On the sample complexity of stabilizing linear dynamical systems from data

Learning controllers from data for stabilizing dynamical systems typically follows a two step process of first identifying a model and then constructing a controller based on the identified model. However, learning models means identifying generic descriptions of the dynamics of systems, which can require large amounts of data and extracting information that are unnecessary for the specific task of stabilization. The contribution of this work is to show that if a linear dynamical system has dimension (McMillan degree) $n$, then there always exist $n$ states from which a stabilizing feedback controller can be constructed, independent of the dimension of the representation of the observed states and the number of inputs. By building on previous work, this finding implies that any linear dynamical system can be stabilized from fewer observed states than the minimal number of states required for learning a model of the dynamics. The theoretical findings are demonstrated with numerical experiments that show the stabilization of the flow behind a cylinder from less data than necessary for learning a model.

==> graphics/data/cylinderwake_dt_sim_identfb.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.01	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.02	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.03	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.04	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.06	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.07	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.08	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.09	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.11	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.12	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.13	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.14	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.16	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.17	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.18	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.19	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.21	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.22	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.23	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.24	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.25	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.26	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.27	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.28	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.29	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.31	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.32	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.33	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.34	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.35	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.36	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.37	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.38	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.39	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.4	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.41	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.42	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.43	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.44	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.45	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.46	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.47	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.48	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.49	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.51	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.52	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.53	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.54	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.55	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.56	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.57	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.58	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.59	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.6	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.61	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.62	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.63	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.64	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.65	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.66	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.67	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.68	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.69	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.71	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.72	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.73	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.74	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.76	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.77	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.78	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.79	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.81	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.82	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.83	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.84	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.86	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.87	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.88	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.89	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.91	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.92	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.93	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.94	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.96	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.97	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.98	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.99	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0	0	0	0	0	0	0	0
1.01	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00015005017	-0.00010146662	-1.0630186e-05	7.0233862e-05	-0.0001733026	-0.00022160487	-0.00025316077	-0.00025839165
1.02	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00032832902	-0.00021509458	2.3081667e-05	0.00020429289	-0.000378734	-0.00047970989	-0.00053316997	-0.00052572448
1.03	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00053758447	-0.00034286485	0.00010512036	0.00040427377	-0.00061660664	-0.00077472726	-0.0008415803	-0.00080089823
1.04	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00078164038	-0.00048722749	0.00023941169	0.00067472628	-0.00088774071	-0.0011075703	-0.0011789238	-0.0010826144
1.05	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0010644998	-0.00065064439	0.00042985631	0.0010201356	-0.0011931836	-0.0014791568	-0.0015451526	-0.001369158
1.06	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0013899516	-0.00083542413	0.00068032901	0.0014446502	-0.0015342731	-0.0018903396	-0.0019397922	-0.0016584851
1.07	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0017615166	-0.0010436994	0.00099468937	0.0019523113	-0.0019125672	-0.0023418987	-0.0023620557	-0.0019483677
1.08	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0021825905	-0.0012773667	0.0013768119	0.0025470839	-0.00232979	-0.0028345202	-0.002810858	-0.0022363504
1.09	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00265655	-0.0015379752	0.0018306482	0.0032327968	-0.0027879525	-0.0033688256	-0.0032847759	-0.0025195832
1.1	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0031867323	-0.0018266159	0.002360303	0.0040131298	-0.0032896683	-0.0039454767	-0.0037820025	-0.0027946556
1.11	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0037762957	-0.0021438244	0.002970114	0.0048916516	-0.0038385302	-0.0045653195	-0.0043003103	-0.0030574719
1.12	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0044280172	-0.0024894615	0.0036647442	0.0058718786	-0.0044394113	-0.0052295081	-0.0048370162	-0.0033031412
1.13	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0051440709	-0.0028625301	0.0044493081	0.0069573592	-0.0050986797	-0.0059395871	-0.0053889367	-0.0035258411
1.14	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.005925775	-0.0032609051	0.0053295469	0.0081517947	-0.0058244177	-0.0066975481	-0.0059523295	-0.0037186324
1.15	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0067732571	-0.0036809799	0.0063120578	0.0094592125	-0.0066267449	-0.0075058847	-0.006522821	-0.0038732229
1.16	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0076849815	-0.0041172402	0.0074045757	0.010884202	-0.007518282	-0.0083676568	-0.0070953203	-0.0039796912
1.17	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0086570983	-0.0045617668	0.0086163014	0.012432227	-0.0085147185	-0.009286546	-0.0076639266	-0.0040261883
1.18	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0096825956	-0.0050036695	0.0099582682	0.014110022	-0.0096353801	-0.010266867	-0.0082218331	-0.0039986438
1.19	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.010750269	-0.005428455	0.011443734	0.015926082	-0.010903644	-0.011313487	-0.0087612414	-0.0038805148
1.2	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.011843578	-0.0058173557	0.013088576	0.017891223	-0.012347009	-0.012431612	-0.0092732998	-0.0036526416
1.21	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.012939538	-0.0061466674	0.014911654	0.02001918	-0.013996608	-0.01362639	-0.0097480867	-0.0032932998
1.22	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.01400785	-0.0063871739	0.016935093	0.022327151	-0.015885986	-0.014902325	-0.010174663	-0.0027785558
1.23	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.015010506	-0.0065037507	0.019184432	0.024836161	-0.018049023	-0.016262495	-0.01054122	-0.0020830384
1.24	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.015902093	-0.0064552501	0.021688552	0.027571113	-0.020517039	-0.017707623	-0.010835338	-0.0011812086
1.25	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.016630904	-0.0061947569	0.024479345	0.030560368	-0.023315254	-0.019235064	-0.011044378	-4.9152344e-05
1.26	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017140853	-0.0056702859	0.027591027	0.033834763	-0.026458958	-0.020837813	-0.011156004	0.0013331631
1.27	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017374038	-0.0048259525	0.031059089	0.037426039	-0.029949831	-0.022503642	-0.011158823	0.0029793242
1.28	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017273664	-0.0036036099	0.034918859	0.041364752	-0.033772888	-0.024214466	-0.011043113	0.0048938319
1.29	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.016787009	-0.0019449008	0.03920372	0.045677811	-0.03789446	-0.02594603	-0.010801595	0.0070696752
1.3	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0158681	0.00020636879	0.043943049	0.050385881	-0.042261491	-0.027667983	-0.010430192	0.0094864114
1.31	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.014479826	0.0029016656	0.049160008	0.055500908	-0.046802262	-0.029344344	-0.0099287066	0.012109011
1.32	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.012595319	0.0061851285	0.054869314	0.061024025	-0.051428515	-0.030934361	-0.0093013502	0.01488765
1.33	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.010198519	0.010091102	0.061075142	0.066944058	-0.056038764	-0.032393713	-0.00855707	0.017758545
1.34	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0072839541	0.01464197	0.067769331	0.073236777	-0.060522522	-0.033675968	-0.0077096191	0.020645795
1.35	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0038558164	0.01984644	0.07493	0.079864978	-0.06476508	-0.034734227	-0.0067773476	0.023464127
1.36	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	7.3484512e-05	0.025698391	0.082520716	0.086779355	-0.068652458	-0.035522827	-0.0057827059	0.026122324
1.37	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.0044851092	0.032176371	0.090490255	0.09392009	-0.072076173	-0.03599901	-0.0047514813	0.028527082
1.38	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.0093557026	0.039243757	0.098773001	0.10121898	-0.074937493	-0.036124464	-0.0037118056	0.030587005
1.39	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.014659245	0.04684958	0.10728996	0.10860192	-0.077150942	-0.035866641	-0.0026929923	0.03221647
1.4	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.020368683	0.054929941	0.11595036	0.1159915	-0.07864689	-0.035199794	-0.0017242731	0.033339098
1.41	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.026457225	0.063409934	0.12465366	0.1233096	-0.079373159	-0.034105688	-0.00083350803	0.033890665
1.42	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.032899255	0.072205949	0.13329204	0.13047968	-0.079295673	-0.032573973	-4.5944074e-05	0.033821311
1.43	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.039670861	0.081228224	0.14175298	0.13742878	-0.078398211	-0.030602203	0.00061691003	0.033097002
1.44	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.046750003	0.090383516	0.1499221	0.14408902	-0.076681431	-0.028195546	0.0011382363	0.031700232
1.45	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.054116407	0.099577753	0.15768582	0.15039874	-0.07416129	-0.025366215	0.001506643	0.02963004
1.46	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.06175125	0.10871855	0.16493407	0.15630312	-0.070867061	-0.022132666	0.0017166551	0.026901398
1.47	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.069636733	0.11771748	0.17156259	0.16175441	-0.066839093	-0.018518645	0.0017689441	0.023544103
1.48	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.077755601	0.12649212	0.17747507	0.16671187	-0.062126471	-0.014552135	0.0016702981	0.019601267
1.49	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.08609069	0.13496758	0.18258488	0.17114148	-0.056784699	-0.010264271	0.0014333419	0.015127536
1.5	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.094624528	0.14307786	0.18681643	0.1750154	-0.050873507	-0.005688294	0.0010760275	0.010187112
1.51	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.10333902	0.15076662	0.19010622	0.17831142	-0.044454857	-0.00085857895	0.00062092354	0.004851702
1.52	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.11221524	0.15798772	0.1924034	0.18101239	-0.037591208	0.0041901986	9.4336306e-05	-0.00080156293
1.53	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.12123329	0.16470531	0.19367013	0.18310562	-0.03034405	0.0094237443	-0.0004747014	-0.0066921635
1.54	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.13037228	0.17089363	0.1938815	0.18458239	-0.022772749	0.014808647	-0.001055535	-0.012738141
1.55	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.1396103	0.17653653	0.19302535	0.18543757	-0.014933677	0.020312698	-0.0016170481	-0.018857925
1.56	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.1489245	0.18162672	0.19110168	0.18566932	-0.0068796308	0.025905027	-0.0021288386	-0.024972021
1.57	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.15829115	0.18616485	0.18812211	0.18527893	0.0013404939	0.031556073	-0.0025623762	-0.031004531
1.58	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.16768568	0.19015845	0.184109	0.18427075	0.0096817883	0.037237415	-0.0028921046	-0.036884507
1.59	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.17708274	0.19362072	0.17909466	0.18265222	0.018103219	0.042921478	-0.003096458	-0.042547126
1.6	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.18645619	0.19656928	0.17312042	0.18043405	0.026567351	0.048581162	-0.0031587637	-0.047934684
1.61	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.19577907	0.19902493	0.16623572	0.17763037	0.035039934	0.054189416	-0.0030680059	-0.052997406
1.62	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.20502354	0.20101036	0.15849718	0.17425897	0.043489403	0.059718804	-0.0028194294	-0.057694081
1.63	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.2141608	0.20254893	0.1499677	0.17034158	0.051886316	0.06514108	-0.0024149689	-0.061992513
1.64	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.2231609	0.20366355	0.14071565	0.16590415	0.060202765	0.070426826	-0.0018634905	-0.065869802
1.65	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.23199265	0.2043756	0.130814	0.16097703	0.068411797	0.075545157	-0.0011808405	-0.069312448
1.66	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24062346	0.20470406	0.12033962	0.15559521	0.076486867	0.08046354	-0.00038969727	-0.072316302
1.67	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24901917	0.20466466	0.10937251	0.14979848	0.084401354	0.085147722	0.00048076857	-0.074886342
1.68	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.25714399	0.20426926	0.097995136	0.1436314	0.09212815	0.089561798	0.0013954203	-0.077036313
1.69	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.26496038	0.20352541	0.086291774	0.13714336	0.099639355	0.093668413	0.0023138549	-0.078788215
1.7	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27242907	0.202436	0.074347898	0.13038839	0.10690607	0.097429109	0.0031912601	-0.080171666
1.71	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27950909	0.20099914	0.062249559	0.12342493	0.11389831	0.1008048	0.0039794108	-0.081223144
1.72	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.28615788	0.19920818	0.050082783	0.11631545	0.12058505	0.10375638	0.0046277798	-0.081985122
1.73	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29233152	0.19705192	0.037932965	0.10912603	0.12693436	0.10624544	0.0050847391	-0.082505115
1.74	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29798505	0.19451499	0.025884257	0.10192568	0.13291368	0.10823502	0.0052988233	-0.082834648
1.75	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30307279	0.19157829	0.014018946	0.094785713	0.13849019	0.10969058	0.0052200266	-0.083028175
1.76	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30754889	0.1882197	0.0024168082	0.087778918	0.14363128	0.11058081	0.0048011025	-0.083141949
1.77	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31136784	0.18441479	-0.0088455403	0.080978646	0.14830507	0.11087861	0.0039988381	-0.083232881
1.78	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31448516	0.18013769	-0.019695313	0.074457859	0.15248104	0.110562	0.002775272	-0.08335739
1.79	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.3168581	0.17536204	-0.03006423	0.068288078	0.15613069	0.109615	0.0010988288	-0.083570276
1.8	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31844641	0.17006196	-0.039889195	0.062538307	0.1592282	0.10802845	-0.0010546564	-0.083923628
1.81	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31921315	0.1642131	-0.049112969	0.05727392	0.16175109	0.10580071	-0.0037010478	-0.084465785
1.82	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31912558	0.15779366	-0.057684827	0.052555547	0.16368095	0.10293828	-0.0068471724	-0.085240373
1.83	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31815594	0.15078544	-0.065561184	0.048437976	0.16500406	0.099456319	-0.010490257	-0.086285425
1.84	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31628239	0.14317482	-0.072706187	0.044969095	0.16571194	0.095378893	-0.014617551	-0.087632609
1.85	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31348974	0.13495368	-0.079092245	0.04218889	0.16580192	0.090739199	-0.019206145	-0.08930657
1.86	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30977027	0.12612027	-0.084700501	0.040128528	0.16527759	0.085579523	-0.024222995	-0.091324394
1.87	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30512438	0.11667996	-0.089521217	0.038809547	0.1641491	0.079951057	-0.029625148	-0.093695217
1.88	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29956123	0.10664585	-0.093554075	0.038243156	0.16243342	0.073913516	-0.035360168	-0.096419969
1.89	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29309924	0.096039287	-0.096808363	0.038429688	0.16015449	0.067534592	-0.041366766	-0.099491265
1.9	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.28576643	0.084890201	-0.099303058	0.039358201	0.15734319	0.06088922	-0.047575606	-0.10289345
1.91	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27760068	0.073237295	-0.10106678	0.041006239	0.15403721	0.054058694	-0.053910294	-0.10660278
1.92	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.26864982	0.061128065	-0.10213764	0.043339788	0.15028085	0.047129622	-0.060288509	-0.11058775
1.93	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.25897156	0.048618645	-0.10256289	0.046313395	0.1461246	0.040192762	-0.066623281	-0.11480959
1.94	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24863324	0.03577349	-0.10239853	0.049870487	0.14162467	0.033341737	-0.072824377	-0.11922283
1.95	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.23771145	0.022664874	-0.10170875	0.053943874	0.13684236	0.026671658	-0.078799771	-0.12377604
1.96	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.22629144	0.0093722363	-0.10056516	0.058456439	0.13184337	0.020277692	-0.084457183	-0.12841265
1.97	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.21446641	-0.0040186375	-0.099046033	0.063321995	0.12669699	0.014253579	-0.089705649	-0.13307188
1.98	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.20233662	-0.017416577	-0.097235337	0.068446324	0.1214752	0.0086901374	-0.094457094	-0.13768975
1.99	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.19000834	-0.03072612	-0.095221691	0.073728363	0.11625174	0.0036737822	-0.098627887	-0.14220009
2	0	0	0	0	0	0	0.17759269	-0.043848718	-0.093097227	0.079061528	0.11110106	-0.00071491598	-0.10214035	-0.14653573
2.01	0	0	0	0	0	0	0.16535441	-0.056582573	-0.090945748	0.084264928	0.10627063	-0.0041810062	-0.10467102	-0.15037117
2.02	0	0	0	0	0	0	0.15328853	-0.068916255	-0.088917681	0.089231791	0.10169208	-0.0068447597	-0.10638463	-0.15389001
2.03	0	0	0	0	0	0	0.14151537	-0.080748072	-0.087112171	0.093845938	0.097436098	-0.00865062	-0.10722794	-0.15702982
2.04	0	0	0	0	0	0	0.13015551	-0.091978347	-0.08562666	0.097989509	0.093570417	-0.0095532601	-0.1071597	-0.15973188
2.05	0	0	0	0	0	0	0.11932728	-0.10251134	-0.084555581	0.10154719	0.090158535	-0.009518968	-0.10615112	-0.16194238
2.06	0	0	0	0	0	0	0.10914488	-0.11225685	-0.083989025	0.10440818	0.087258817	-0.0085264356	-0.10418641	-0.16361334
2.07	0	0	0	0	0	0	0.099716672	-0.12113167	-0.084011459	0.10646765	0.084923536	-0.0065673018	-0.10126317	-0.1647034
2.08	0	0	0	0	0	0	0.091143871	-0.12906092	-0.084700519	0.10762832	0.083198021	-0.0036465161	-0.09739271	-0.16517865
2.09	0	0	0	0	0	0	0.083519142	-0.13597947	-0.086125921	0.10780206	0.082120062	0.00021754982	-0.092600201	-0.16501351
2.1	0	0	0	0	0	0	0.076925226	-0.14183314	-0.08834847	0.10691139	0.081719631	0.0049932713	-0.086924595	-0.1641915
2.11	0	0	0	0	0	0	0.071433535	-0.1465798	-0.091419198	0.10489066	0.082018774	0.010636184	-0.080418353	-0.16270581
2.12	0	0	0	0	0	0	0.067102815	-0.15019035	-0.095378637	0.10168724	0.083031556	0.017089581	-0.073146946	-0.16055972
2.13	0	0	0	0	0	0	0.063977948	-0.15264959	-0.10025627	0.097262362	0.084764056	0.024285264	-0.065188177	-0.15776696
2.14	0	0	0	0	0	0	0.062088888	-0.15395698	-0.10607021	0.09159183	0.087214496	0.03214446	-0.056631312	-0.15435188
2.15	0	0	0	0	0	0	0.061449704	-0.15412732	-0.11282703	0.084666424	0.090373623	0.040578906	-0.047576062	-0.15034962
2.16	0	0	0	0	0	0	0.062057678	-0.1531913	-0.12052194	0.076492055	0.094225363	0.049492113	-0.038131405	-0.14580612
2.17	0	0	0	0	0	0	0.063892437	-0.1511959	-0.12913904	0.067089599	0.098747724	0.058780756	-0.028414284	-0.14077801
2.18	0	0	0	0	0	0	0.066915096	-0.14820468	-0.13865195	0.056494434	0.10391382	0.068336148	-0.018548172	-0.13533239
2.19	0	0	0	0	0	0	0.071067439	-0.14429792	-0.14902448	0.044755646	0.10969289	0.078045728	-0.0086615463	-0.12954644
2.2	0	0	0	0	0	0	0.076271203	-0.13957264	-0.16021163	0.03193493	0.11605107	0.087794487	0.0011137547	-0.12350674
2.21	0	0	0	0	0	0	0.082427608	-0.13414234	-0.17216064	0.018105242	0.12295173	0.097466278	0.010644257	-0.11730838
2.22	0	0	0	0	0	0	0.089417334	-0.12813658	-0.18481214	0.0033492844	0.13035514	0.10694495	0.019796676	-0.11105364
2.23	0	0	0	0	0	0	0.097101175	-0.1217001	-0.1981013	-0.012242042	0.13821746	0.11611532	0.028439826	-0.10485009
2.24	0	0	0	0	0	0	0.10532156	-0.11499165	-0.21195898	-0.028571042	0.14648884	0.12486394	0.036446628	-0.098808292
2.25	0	0	0	0	0	0	0.11390508	-0.10818218	-0.22631263	-0.045534346	0.15511108	0.13307975	0.043696177	-0.09303876
2.26	0	0	0	0	0	0	0.12266593	-0.10145259	-0.241087	-0.063023607	0.16401489	0.1406547	0.050075871	-0.087648544
2.27	0	0	0	0	0	0	0.13141015	-0.094990833	-0.25620456	-0.080925744	0.17311748	0.14748438	0.055483555	-0.082737433
2.28	0	0	0	0	0	0	0.13994036	-0.088988537	-0.27158564	-0.099122761	0.18232062	0.15346879	0.059829622	-0.078394108
2.29	0	0	0	0	0	0	0.14806056	-0.083637175	-0.28714817	-0.11749127	0.19150987	0.15851324	0.06303902	-0.074692515
2.3	0	0	0	0	0	0	0.15558074	-0.079123872	-0.30280727	-0.13590196	0.20055499	0.16252954	0.06505307	-0.071688797
2.31	0	0	0	0	0	0	0.16232096	-0.075627051	-0.31847461	-0.1542191	0.20931181	0.16543741	0.065831033	-0.06941903
2.32	0	0	0	0	0	0	0.16811467	-0.073312073	-0.33405779	-0.17230061	0.21762535	0.16716602	0.06535133	-0.067897991
2.33	0	0	0	0	0	0	0.17281123	-0.072327074	-0.34945977	-0.18999844	0.22533418	0.1676558	0.063612356	-0.067119039
2.34	0	0	0	0	0	0	0.17627754	-0.072799195	-0.3645785	-0.20715987	0.23227545	0.16686016	0.060632826	-0.067055116
2.35	0	0	0	0	0	0	0.17839896	-0.07483136	-0.37930699	-0.22362937	0.23829053	0.16474731	0.056451626	-0.067660748
2.36	0	0	0	0	0	0	0.1790795	-0.078499764	-0.39353365	-0.23925121	0.24323056	0.16130186	0.051127154	-0.068874863
2.37	0	0	0	0	0	0	0.17824169	-0.083852149	-0.40714328	-0.25387264	0.24696182	0.15652617	0.044736181	-0.070624163
2.38	0	0	0	0	0	0	0.17582597	-0.090906927	-0.42001839	-0.26734737	0.24937038	0.15044139	0.03737227	-0.07282677
2.39	0	0	0	0	0	0	0.17179019	-0.099653136	-0.43204108	-0.27953931	0.25036587	0.14308807	0.029143821	-0.075395887
2.4	0	0	0	0	0	0	0.16610895	-0.11005121	-0.44309531	-0.29032616	0.24988422	0.13452627	0.020171816	-0.078243216
2.41	0	0	0	0	0	0	0.1587732	-0.12203443	-0.45306937	-0.29960275	0.24788926	0.1248352	0.01058736	-0.081281955
2.42	0	0	0	0	0	0	0.1497899	-0.13551102	-0.46185864	-0.30728389	0.24437323	0.11411231	0.0005291069	-0.084429251
2.43	0	0	0	0	0	0	0.13918196	-0.15036666	-0.46936833	-0.31330664	0.23935621	0.10247192	-0.0098593529	-0.087608036
2.44	0	0	0	0	0	0	0.12698813	-0.16646742	-0.47551612	-0.31763189	0.23288472	0.090043397	-0.020432055	-0.090748264
2.45	0	0	0	0	0	0	0.1132631	-0.18366275	-0.4802346	-0.32024521	0.22502959	0.076968901	-0.031043115	-0.09378757
2.46	0	0	0	0	0	0	0.098077445	-0.20178876	-0.48347342	-0.32115704	0.21588329	0.063400884	-0.041549017	-0.096671447
2.47	0	0	0	0	0	0	0.081517499	-0.2206713	-0.48520095	-0.32040221	0.20555684	0.049499312	-0.051810706	-0.099353027
2.48	0	0	0	0	0	0	0.063685028	-0.24012901	-0.48540549	-0.31803888	0.1941766	0.035428771	-0.061695447	-0.10179257
2.49	0	0	0	0	0	0	0.044696668	-0.25997623	-0.48409605	-0.31414706	0.1818809	0.021355532	-0.071078444	-0.10395677
2.5	0	0	0	0	0	0	0.024683084	-0.28002563	-0.48130242	-0.30882671	0.1688168	0.0074446458	-0.079844212	-0.10581794
2.51	0	0	0	0	0	0	0.0037878598	-0.30009066	-0.47707495	-0.30219555	0.15513691	-0.0061428301	-0.087887702	-0.10735317
2.52	0	0	0	0	0	0	-0.017833894	-0.3199877	-0.4714836	-0.29438667	0.14099644	-0.019252422	-0.095115186	-0.10854351
2.53	0	0	0	0	0	0	-0.040017174	-0.33953804	-0.46461678	-0.28554609	0.12655051	-0.031738586	-0.10144492	-0.10937324
2.54	0	0	0	0	0	0	-0.062588928	-0.3585695	-0.45657959	-0.27583015	0.11195174	-0.04346677	-0.10680758	-0.10982921
2.55	0	0	0	0	0	0	-0.085370068	-0.37691794	-0.44749193	-0.26540297	0.097348092	-0.054315159	-0.11114656	-0.10990028
2.56	0	0	0	0	0	0	-0.1081776	-0.3944285	-0.43748618	-0.25443396	0.082881057	-0.064176095	-0.11441798	-0.10957694
2.57	0	0	0	0	0	0	-0.13082683	-0.41095666	-0.42670485	-0.24309532	0.068684119	-0.072957157	-0.11659069	-0.10885095
2.58	0	0	0	0	0	0	-0.15313355	-0.42636912	-0.41529799	-0.23155977	0.054881507	-0.080581923	-0.11764599	-0.1077152
2.59	0	0	0	0	0	0	-0.17491628	-0.44054457	-0.40342066	-0.21999827	0.0415872	-0.08699041	-0.11757735	-0.10616357
2.6	0	0	0	0	0	0	-0.19599836	-0.45337427	-0.39123031	-0.20857797	0.028904199	-0.092139228	-0.11638992	-0.10419097
2.61	0	0	0	0	0	0	-0.21620999	-0.46476254	-0.3788843	-0.19746027	0.016924006	-0.096001467	-0.11410008	-0.10179338
2.62	0	0	0	0	0	0	-0.23539015	-0.47462712	-0.36653746	-0.18679902	0.0057263176	-0.098566352	-0.11073482	-0.098968008
2.63	0	0	0	0	0	0	-0.25338829	-0.48289944	-0.35433985	-0.17673893	-0.0046211105	-0.099838693	-0.1063311	-0.095713482
2.64	0	0	0	0	0	0	-0.27006598	-0.48952479	-0.3424347	-0.16741409	-0.014062446	-0.099838162	-0.1009352	-0.092030057
2.65	0	0	0	0	0	0	-0.28529826	-0.49446241	-0.33095647	-0.15894666	-0.022553631	-0.098598443	-0.09460202	-0.087919881
2.66	0	0	0	0	0	0	-0.29897487	-0.49768552	-0.32002925	-0.1514458	-0.030062122	-0.096166256	-0.087394344	-0.083387264
2.67	0	0	0	0	0	0	-0.31100122	-0.49918119	-0.30976528	-0.14500665	-0.036566546	-0.092600315	-0.079382139	-0.078438944
2.68	0	0	0	0	0	0	-0.32129923	-0.49895025	-0.30026378	-0.13970959	-0.042056282	-0.08797022	-0.070641811	-0.073084367
2.69	0	0	0	0	0	0	-0.32980795	-0.49700705	-0.29160996	-0.13561959	-0.046530996	-0.082355323	-0.06125549	-0.067335936
2.7	0	0	0	0	0	0	-0.33648393	-0.49337918	-0.28387434	-0.13278573	-0.050000125	-0.075843564	-0.051310298	-0.061209253
2.71	0	0	0	0	0	0	-0.34130148	-0.48810711	-0.2771122	-0.13124095	-0.05248234	-0.068530321	-0.040897639	-0.054723329
2.72	0	0	0	0	0	0	-0.34425271	-0.48124377	-0.27136332	-0.13100187	-0.054004985	-0.060517252	-0.030112478	-0.047900762
2.73	0	0	0	0	0	0	-0.3453474	-0.47285404	-0.26665191	-0.13206883	-0.054603503	-0.051911163	-0.019052635	-0.040767868
2.74	0	0	0	0	0	0	-0.34461268	-0.46301425	-0.26298672	-0.13442605	-0.054320847	-0.042822897	-0.0078180721	-0.033354772
2.75	0	0	0	0	0	0	-0.3420926	-0.45181148	-0.26036135	-0.13804196	-0.053206895	-0.033366242	0.0034898235	-0.02569545
2.76	0	0	0	0	0	0	-0.3378475	-0.43934296	-0.25875469	-0.14286965	-0.051317841	-0.023656869	0.014768956	-0.0178277
2.77	0	0	0	0	0	0	-0.33195327	-0.42571524	-0.25813161	-0.14884751	-0.048715596	-0.013811293	0.025917251	-0.0097930738
2.78	0	0	0	0	0	0	-0.32450049	-0.41104342	-0.25844365	-0.15589991	-0.045467169	-0.003945861	0.036833399	-0.001636725
2.79	0	0	0	0	0	0	-0.31559342	-0.39545025	-0.25962994	-0.16393813	-0.041644041	0.0058242438	0.047417605	0.0065927937
2.8	0	0	0	0	0	0	-0.30534887	-0.37906523	-0.26161821	-0.17286129	-0.037321524	0.015385969	0.057572359	0.014843808
2.81	0	0	0	0	0	0	-0.29389504	-0.36202356	-0.26432585	-0.18255747	-0.032578113	0.024629347	0.067203215	0.023061864
2.82	0	0	0	0	0	0	-0.28137019	-0.34446512	-0.26766113	-0.19290494	-0.027494808	0.033448423	0.076219587	0.031190134
2.83	0	0	0	0	0	0	-0.26792128	-0.32653335	-0.27152445	-0.20377342	-0.02215443	0.041742167	0.084535548	0.039169893
2.84	0	0	0	0	0	0	-0.25370248	-0.3083741	-0.27580963	-0.21502549	-0.016640912	0.049415365	0.092070633	0.046941045
2.85	0	0	0	0	0	0	-0.23887369	-0.29013444	-0.28040529	-0.22651806	-0.011038574	0.056379475	0.098750646	0.054442715
2.86	0	0	0	0	0	0	-0.223599	-0.27196145	-0.28519625	-0.23810388	-0.0054313838	0.062553464	0.10450844	0.061613887
2.87	0	0	0	0	0	0	-0.20804502	-0.25400089	-0.29006496	-0.24963315	9.7803505e-05	0.0678646	0.10928471	0.068394082
2.88	0	0	0	0	0	0	-0.1923793	-0.23639603	-0.29489292	-0.26095513	0.0054680059	0.072249208	0.11302869	0.074724077
2.89	0	0	0	0	0	0	-0.17676869	-0.21928626	-0.29956211	-0.2719198	0.010600887	0.07565336	0.1156989	0.080546643
2.9	0	0	0	0	0	0	-0.16137765	-0.20280587	-0.30395644	-0.28237953	0.015421524	0.078033519	0.11726375	0.085807302
2.91	0	0	0	0	0	0	-0.14636666	-0.18708279	-0.30796314	-0.29219073	0.019859168	0.079357101	0.11770215	0.090455092
2.92	0	0	0	0	0	0	-0.13189057	-0.17223729	-0.3114741	-0.30121548	0.023847989	0.079602958	0.11700396	0.094443314
2.93	0	0	0	0	0	0	-0.11809706	-0.15838083	-0.31438721	-0.30932318	0.027327792	0.078761764	0.11517045	0.097730271
2.94	0	0	0	0	0	0	-0.1051251	-0.14561487	-0.3166076	-0.31639205	0.030244703	0.0768363	0.11221454	0.10027997
2.95	0	0	0	0	0	0	-0.093103512	-0.13402984	-0.31804881	-0.32231065	0.032551803	0.07384163	0.10816103	0.10206278
2.96	0	0	0	0	0	0	-0.082149601	-0.12370407	-0.3186339	-0.32697925	0.034209716	0.069805145	0.10304664	0.10305604
2.97	0	0	0	0	0	0	-0.072367895	-0.11470296	-0.31829641	-0.33031111	0.035187127	0.064766481	0.096919919	0.10324458
2.98	0	0	0	0	0	0	-0.063849001	-0.10707814	-0.31698126	-0.33223366	0.035461224	0.058777302	0.089841041	0.10262121
2.99	0	0	0	0	0	0	-0.056668578	-0.10086682	-0.31464551	-0.33268954	0.035018058	0.05190094	0.08188144	0.10118705
3	0	0	0	0	0	0	-0.050886475	-0.096091263	-0.31125897	-0.33163741	0.033852814	0.044211887	0.073123286	0.098951829
3.01	0	0	0	0	0	0	-0.046546003	-0.092758376	-0.3068047	-0.32905272	0.031969978	0.035795149	0.063658828	0.095934036
3.02	0	0	0	0	0	0	-0.043673394	-0.090859503	-0.30127934	-0.3249282	0.0293834	0.026745449	0.053589578	0.092160978
3.03	0	0	0	0	0	0	-0.042277427	-0.090370355	-0.29469329	-0.31927416	0.026116243	0.017166297	0.043025355	0.087668715
3.04	0	0	0	0	0	0	-0.042349246	-0.091251116	-0.28707073	-0.3121187	0.022200825	0.007168923	0.032083199	0.082501876
3.05	0	0	0	0	0	0	-0.043862372	-0.093446732	-0.27844946	-0.30350755	0.017678335	-0.0031289123	0.020886151	0.076713356
3.06	0	0	0	0	0	0	-0.046772914	-0.096887367	-0.26888064	-0.29350384	0.01259844	-0.013604219	0.0095619211	0.070363883
3.07	0	0	0	0	0	0	-0.051019975	-0.10148905	-0.25842824	-0.28218757	0.0070187747	-0.02413018	-0.0017585369	0.063521483
3.08	0	0	0	0	0	0	-0.056526267	-0.10715449	-0.24716847	-0.26965492	0.0010043155	-0.034577637	-0.012942542	0.056260815
3.09	0	0	0	0	0	0	-0.063198923	-0.11377406	-0.23518892	-0.25601733	-0.0053733437	-0.044816642	-0.023857263	0.048662409
3.1	0	0	0	0	0	0	-0.070930492	-0.12122694	-0.22258767	-0.24140037	-0.012036821	-0.054718056	-0.034371339	0.0408118
3.11	0	0	0	0	0	0	-0.079600134	-0.12938244	-0.20947215	-0.22594244	-0.018903867	-0.064155176	-0.044356525	0.032798574
3.12	0	0	0	0	0	0	-0.08907498	-0.1381014	-0.19595794	-0.20979327	-0.025888359	-0.073005364	-0.053689338	0.024715336
3.13	0	0	0	0	0	0	-0.099211657	-0.14723782	-0.18216742	-0.1931123	-0.032901373	-0.081151665	-0.062252677	0.01665661
3.14	0	0	0	0	0	0	-0.10985796	-0.15664049	-0.16822834	-0.17606685	-0.039852304	-0.088484377	-0.069937406	0.0087176959
3.15	0	0	0	0	0	0	-0.12085464	-0.16615477	-0.15427221	-0.15883019	-0.046650033	-0.094902566	-0.076643854	0.00099347979
3.16	0	0	0	0	0	0	-0.13203733	-0.17562442	-0.1404328	-0.14157955	-0.053204113	-0.10031549	-0.082283237	-0.0064227672
3.17	0	0	0	0	0	0	-0.14323853	-0.1848935	-0.1268444	-0.12449397	-0.059425975	-0.10464393	-0.086778959	-0.013440596
3.18	0	0	0	0	0	0	-0.15428968	-0.19380828	-0.11364016	-0.10775215	-0.065230119	-0.10782138	-0.090067777	-0.019973575
3.19	0	0	0	0	0	0	-0.16502322	-0.20221913	-0.10095039	-0.091530238	-0.070535285	-0.10979506	-0.092100818	-0.025940447
3.2	0	0	0	0	0	0	-0.17527473	-0.20998241	-0.088900865	-0.075999671	-0.075265591	-0.11052687	-0.092844416	-0.03126625
3.21	0	0	0	0	0	0	-0.18488504	-0.21696232	-0.077611193	-0.061324972	-0.079351607	-0.10999404	-0.092280773	-0.03588336
3.22	0	0	0	0	0	0	-0.19370224	-0.22303265	-0.067193204	-0.047661653	-0.08273136	-0.10818966	-0.090408412	-0.039732466
3.23	0	0	0	0	0	0	-0.20158369	-0.22807844	-0.057749443	-0.03515419	-0.085351258	-0.10512297	-0.087242424	-0.04276344
3.24	0	0	0	0	0	0	-0.20839793	-0.23199753	-0.049371748	-0.023934102	-0.087166907	-0.10081952	-0.082814502	-0.044936102
3.25	0	0	0	0	0	0	-0.21402641	-0.23470195	-0.042139961	-0.014118185	-0.088143817	-0.095320963	-0.077172746	-0.046220866
3.26	0	0	0	0	0	0	-0.21836516	-0.23611918	-0.036120768	-0.0058068934	-0.088257989	-0.088684808	-0.070381257	-0.04659925
3.27	0	0	0	0	0	0	-0.22132621	-0.23619315	-0.031366695	0.00091707797	-0.087496361	-0.080983812	-0.0625195	-0.046064246
3.28	0	0	0	0	0	0	-0.22283888	-0.23488515	-0.027915284	0.0059900066	-0.085857114	-0.072305245	-0.053681464	-0.04462054
3.29	0	0	0	0	0	0	-0.22285083	-0.23217442	-0.025788441	0.0093681277	-0.083349833	-0.062749914	-0.043974606	-0.042284586
3.3	0	0	0	0	0	0	-0.2213289	-0.2280586	-0.024991992	0.011028374	-0.079995512	-0.052431008	-0.033518612	-0.03908451
3.31	0	0	0	0	0	0	-0.2182597	-0.2225539	-0.025515434	0.010968857	-0.075826411	-0.041472755	-0.022443966	-0.035059873
3.32	0	0	0	0	0	0	-0.21364995	-0.21569502	-0.0273319	0.0092090832	-0.07088575	-0.030008913	-0.010890366	-0.030261263
3.33	0	0	0	0	0	0	-0.20752659	-0.20753491	-0.030398337	0.0057898963	-0.065227263	-0.018181125	0.00099500699	-0.024749746
3.34	0	0	0	0	0	0	-0.19993658	-0.19814416	-0.034655897	0.0007731407	-0.058914594	-0.0061371339	0.013059341	-0.018596166
3.35	0	0	0	0	0	0	-0.19094647	-0.18761027	-0.04003054	-0.0057589473	-0.052020563	0.0059710918	0.025146142	-0.011880303
3.36	0	0	0	0	0	0	-0.18064171	-0.17603666	-0.046433836	-0.01370462	-0.044626294	0.017989319	0.037097251	-0.0046899121
3.37	0	0	0	0	0	0	-0.16912571	-0.1635414	-0.053763976	-0.02294376	-0.036820225	0.029763057	0.048754912	0.0028803644
3.38	0	0	0	0	0	0	-0.1565186	-0.15025585	-0.061906955	-0.033339274	-0.028697007	0.041139598	0.059963854	0.010730181
3.39	0	0	0	0	0	0	-0.14295588	-0.13632301	-0.070737936	-0.044738717	-0.020356312	0.051970043	0.070573358	0.018754764
3.4	0	0	0	0	0	0	-0.12858672	-0.12189575	-0.080122769	-0.056976135	-0.01190156	0.062111313	0.080439292	0.026846259
3.41	0	0	0	0	0	0	-0.11357216	-0.1071349	-0.08991964	-0.069874103	-0.0034385805	0.071428085	0.089426072	0.034895129
3.42	0	0	0	0	0	0	-0.098083091	-0.092207183	-0.099980847	-0.083245923	0.0049257644	0.07979466	0.097408532	0.042791588
3.43	0	0	0	0	0	0	-0.08229812	-0.077283119	-0.11015466	-0.096897972	0.01308499	0.08709671	0.10427367	0.050427059
3.44	0	0	0	0	0	0	-0.066401278	-0.062534772	-0.12028726	-0.11063216	0.020934401	0.093232892	0.10992225	0.057695614
3.45	0	0	0	0	0	0	-0.050579672	-0.048133525	-0.13022471	-0.12424845	0.0283725	0.098116304	0.11427023	0.064495405
3.46	0	0	0	0	0	0	-0.035021056	-0.034247825	-0.13981497	-0.13754748	0.035302353	0.10167576	0.11725001	0.070730044
3.47	0	0	0	0	0	0	-0.019911382	-0.021040937	-0.14890988	-0.1503331	0.041632918	0.10385686	0.11881146	0.076309925
3.48	0	0	0	0	0	0	-0.0054323455	-0.0086687665	-0.1573671	-0.16241499	0.0472803	0.10462287	0.11892273	0.081153466
3.49	0	0	0	0	0	0	0.0082410226	0.0027222524	-0.16505204	-0.17361119	0.052168917	0.10395532	0.11757081	0.085188248
3.5	0	0	0	0	0	0	0.020942704	0.012997154	-0.17183966	-0.18375047	0.056232573	0.10185445	0.11476187	0.088352055
3.51	0	0	0	0	0	0	0.032517939	0.022034304	-0.17761614	-0.19267471	0.059415405	0.0983393	0.11052132	0.090593765
3.52	0	0	0	0	0	0	0.042825339	0.029727101	-0.1822805	-0.20024099	0.061672708	0.093447637	0.10489363	0.09187412
3.53	0	0	0	0	0	0	0.051738841	0.03598549	-0.18574598	-0.20632362	0.062971605	0.087235599	0.097941869	0.092166326
3.54	0	0	0	0	0	0	0.05914948	0.040737276	-0.18794124	-0.21081586	0.06329158	0.079777086	0.089747038	0.091456507
3.55	0	0	0	0	0	0	0.06496694	0.043929199	-0.18881148	-0.21363145	0.062624834	0.07116292	0.080407106	0.089743972
3.56	0	0	0	0	0	0	0.069120877	0.045527779	-0.1883192	-0.21470587	0.060976486	0.061499762	0.070035852	0.087041327
3.57	0	0	0	0	0	0	0.071561989	0.045519897	-0.18644481	-0.21399735	0.058364594	0.050908821	0.058761464	0.083374395
3.58	0	0	0	0	0	0	0.07226281	0.043913115	-0.18318706	-0.21148753	0.054820009	0.039524351	0.046724946	0.078781966
3.59	0	0	0	0	0	0	0.071218228	0.040735724	-0.1785631	-0.20718191	0.050386056	0.027491964	0.034078342	0.073315372
3.6	0	0	0	0	0	0	0.068445709	0.036036517	-0.17260844	-0.20110983	0.045118047	0.014966786	0.020982796	0.06703789
3.61	0	0	0	0	0	0	0.063985219	0.029884289	-0.16537656	-0.19332435	0.039082623	0.002111462	0.0076064789	0.060023984
3.62	0	0	0	0	0	0	0.057898863	0.02236707	-0.15693831	-0.18390161	0.032356958	-0.010905943	-0.0058775938	0.052358389
3.63	0	0	0	0	0	0	0.050270208	0.013591097	-0.14738114	-0.17294002	0.025027796	-0.023914136	-0.01929382	0.044135054
3.64	0	0	0	0	0	0	0.041203337	0.0036795392	-0.13680798	-0.16055909	0.017190371	-0.036740846	-0.032466325	0.035455958
3.65	0	0	0	0	0	0	0.030821612	-0.0072290121	-0.12533605	-0.14689798	0.0089471976	-0.049215095	-0.045221288	0.026429809
3.66	0	0	0	0	0	0	0.019266184	-0.018982265	-0.11309535	-0.13211379	0.00040675851	-0.061169481	-0.057389265	0.01717064
3.67	0	0	0	0	0	0	0.0066942479	-0.031416143	-0.10022703	-0.11637961	-0.0083178926	-0.07244241	-0.06880746	0.0077963339
3.68	0	0	0	0	0	0	-0.0067229209	-0.044356871	-0.086881636	-0.09988231	-0.017110602	-0.082880286	-0.07932193	-0.0015729161
3.69	0	0	0	0	0	0	-0.020802127	-0.057623198	-0.073217118	-0.082820193	-0.025853637	-0.092339591	-0.088789681	-0.01081619
3.7	0	0	0	0	0	0	-0.035350592	-0.071028743	-0.059396837	-0.065400413	-0.034429232	-0.10068885	-0.097080634	-0.019813438
3.71	0	0	0	0	0	0	-0.050168432	-0.084384412	-0.045587415	-0.04783631	-0.042721157	-0.10781046	-0.10407943	-0.02844708
3.72	0	0	0	0	0	0	-0.065051244	-0.097500877	-0.031956562	-0.030344628	-0.050616258	-0.11360233	-0.10968707	-0.036603581
3.73	0	0	0	0	0	0	-0.079792767	-0.11019107	-0.018670858	-0.013142672	-0.058005983	-0.11797933	-0.11382229	-0.044174982
3.74	0	0	0	0	0	0	-0.094187593	-0.12227264	-0.0058935483	0.0035545613	-0.064787845	-0.12087451	-0.1164228	-0.051060366
3.75	0	0	0	0	0	0	-0.10803387	-0.13357045	0.0062176366	0.019537238	-0.070866818	-0.12224014	-0.11744617	-0.057167238
3.76	0	0	0	0	0	0	-0.12113599	-0.14391883	0.017512603	0.034603489	-0.076156639	-0.12204841	-0.11687057	-0.062412807
3.77	0	0	0	0	0	0	-0.13330719	-0.15316391	0.027850923	0.048562132	-0.080581007	-0.12029196	-0.11469515	-0.066725137
3.78	0	0	0	0	0	0	-0.14437209	-0.16116567	0.037103755	0.061235257	-0.084074648	-0.11698409	-0.1109402	-0.070044169
3.79	0	0	0	0	0	0	-0.15416906	-0.16779987	0.045155611	0.07246066	-0.08658425	-0.11215868	-0.10564697	-0.072322589
3.8	0	0	0	0	0	0	-0.1625524	-0.1729598	0.051905973	0.082094084	-0.088069234	-0.10586992	-0.098877316	-0.073526529
3.81	0	0	0	0	0	0	-0.16939442	-0.17655777	0.057270707	0.090011229	-0.088502372	-0.09819164	-0.09071293	-0.073636098
3.82	0	0	0	0	0	0	-0.17458716	-0.17852641	0.061183277	0.096109519	-0.08787022	-0.089216527	-0.081254425	-0.072645722
3.83	0	0	0	0	0	0	-0.17804399	-0.17881962	0.063595731	0.10030958	-0.086173379	-0.079054949	-0.070620099	-0.070564312
3.84	0	0	0	0	0	0	-0.17970082	-0.17741335	0.064479445	0.10255645	-0.083426565	-0.067833619	-0.058944469	-0.06741522
3.85	0	0	0	0	0	0	-0.17951711	-0.17430603	0.063825615	0.1028204	-0.079658496	-0.055694012	-0.046376588	-0.063236021
3.86	0	0	0	0	0	0	-0.17747653	-0.16951868	0.061645498	0.10109754	-0.074911592	-0.042790573	-0.033078152	-0.058078095
3.87	0	0	0	0	0	0	-0.17358729	-0.16309483	0.057970376	0.097409981	-0.069241493	-0.029288748	-0.019221437	-0.052006024
3.88	0	0	0	0	0	0	-0.1678822	-0.15509999	0.052851261	0.091805702	-0.06271639	-0.015362855	-0.004987072	-0.045096817
3.89	0	0	0	0	0	0	-0.16041838	-0.145621	0.046358342	0.084358077	-0.055416199	-0.0011938245	0.0094382986	-0.037438959
3.9	0	0	0	0	0	0	-0.1512766	-0.13476489	0.038580164	0.075165048	-0.047431565	0.013033155	0.023864457	-0.029131302
3.91	0	0	0	0	0	0	-0.14056038	-0.12265768	0.029622571	0.064347975	-0.038862725	0.027131068	0.038100107	-0.02028182
3.92	0	0	0	0	0	0	-0.12839473	-0.10944275	0.019607403	0.05205017	-0.029818228	0.040913538	0.051955405	-0.011006228
3.93	0	0	0	0	0	0	-0.11492464	-0.095279086	0.0086709806	0.038435128	-0.020413551	0.054197299	0.065244475	-0.0014264949
3.94	0	0	0	0	0	0	-0.10031325	-0.080339218	-0.0030376108	0.023684486	-0.010769602	0.06680464	0.0777879	0.0083307371
3.95	0	0	0	0	0	0	-0.084739789	-0.064807053	-0.015358419	0.0079957247	-0.0010111507	0.078565789	0.089415127	0.018135801
3.96	0	0	0	0	0	0	-0.068397336	-0.048875486	-0.028122675	-0.0084203456	0.0087347991	0.089321206	0.099966777	0.027857707
3.97	0	0	0	0	0	0	-0.051490294	-0.032743898	-0.041154971	-0.025342296	0.018340684	0.09892375	0.10929682	0.037365864
3.98	0	0	0	0	0	0	-0.034231778	-0.01661556	-0.054275542	-0.042540941	0.027680063	0.1072407	0.11727457	0.046531816
3.99	0	0	0	0	0	0	-0.016840838	-0.0006949594	-0.067302613	-0.059782326	0.036629302	0.11415559	0.12378653	0.05523095
4	0	0	0	0	0	0	0.00046040739	0.014814897	-0.08005479	-0.076830783	0.045069222	0.11956984	0.12873794	0.063344165
4.01	0	0	0	0	0	0	0.01744969	0.029715177	-0.092353456	-0.09345204	0.052886705	0.12340417	0.13205419	0.070759484
4.02	0	0	0	0	0	0	0.033907531	0.043813877	-0.10402515	-0.10941632	0.059976223	0.12559974	0.13368189	0.077373568
4.03	0	0	0	0	0	0	0.04962016	0.056928401	-0.11490387	-0.1245014	0.066241278	0.12611905	0.13358967	0.083093134
4.04	0	0	0	0	0	0	0.064382376	0.068888029	-0.12483334	-0.13849558	0.071595727	0.12494655	0.13176878	0.087836246
4.05	0	0	0	0	0	0	0.078000305	0.079536241	-0.13366908	-0.15120056	0.075964981	0.12208897	0.12823326	0.091533457
4.06	0	0	0	0	0	0	0.09029403	0.088732865	-0.14128044	-0.1624341	0.079287054	0.11757537	0.12301993	0.094128795
4.07	0	0	0	0	0	0	0.10110005	0.096356025	-0.14755233	-0.17203255	0.081513452	0.11145683	0.116188	0.095580582
4.08	0	0	0	0	0	0	0.11027352	0.10230385	-0.15238689	-0.17985307	0.082609891	0.10380596	0.10781842	0.095862057
4.09	0	0	0	0	0	0	0.11769028	0.10649594	-0.15570482	-0.18577568	0.082556825	0.094716001	0.098012929	0.094961815
4.1	0	0	0	0	0	0	0.12324864	0.10887455	-0.15744657	-0.18970491	0.081349785	0.084299718	0.086892798	0.092884037
4.11	0	0	0	0	0	0	0.12687077	0.10940544	-0.15757322	-0.19157127	0.078999523	0.072688036	0.074597368	0.089648521
4.12	0	0	0	0	0	0	0.12850395	0.10807852	-0.1560671	-0.19133222	0.075531949	0.060028385	0.06128228	0.085290504
4.13	0	0	0	0	0	0	0.12812134	0.10490808	-0.15293212	-0.18897294	0.070987871	0.046482846	0.047117512	0.079860276
4.14	0	0	0	0	0	0	0.12572251	0.09993274	-0.14819389	-0.18450667	0.065422539	0.032226084	0.032285204	0.073422601
4.15	0	0	0	0	0	0	0.1213336	0.093215064	-0.14189943	-0.17797464	0.058904985	0.017443109	0.016977317	0.06605593
4.16	0	0	0	0	0	0	0.11500706	0.084840882	-0.1341167	-0.16944573	0.051517193	0.0023268809	0.0013931463	0.057851446
4.17	0	0	0	0	0	0	0.10682118	0.074918274	-0.1249338	-0.15901568	0.043353077	-0.0129242	-0.014263277	0.048911916
4.18	0	0	0	0	0	0	0.096879143	0.063576264	-0.11445794	-0.14680594	0.034517309	-0.028108885	-0.02978586	0.039350401
4.19	0	0	0	0	0	0	0.085307817	0.050963226	-0.10281408	-0.13296228	0.025123986	-0.043025726	-0.04496916	0.029288812
4.2	0	0	0	0	0	0	0.072256202	0.037245034	-0.090143399	-0.11765291	0.015295178	-0.057475739	-0.059611109	0.018856344
4.21	0	0	0	0	0	0	0.05789358	0.022602959	-0.076601511	-0.10106641	0.0051593515	-0.07126505	-0.073515703	0.008187809
4.22	0	0	0	0	0	0	0.042407392	0.0072313608	-0.062356483	-0.083409372	-0.0051502923	-0.084207483	-0.086495628	-0.0025781206
4.23	0	0	0	0	0	0	0.026000854	-0.0086648112	-0.047586673	-0.064903712	-0.015497555	-0.096127068	-0.098374784	-0.013300724
4.24	0	0	0	0	0	0	0.0088903608	-0.024872669	-0.032478432	-0.045783852	-0.025745026	-0.10686042	-0.10899067	-0.023839084
4.25	0	0	0	0	0	0	-0.008697303	-0.041174155	-0.017223681	-0.026293677	-0.035755893	-0.11625897	-0.11819662	-0.034053947
4.26	0	0	0	0	0	0	-0.026527906	-0.057348899	-0.0020173973	-0.0066833602	-0.045395753	-0.124191	-0.12586381	-0.043809578
4.27	0	0	0	0	0	0	-0.044362824	-0.073177114	0.012944943	0.012793912	-0.054534405	-0.1305435	-0.13188307	-0.05297557
4.28	0	0	0	0	0	0	-0.061962171	-0.088442506	0.02746995	0.031885272	-0.063047593	-0.13522372	-0.13616641	-0.061428602
4.29	0	0	0	0	0	0	-0.079087959	-0.10293515	0.041368892	0.050341515	-0.070818679	-0.13816055	-0.13864834	-0.069054104
4.3	0	0	0	0	0	0	-0.095507257	-0.11645429	0.054460211	0.067920416	-0.077740228	-0.13930554	-0.13928683	-0.075747822
4.31	0	0	0	0	0	0	-0.11099529	-0.12881107	0.066571969	0.084389973	-0.083715477	-0.1386337	-0.13806396	-0.081417249
4.32	0	0	0	0	0	0	-0.12533847	-0.13983104	0.077544169	0.099531524	-0.08865967	-0.1361439	-0.13498636	-0.085982912
4.33	0	0	0	0	0	0	-0.13833726	-0.1493566	0.08723094	0.11314271	-0.092501244	-0.13185907	-0.13008517	-0.089379495
4.34	0	0	0	0	0	0	-0.14980887	-0.15724911	0.095502536	0.12504026	-0.095182843	-0.12582599	-0.12341584	-0.091556774
4.35	0	0	0	0	0	0	-0.15958982	-0.16339089	0.10224715	0.13506248	-0.096662153	-0.1181148	-0.11505745	-0.092480364
4.36	0	0	0	0	0	0	-0.16753813	-0.16768683	0.10737246	0.14307152	-0.096912545	-0.10881822	-0.10511185	-0.092132257
4.37	0	0	0	0	0	0	-0.17353538	-0.17006577	0.11080701	0.14895535	-0.095923501	-0.098050401	-0.093702399	-0.090511149
4.38	0	0	0	0	0	0	-0.17748834	-0.17048161	0.1125012	0.15262935	-0.093700848	-0.085945586	-0.080972457	-0.087632545
4.39	0	0	0	0	0	0	-0.17933038	-0.16891401	0.11242811	0.15403758	-0.090266762	-0.072656397	-0.067083607	-0.083528641
4.4	0	0	0	0	0	0	-0.17902245	-0.16536882	0.11058396	0.1531537	-0.085659561	-0.05835193	-0.052213602	-0.078247992
4.41	0	0	0	0	0	0	-0.17655379	-0.15987813	0.10698828	0.14998142	-0.079933288	-0.043215608	-0.036554105	-0.071854954
4.42	0	0	0	0	0	0	-0.1719422	-0.15249998	0.10168378	0.14455469	-0.073157077	-0.02744283	-0.020308232	-0.064428915
4.43	0	0	0	0	0	0	-0.16523392	-0.14331772	0.094735913	0.13693733	-0.065414317	-0.01123845	-0.0036879202	-0.056063332
4.44	0	0	0	0	0	0	-0.15650324	-0.13243908	0.086232128	0.12722242	-0.056801628	0.0051858801	0.013088819	-0.046864561
4.45	0	0	0	0	0	0	-0.14585159	-0.11999484	0.076280839	0.11553117	-0.047427653	0.021614474	0.029800755	-0.036950529
4.46	0	0	0	0	0	0	-0.13340643	-0.10613723	0.065010096	0.10201151	-0.037411682	0.037830439	0.046226347	-0.026449227
4.47	0	0	0	0	0	0	-0.1193196	-0.091038037	0.052566001	0.086836247	-0.026882135	0.05361854	0.062146666	-0.015497081
4.48	0	0	0	0	0	0	-0.10376553	-0.074886432	0.039110875	0.070200926	-0.015974913	0.068768052	0.077348307	-0.004237184
4.49	0	0	0	0	0	0	-0.086939014	-0.057886561	0.024821198	0.052321373	-0.0048316345	0.083075571	0.09162624	0.0071825538
4.5	0	0	0	0	0	0	-0.069052731	-0.040254924	0.0098853495	0.033430942	0.006402199	0.096347741	0.10478656	0.018611337
4.51	0	0	0	0	0	0	-0.050334556	-0.022217582	-0.0054988105	0.013777526	0.017579111	0.10840386	0.11664912	0.029897465
4.52	0	0	0	0	0	0	-0.031024611	-0.004007213	-0.021126512	-0.0063796403	0.028551588	0.11907836	0.12704996	0.040890328
4.53	0	0	0	0	0	0	-0.01137216	0.014139926	-0.036788742	-0.026773346	0.039174028	0.12822302	0.13584361	0.051442407
4.54	0	0	0	0	0	0	0.0083676402	0.031987105	-0.052274984	-0.047131893	0.04930468	0.13570908	0.14290504	0.06141124
4.55	0	0	0	0	0	0	0.027937081	0.049300248	-0.067375989	-0.067182665	0.058807532	0.14142902	0.1481315	0.07066133
4.56	0	0	0	0	0	0	0.047079295	0.065851046	-0.081886554	-0.086655723	0.067554144	0.14529808	0.15144392	0.079065976
4.57	0	0	0	0	0	0	0.065541659	0.081419998	-0.095608247	-0.10528738	0.075425387	0.14725552	0.15278814	0.08650899
4.58	0	0	0	0	0	0	0.083079154	0.095799369	-0.10835207	-0.12282375	0.082313062	0.14726555	0.15213572	0.092886292
4.59	0	0	0	0	0	0	0.099457646	0.108796	-0.11994101	-0.13902409	0.088121393	0.14531791	0.14948449	0.098107348
4.6	0	0	0	0	0	0	0.11445704	0.12023391	-0.13021242	-0.15366413	0.092768358	0.14142819	0.14485866	0.10209644
4.61	0	0	0	0	0	0	0.12787426	0.12995678	-0.13902029	-0.16653906	0.096186843	0.13563771	0.13830869	0.10479374
4.62	0	0	0	0	0	0	0.13952602	0.13783004	-0.1462372	-0.17746639	0.098325612	0.12801313	0.12991075	0.10615619
4.63	0	0	0	0	0	0	0.14925139	0.14374284	-0.15175616	-0.18628843	0.099150065	0.11864572	0.11976584	0.10615815
4.64	0	0	0	0	0	0	0.15691398	0.14760959	-0.1554921	-0.19287453	0.098642787	0.10765024	0.10799859	0.10479186
4.65	0	0	0	0	0	0	0.1624039	0.14937123	-0.15738311	-0.19712297	0.096803866	0.095163602	0.09475572	0.1020676
4.66	0	0	0	0	0	0	0.16563939	0.14899621	-0.15739141	-0.19896242	0.093650984	0.08134313	0.080204262	0.098013644
4.67	0	0	0	0	0	0	0.166568	0.14648095	-0.15550393	-0.19835306	0.08921928	0.066364617	0.064529414	0.092676028
4.68	0	0	0	0	0	0	0.16516745	0.14185015	-0.15173265	-0.19528728	0.083560974	0.050420086	0.047932211	0.086117994
4.69	0	0	0	0	0	0	0.16144611	0.13515651	-0.14611456	-0.18978991	0.07674477	0.033715343	0.030626943	0.07841926
4.7	0	0	0	0	0	0	0.155443	0.12648027	-0.13871128	-0.18191813	0.068855032	0.016467326	0.012838397	0.069675052
4.71	0	0	0	0	0	0	0.14722752	0.11592822	-0.12960842	-0.17176083	0.059990754	-0.0010987005	-0.0052010626	0.059994924
4.72	0	0	0	0	0	0	0.13689861	0.1036325	-0.11891456	-0.15943762	0.050264328	-0.018752083	-0.023254522	0.049501389
4.73	0	0	0	0	0	0	0.12458363	0.089748932	-0.1067599	-0.14509741	0.039800129	-0.036259796	-0.041083629	0.038328366
4.74	0	0	0	0	0	0	0.11043685	0.07445511	-0.093294696	-0.12891661	0.028732935	-0.053389511	-0.058451733	0.02661947
4.75	0	0	0	0	0	0	0.09463753	0.057948171	-0.078687359	-0.11109691	0.017206201	-0.069912671	-0.075127026	0.014526166
4.76	0	0	0	0	0	0	0.07738768	0.040442286	-0.06312233	-0.091862782	0.0053702051	-0.085607532	-0.090885627	0.0022058066
4.77	0	0	0	0	0	0	0.058909522	0.022165922	-0.046797721	-0.071458605	-0.0066198962	-0.10026213	-0.10551459	-0.010180417
4.78	0	0	0	0	0	0	0.039442658	0.0033588986	-0.029922776	-0.05014556	-0.018606097	-0.11367713	-0.11881477	-0.022469583
4.79	0	0	0	0	0	0	0.019240991	-0.015730722	-0.012715155	-0.028198255	-0.030429614	-0.12566853	-0.13060352	-0.034499187
4.8	0	0	0	0	0	0	-0.0014305499	-0.034849869	0.0046018934	-0.005901171	-0.041932982	-0.13607018	-0.14071723	-0.046109288
4.81	0	0	0	0	0	0	-0.022299457	-0.053743779	0.021802457	0.016455052	-0.052962141	-0.14473608	-0.14901355	-0.057144641
4.82	0	0	0	0	0	0	-0.043089202	-0.072159359	0.038660932	0.03857742	-0.063368489	-0.15154237	-0.15537337	-0.06745677
4.83	0	0	0	0	0	0	-0.06352287	-0.089848535	0.054955004	0.060174447	-0.073010879	-0.15638915	-0.1597026	-0.076905967
4.84	0	0	0	0	0	0	-0.083326819	-0.10657156	0.07046861	0.080960017	-0.08175752	-0.15920188	-0.16193343	-0.085363188
4.85	0	0	0	0	0	0	-0.10223431	-0.12210022	0.084994824	0.10065719	-0.089487772	-0.15993252	-0.16202548	-0.09271181
4.86	0	0	0	0	0	0	-0.11998907	-0.13622092	0.098338639	0.11900193	-0.096093795	-0.15856028	-0.15996637	-0.098849244
4.87	0	0	0	0	0	0	-0.13634875	-0.14873758	0.11031962	0.13574663	-0.10148205	-0.15509208	-0.15577214	-0.10368836
4.88	0	0	0	0	0	0	-0.15108815	-0.15947431	0.12077434	0.15066351	-0.10557459	-0.14956258	-0.14948708	-0.10715872
4.89	0	0	0	0	0	0	-0.16400237	-0.16827787	0.12955866	0.16354769	-0.1083102	-0.14203385	-0.14118339	-0.10920761
4.9	0	0	0	0	0	0	-0.17490953	-0.17501976	0.13654973	0.17422007	-0.10964528	-0.13259474	-0.13096031	-0.1098008
4.91	0	0	0	0	0	0	-0.18365338	-0.17959812	0.1416477	0.18252978	-0.10955451	-0.1213598	-0.11894297	-0.10892313
4.92	0	0	0	0	0	0	-0.19010543	-0.18193915	0.14477721	0.18835638	-0.1080313	-0.10846793	-0.10528087	-0.1065788
4.93	0	0	0	0	0	0	-0.19416686	-0.18199827	0.14588845	0.19161157	-0.10508795	-0.094080668	-0.090146048	-0.1027914
4.94	0	0	0	0	0	0	-0.19576993	-0.17976085	0.14495803	0.19224052	-0.1007556	-0.078380174	-0.073730911	-0.097603703
4.95	0	0	0	0	0	0	-0.19487904	-0.17524258	0.14198936	0.19022284	-0.095083922	-0.061566924	-0.056245796	-0.091077237
4.96	0	0	0	0	0	0	-0.19149143	-0.16848939	0.1370128	0.18557295	-0.088140557	-0.04385716	-0.037916294	-0.083291526
4.97	0	0	0	0	0	0	-0.18563731	-0.15957704	0.13008536	0.1783401	-0.080010312	-0.025480121	-0.018980344	-0.074343156
4.98	0	0	0	0	0	0	-0.1773797	-0.14861023	0.12129012	0.16860795	-0.070794135	-0.0066750736	0.00031484558	-0.064344584
4.99	0	0	0	0	0	0	-0.16681372	-0.13572142	0.11073525	0.15649358	-0.060607865	0.012311791	0.019716015	-0.053422739
5	0	0	0	0	0	0	-0.15406552	-0.12106917	0.09855272	0.14214616	-0.049580775	0.03123058	0.038967169	-0.041717415
5.01	0	0	0	0	0	0	-0.13929082	-0.10483625	0.08489668	0.12574512	-0.03785394	0.049830977	0.057812947	-0.029379496
5.02	0	0	0	0	0	0	-0.12267291	-0.087227273	0.069941545	0.10749797	-0.025578431	0.067865554	0.076001999	-0.016569017
5.03	0	0	0	0	0	0	-0.10442047	-0.068466169	0.053879794	0.087637687	-0.012913371	0.085093052	0.093290331	-0.0034531002
5.04	0	0	0	0	0	0	-0.084764903	-0.048793296	0.036919519	0.066419769	-2.3878209e-05	0.10128161	0.10944457	0.0097962188
5.05	0	0	0	0	0	0	-0.063957377	-0.028462356	0.019281759	0.044118988	0.012921091	0.11621185	0.1242451	0.023004238
5.06	0	0	0	0	0	0	-0.042265646	-0.0077371128	0.0011976521	0.021025852	0.02575095	0.12967991	0.13748903	0.035995883
5.07	0	0	0	0	0	0	-0.019970582	0.013112042	-0.017094573	-0.0025571505	0.038295729	0.14150014	0.14899301	0.04859802
5.08	0	0	0	0	0	0	0.0026374712	0.033811628	-0.035352704	-0.026319479	0.05038833	0.1515077	0.15859567	0.060641756
5.09	0	0	0	0	0	0	0.025262479	0.054088677	-0.053333725	-0.049946609	0.06186674	0.15956083	0.16615996	0.071964689
5.1	0	0	0	0	0	0	0.047606602	0.073674339	-0.070797023	-0.073124165	0.07257621	0.16554287	0.17157503	0.082413092
5.11	0	0	0	0	0	0	0.069374124	0.092307462	-0.087507585	-0.095542076	0.082371334	0.1693639	0.17475787	0.09184399
5.12	0	0	0	0	0	0	0.090275372	0.10973808	-0.10323913	-0.1168987	0.091118017	0.17096209	0.17565451	0.10012711
5.13	0	0	0	0	0	0	0.11003058	0.1257308	-0.11777714	-0.13690483	0.098695314	0.17030466	0.17424093	0.10714665
5.14	0	0	0	0	0	0	0.12837362	0.14006793	-0.13092176	-0.15528765	0.10499709	0.16738848	0.17052353	0.11280293
5.15	0	0	0	0	0	0	0.14505562	0.15255252	-0.14249054	-0.17179433	0.10993352	0.16224025	0.16453918	0.11701373
5.16	0	0	0	0	0	0	0.15984834	0.16301104	-0.15232089	-0.18619554	0.11343232	0.1549163	0.15635492	0.11971554
5.17	0	0	0	0	0	0	0.17254727	0.17129581	-0.16027238	-0.19828861	0.11543984	0.14550203	0.14606719	0.12086445
5.18	0	0	0	0	0	0	0.18297449	0.17728705	-0.16622869	-0.20790029	0.11592187	0.1341109	0.13380079	0.12043683
5.19	0	0	0	0	0	0	0.19098115	0.18089468	-0.17009926	-0.21488927	0.11486415	0.12088311	0.11970729	0.11842979
5.2	0	0	0	0	0	0	0.19644959	0.18205961	-0.17182066	-0.21914813	0.1122727	0.10598386	0.10396325	0.11486129
5.21	0	0	0	0	0	0	0.19929506	0.18075469	-0.17135754	-0.22060503	0.10817386	0.089601335	0.086767929	0.10977003
5.22	0	0	0	0	0	0	0.19946701	0.17698529	-0.16870326	-0.21922478	0.102614	0.071944288	0.068340866	0.10321505
5.23	0	0	0	0	0	0	0.19694995	0.17078932	-0.16388013	-0.21500953	0.09565906	0.053239435	0.048919016	0.09527504
5.24	0	0	0	0	0	0	0.19176384	0.16223698	-0.15693926	-0.20799892	0.087393766	0.033728533	0.028753741	0.086047418
5.25	0	0	0	0	0	0	0.183964	0.15142995	-0.14796003	-0.19826976	0.077920597	0.013665266	0.0081075525	0.075647141
5.26	0	0	0	0	0	0	0.17364058	0.13850022	-0.13704921	-0.18593524	0.067358542	-0.0066880435	-0.012749291	0.064205273
5.27	0	0	0	0	0	0	0.16091753	0.12360853	-0.12433967	-0.17114358	0.055841602	-0.027063856	-0.033542323	0.051867339
5.28	0	0	0	0	0	0	0.14595117	0.10694239	-0.10998879	-0.15407625	0.043517108	-0.047192925	-0.053996467	0.03879148
5.29	0	0	0	0	0	0	0.12892829	0.088713697	-0.094176472	-0.13494583	0.030543835	-0.066807843	-0.073839676	0.025146425
5.3	0	0	0	0	0	0	0.1100638	0.069156147	-0.077102914	-0.11399325	0.017089972	-0.085646592	-0.09280654	0.011109323
5.31	0	0	0	0	0	0	0.089598116	0.048522191	-0.058986054	-0.09148484	0.0033309422	-0.10345603	-0.11064183	-0.0031365616
5.32	0	0	0	0	0	0	0.067794037	0.02707983	-0.040058784	-0.067708911	-0.010552873	-0.11999527	-0.12710392	-0.017404232
5.33	0	0	0	0	0	0	0.044933441	0.0051091468	-0.020565957	-0.042972057	-0.024378495	-0.13503898	-0.14196807	-0.031505414
5.34	0	0	0	0	0	0	0.021313644	-0.017101329	-0.00076120593	-0.017595211	-0.037962748	-0.14838036	-0.15502946	-0.045253038
5.35	0	0	0	0	0	0	-0.0027564484	-0.039258393	0.019096357	0.0080905289	-0.051124686	-0.15983405	-0.16610602	-0.058463719
5.36	0	0	0	0	0	0	-0.026960362	-0.061068012	0.038745539	0.03374822	-0.063687989	-0.16923866	-0.17504095	-0.070960196
5.37	0	0	0	0	0	0	-0.050978192	-0.08223921	0.057926507	0.059039497	-0.075483323	-0.17645902	-0.18170493	-0.082573709
5.38	0	0	0	0	0	0	-0.074490821	-0.10248793	0.07638423	0.083629039	-0.08635061	-0.18138812	-0.18599797	-0.093146277
5.39	0	0	0	0	0	0	-0.097184134	-0.12154081	0.093871875	0.10718901	-0.0961412	-0.18394868	-0.18785088	-0.10253284
5.4	0	0	0	0	0	0	-0.1187532	-0.13913889	0.11015411	0.12940346	-0.10471989	-0.1840943	-0.18722638	-0.11060325
5.41	0	0	0	0	0	0	-0.13890634	-0.15504106	0.12501029	0.1499725	-0.11196677	-0.18181027	-0.1841197	-0.11724404
5.42	0	0	0	0	0	0	-0.15736907	-0.16902737	0.13823742	0.16861644	-0.11777893	-0.1771139	-0.17855888	-0.12236009
5.43	0	0	0	0	0	0	-0.17388782	-0.18090206	0.14965297	0.1850795	-0.12207185	-0.1700545	-0.17060453	-0.12587586
5.44	0	0	0	0	0	0	-0.18823336	-0.19049625	0.15909736	0.19913341	-0.12478067	-0.16071285	-0.16034921	-0.12773662
5.45	0	0	0	0	0	0	-0.200204	-0.19767032	0.16643622	0.21058048	-0.12586112	-0.14920033	-0.14791639	-0.12790919
5.46	0	0	0	0	0	0	-0.20962839	-0.20231591	0.17156227	0.21925643	-0.1252902	-0.1356576	-0.13345896	-0.12638253
5.47	0	0	0	0	0	0	-0.21636793	-0.20435752	0.17439691	0.22503275	-0.12306665	-0.12025289	-0.11715738	-0.12316799
5.48	0	0	0	0	0	0	-0.22031878	-0.20375369	0.1748914	0.22781854	-0.11921102	-0.10317995	-0.099217444	-0.11829932
5.49	0	0	0	0	0	0	-0.22141343	-0.20049771	0.17302766	0.22756194	-0.11376557	-0.084655566	-0.079867669	-0.11183227
5.5	0	0	0	0	0	0	-0.21962176	-0.19461791	0.16881864	0.22425101	-0.10679376	-0.064916885	-0.059356417	-0.10384402
5.51	0	0	0	0	0	0	-0.21495166	-0.18617743	0.16230838	0.21791412	-0.098379584	-0.044218339	-0.037948712	-0.094432262
5.52	0	0	0	0	0	0	-0.20744912	-0.17527364	0.15357155	0.20861976	-0.088626548	-0.022828392	-0.015922823	-0.083714024
5.53	0	0	0	0	0	0	-0.1971978	-0.16203696	0.14271261	0.19647585	-0.077656388	-0.0010260645	0.0064333423	-0.071824205
5.54	0	0	0	0	0	0	-0.18431815	-0.14662936	0.12986462	0.18162855	-0.065607579	0.0209027	0.028825995	-0.058913902
5.55	0	0	0	0	0	0	-0.168966	-0.12924236	0.11518762	0.1642605	-0.05263358	0.042668777	0.050959313	-0.045148496
5.56	0	0	0	0	0	0	-0.1513307	-0.11009467	0.098866664	0.14458861	-0.038900891	0.063983668	0.072539341	-0.030705538
5.57	0	0	0	0	0	0	-0.13163277	-0.089429423	0.081109476	0.12286137	-0.024586921	0.084563311	0.093277888	-0.015772472
5.58	0	0	0	0	0	0	-0.11012117	-0.06751112	0.062143868	0.09935575	-0.0098776976	0.10413187	0.11289636	-0.00054420443
5.59	0	0	0	0	0	0	-0.087070153	-0.044622216	0.042214808	0.074373661	0.0050345439	0.1224254	0.13112951	0.01477943
5.6	0	0	0	0	0	0	-0.062775768	-0.0210595	0.021581278	0.048238119	0.019953869	0.13919543	0.14772899	0.029996282
5.61	0	0	0	0	0	0	-0.037552073	0.0028697587	0.0005129284	0.021289076	0.034683215	0.15421231	0.16246673	0.044904551
5.62	0	0	0	0	0	0	-0.011727074	0.026851814	-0.02071343	-0.0061209773	0.049026987	0.16726835	0.17513808	0.059305451
5.63	0	0	0	0	0	0	0.014361541	0.050570559	-0.04181745	-0.033631608	0.062793656	0.17818068	0.18556461	0.073005854
5.64	0	0	0	0	0	0	0.040370808	0.073711687	-0.06251893	-0.060879162	0.075798304	0.18679378	0.19359663	0.085820874
5.65	0	0	0	0	0	0	0.065956994	0.095966859	-0.082541521	-0.08750155	0.087865112	0.19298172	0.19911529	0.097576353
5.66	0	0	0	0	0	0	0.090780139	0.11703781	-0.1016164	-0.11314305	0.098829725	0.19664995	0.20203434	0.10811122
5.67	0	0	0	0	0	0	0.11450856	0.13664034	-0.11948586	-0.13745902	0.10854149	0.19773672	0.20230146	0.11727969
5.68	0	0	0	0	0	0	0.13682331	0.15450816	-0.13590677	-0.16012056	0.1168655	0.19621409	0.19989905	0.12495326
5.69	0	0	0	0	0	0	0.15742239	0.17039648	-0.15065389	-0.18081887	0.12368451	0.19208842	0.19484476	0.13102252
5.7	0	0	0	0	0	0	0.17602492	0.18408537	-0.16352289	-0.1992695	0.12890051	0.18540056	0.18719134	0.1353987
5.71	0	0	0	0	0	0	0.19237491	0.19538283	-0.17433322	-0.21521621	0.13243619	0.17622539	0.1770262	0.1380149
5.72	0	0	0	0	0	0	0.20624476	0.20412741	-0.18293059	-0.22843452	0.13423601	0.16467109	0.16447038	0.13882717
5.73	0	0	0	0	0	0	0.21743847	0.21019055	-0.18918916	-0.23873482	0.1342671	0.15087784	0.14967719	0.13781515
5.74	0	0	0	0	0	0	0.22579436	0.21347847	-0.19301331	-0.24596507	0.13251979	0.13501616	0.13283029	0.1349825
5.75	0	0	0	0	0	0	0.23118739	0.21393354	-0.19433916	-0.25001304	0.12900784	0.11728481	0.11414148	0.13035695
5.76	0	0	0	0	0	0	0.23353102	0.21153525	-0.19313546	-0.25080793	0.12376845	0.097908295	0.093847995	0.12399009
5.77	0	0	0	0	0	0	0.23277856	0.20630072	-0.18940427	-0.24832162	0.11686179	0.07713406	0.072209551	0.11595678
5.78	0	0	0	0	0	0	0.22892397	0.19828462	-0.18318108	-0.24256918	0.10837043	0.055229324	0.049505006	0.10635431
5.79	0	0	0	0	0	0	0.22200219	0.18757866	-0.17453449	-0.23360896	0.098398293	0.032477659	0.026028778	0.095301223
5.8	0	0	0	0	0	0	0.21208886	0.17431059	-0.16356551	-0.22154199	0.087069431	0.009175326	0.0020870421	0.08293587
5.81	0	0	0	0	0	0	0.19929956	0.15864268	-0.15040638	-0.20651093	0.074526476	-0.014372574	-0.022006262	0.069414667
5.82	0	0	0	0	0	0	0.18378849	0.14076978	-0.135219	-0.18869837	0.06092886	-0.037856083	-0.045933531	0.054910137
5.83	0	0	0	0	0	0	0.16574664	0.12091689	-0.11819293	-0.16832462	0.046450796	-0.060964462	-0.069377681	0.039608712
5.84	0	0	0	0	0	0	0.14539942	0.099336359	-0.099543055	-0.14564503	0.031279051	-0.083390287	-0.09202634	0.023708339
5.85	0	0	0	0	0	0	0.12300392	0.076304711	-0.079506845	-0.12094676	0.015610542	-0.10483354	-0.113576	0.0074159292
5.86	0	0	0	0	0	0	0.098845644	0.052119091	-0.058341362	-0.094545185	-0.00035020569	-0.12500559	-0.13373608	-0.0090553328
5.87	0	0	0	0	0	0	0.073234902	0.027093458	-0.036319954	-0.066779862	-0.016393729	-0.14363311	-0.15223283	-0.025488772
5.88	0	0	0	0	0	0	0.046502826	0.0015545227	-0.013728733	-0.038010167	-0.032308366	-0.16046172	-0.16881303	-0.041667068
5.89	0	0	0	0	0	0	0.018997114	-0.024162499	0.0091371433	-0.0086106528	-0.047883041	-0.1752595	-0.18324746	-0.057375127
5.9	0	0	0	0	0	0	-0.0089224825	-0.049718278	0.031977322	0.021033818	-0.06291006	-0.18782013	-0.19533406	-0.072402931
5.91	0	0	0	0	0	0	-0.036888847	-0.07477383	0.054490198	0.05053311	-0.077187873	-0.19796576	-0.20490072	-0.086548346
5.92	0	0	0	0	0	0	-0.064532313	-0.098995	0.076376896	0.079496943	-0.090523767	-0.20554955	-0.21180774	-0.099619832
5.93	0	0	0	0	0	0	-0.091485536	-0.1220569	0.097345231	0.10754005	-0.10273646	-0.21045771	-0.21594981	-0.11143903
5.94	0	0	0	0	0	0	-0.11738836	-0.14364827	0.11711361	0.13428728	-0.11365858	-0.21261126	-0.21725765	-0.12184319
5.95	0	0	0	0	0	0	-0.14189262	-0.16347562	0.13541481	0.15937865	-0.12313889	-0.21196716	-0.21569903	-0.13068741
5.96	0	0	0	0	0	0	-0.16466679	-0.18126727	0.15199957	0.18247413	-0.13104444	-0.20851914	-0.21127945	-0.13784662
5.97	0	0	0	0	0	0	-0.18540049	-0.19677698	0.16664001	0.2032583	-0.1372624	-0.20229798	-0.20404227	-0.1432174
5.98	0	0	0	0	0	0	-0.20380865	-0.2097874	0.17913273	0.22144459	-0.14170163	-0.19337123	-0.1940683	-0.14671937
5.99	0	0	0	0	0	0	-0.21963544	-0.22011307	0.18930165	0.23677925	-0.14429403	-0.1818426	-0.18147495	-0.14829647
6	0	0	0	0	0	0	-0.23265782	-0.22760302	0.19700045	0.24904491	-0.14499554	-0.1678507	-0.16641486	-0.14791775
6.01	0	0	0	0	0	0	-0.24268863	-0.232143	0.20211469	0.25806356	-0.14378687	-0.15156745	-0.14907409	-0.14557796
6.02	0	0	0	0	0	0	-0.24957926	-0.23365712	0.20456348	0.2636992	-0.14067388	-0.13319595	-0.12966983	-0.14129774
6.03	0	0	0	0	0	0	-0.25322184	-0.23210911	0.20430071	0.2658598	-0.13568761	-0.11296798	-0.10844767	-0.13512349
6.04	0	0	0	0	0	0	-0.25355083	-0.22750297	0.2013159	0.26449878	-0.12888405	-0.091141086	-0.085678547	-0.12712688
6.05	0	0	0	0	0	0	-0.25054419	-0.21988315	0.19563445	0.25961584	-0.12034348	-0.067995288	-0.061655246	-0.11740404
6.06	0	0	0	0	0	0	-0.24422382	-0.20933418	0.18731753	0.25125723	-0.11016958	-0.043829529	-0.03668869	-0.10607442
6.07	0	0	0	0	0	0	-0.23465555	-0.19597974	0.17646149	0.23951539	-0.09848816	-0.018957804	-0.011103904	-0.093279351
6.08	0	0	0	0	0	0	-0.22194848	-0.17998125	0.1631967	0.22452794	-0.085445614	0.0062949007	0.0147642	-0.079180263
6.09	0	0	0	0	0	0	-0.20625378	-0.16153594	0.1476861	0.20647611	-0.071207105	0.03159685	0.0405752	-0.063956677
6.1	0	0	0	0	0	0	-0.18776291	-0.14087441	0.13012312	0.18558262	-0.055954472	0.056613906	0.065987631	-0.047803922
6.11	0	0	0	0	0	0	-0.16670529	-0.1182578	0.11072935	0.16210888	-0.03988392	0.081013934	0.090663497	-0.030930638
6.12	0	0	0	0	0	0	-0.14334549	-0.093974441	0.08975176	0.1363518	-0.023203496	0.1044712	0.11427275	-0.013556088
6.13	0	0	0	0	0	0	-0.11797991	-0.068336234	0.067459523	0.10864003	-0.0061304107	0.12667072	0.1364977	0.0040926848
6.14	0	0	0	0	0	0	-0.090933004	-0.041674635	0.044140619	0.079329764	0.011111791	0.14731245	0.15703729	0.021783814
6.15	0	0	0	0	0	0	-0.062553188	-0.014336378	0.020098108	0.048800225	0.02829615	0.16611538	0.17561112	0.039283651
6.16	0	0	0	0	0	0	-0.033208326	0.013321025	-0.0043537899	0.017448734	0.045195271	0.1828213	0.19196331	0.056359844
6.17	0	0	0	0	0	0	-0.0032809819	0.040933954	-0.028893792	-0.01431443	0.06158433	0.19719835	0.20586601	0.072784416
6.18	0	0	0	0	0	0	0.026836559	0.068137454	-0.053197758	-0.046071385	0.077244056	0.20904425	0.2171225	0.088336798
6.19	0	0	0	0	0	0	0.056747427	0.094570052	-0.076942963	-0.07740213	0.091963662	0.21818908	0.22557005	0.10280679
6.2	0	0	0	0	0	0	0.086055383	0.11987855	-0.099812367	-0.10789009	0.10554367	0.22449774	0.23108215	0.11599738
6.21	0	0	0	0	0	0	0.11437007	0.14372275	-0.12149884	-0.13712762	0.11779862	0.22787189	0.23357044	0.12772743
6.22	0	0	0	0	0	0	0.14131218	0.16578	-0.14170926	-0.16472147	0.12855957	0.22825147	0.23298606	0.13783417
6.23	0	0	0	0	0	0	0.16651856	0.18574955	-0.16016848	-0.19029803	0.13767645	0.22561567	0.22932051	0.1461754
6.24	0	0	0	0	0	0	0.18964708	0.20335667	-0.17662305	-0.21350841	0.14502011	0.21998343	0.22260595	0.15263151
6.25	0	0	0	0	0	0	0.21038124	0.21835639	-0.19084469	-0.23403312	0.15048417	0.21141339	0.21291502	0.15710719
6.26	0	0	0	0	0	0	0.22843453	0.23053692	-0.2026334	-0.25158651	0.15398651	0.20000332	0.20036008	0.15953278
6.27	0	0	0	0	0	0	0.24355438	0.23972259	-0.21182032	-0.26592068	0.15547054	0.18588906	0.18509194	0.15986538
6.28	0	0	0	0	0	0	0.25552561	0.2457764	-0.21827007	-0.27682898	0.154906	0.16924289	0.16729806	0.15808949
6.29	0	0	0	0	0	0	0.26417354	0.24860199	-0.22188274	-0.28414897	0.15228959	0.15027148	0.14720028	0.15421742
6.3	0	0	0	0	0	0	0.26936651	0.2481452	-0.2225954	-0.28776476	0.14764507	0.1292133	0.12505204	0.14828926
6.31	0	0	0	0	0	0	0.27101778	0.24439491	-0.22038312	-0.28760881	0.14102316	0.10633568	0.10113525	0.14037245
6.32	0	0	0	0	0	0	0.269087	0.23738352	-0.21525948	-0.28366308	0.13250098	0.081931403	0.075756658	0.13056111
6.33	0	0	0	0	0	0	0.26358093	0.22718665	-0.20727664	-0.27595954	0.12218115	0.05631496	0.04924396	0.11897488
6.34	0	0	0	0	0	0	0.25455362	0.21392246	-0.19652481	-0.26457997	0.11019062	0.029818537	0.021941569	0.10575747
6.35	0	0	0	0	0	0	0.24210594	0.19775026	-0.18313129	-0.24965521	0.096679058	0.0027876985	-0.0057938469	0.091074947
6.36	0	0	0	0	0	0	0.2263845	0.1788686	-0.16725896	-0.23136362	0.081817056	-0.024423104	-0.033598013	0.075113593
6.37	0	0	0	0	0	0	0.20757995	0.15751293	-0.14910433	-0.209929	0.065793937	-0.05145517	-0.061103825	0.058077584
6.38	0	0	0	0	0	0	0.1859247	0.13395262	-0.12889511	-0.18561789	0.04881537	-0.07795027	-0.087946183	0.040186374
6.39	0	0	0	0	0	0	0.16169004	0.10848758	-0.10688738	-0.15873626	0.031100742	-0.10355538	-0.11376683	0.021671881
6.4	0	0	0	0	0	0	0.1351828	0.081444511	-0.083362326	-0.12962565	0.012880321	-0.12792738	-0.13821913	0.0027754857
6.41	0	0	0	0	0	0	0.10674146	0.053172657	-0.058622695	-0.098658883	-0.005607724	-0.15073763	-0.16097268	-0.016255112
6.42	0	0	0	0	0	0	0.076731845	0.02403936	-0.032988875	-0.066235284	-0.024120429	-0.1716764	-0.18171781	-0.035169129
6.43	0	0	0	0	0	0	0.045542429	-0.0055747188	-0.0067947704	-0.032775535	-0.042413224	-0.19045707	-0.20016976	-0.053716
6.44	0	0	0	0	0	0	0.013579336	-0.035280559	0.019616547	0.0012837615	-0.060243155	-0.20682002	-0.21607255	-0.071648689
6.45	0	0	0	0	0	0	-0.018738947	-0.064685877	0.045897319	0.035495773	-0.077372104	-0.22053622	-0.22920256	-0.088726975
6.46	0	0	0	0	0	0	-0.050987032	-0.093400295	0.071699678	0.069409289	-0.093569961	-0.23141041	-0.23937165	-0.10472066
6.47	0	0	0	0	0	0	-0.082738215	-0.12104051	0.096680238	0.10257466	-0.10861771	-0.23928386	-0.2464298	-0.11941266
6.48	0	0	0	0	0	0	-0.11357011	-0.14723538	0.12050466	0.13454975	-0.12231038	-0.24403668	-0.25026732	-0.13260197
6.49	0	0	0	0	0	0	-0.14307026	-0.17163095	0.14285213	0.16490581	-0.13445982	-0.24558956	-0.2508165	-0.14410636
6.5	0	0	0	0	0	0	-0.17084162	-0.19389513	0.16341964	0.19323325	-0.1448973	-0.2439051	-0.24805276	-0.15376491
6.51	0	0	0	0	0	0	-0.19650793	-0.21372229	0.18192611	0.21914711	-0.15347582	-0.23898847	-0.24199514	-0.16144027
6.52	0	0	0	0	0	0	-0.21971872	-0.23083737	0.19811624	0.24229228	-0.16007217	-0.23088758	-0.23270635	-0.16702055
6.53	0	0	0	0	0	0	-0.24015418	-0.24499974	0.21176396	0.2623484	-0.16458868	-0.2196927	-0.22029212	-0.17042097
6.54	0	0	0	0	0	0	-0.25752947	-0.2560065	0.22267563	0.27903424	-0.16695467	-0.20553546	-0.20490003	-0.17158512
6.55	0	0	0	0	0	0	-0.27159868	-0.26369539	0.23069274	0.2921116	-0.1671275	-0.18858733	-0.18671783	-0.17048584
6.56	0	0	0	0	0	0	-0.28215832	-0.26794715	0.23569419	0.30138873	-0.16509331	-0.16905758	-0.16597112	-0.16712573
6.57	0	0	0	0	0	0	-0.28905022	-0.26868735	0.23759812	0.30672312	-0.16086732	-0.1471907	-0.14292057	-0.16153731
6.58	0	0	0	0	0	0	-0.29216383	-0.26588753	0.23636314	0.30802357	-0.15449379	-0.12326337	-0.11785871	-0.1537827
6.59	0	0	0	0	0	0	-0.29143798	-0.25956591	0.23198917	0.30525174	-0.14604561	-0.097580941	-0.091106158	-0.143953
6.6	0	0	0	0	0	0	-0.28686189	-0.24978733	0.22451758	0.29842291	-0.13562349	-0.070473599	-0.063007597	-0.13216719
6.61	0	0	0	0	0	0	-0.27847565	-0.23666268	0.21403091	0.28760604	-0.12335474	-0.042292089	-0.033927308	-0.11857075
6.62	0	0	0	0	0	0	-0.26636991	-0.22034767	0.20065197	0.27292318	-0.10939175	-0.013403206	-0.0042444687	-0.10333385
6.63	0	0	0	0	0	0	-0.25068494	-0.20104096	0.18454247	0.25454811	-0.093910113	0.015814968	0.025651776	-0.086649249
6.64	0	0	0	0	0	0	-0.23160908	-0.17898185	0.16590104	0.23270433	-0.077106421	0.044978006	0.055367409	-0.06872984
6.65	0	0	0	0	0	0	-0.20937647	-0.15444725	0.14496082	0.20766236	-0.059195773	0.073700177	0.08450872	-0.049805973
6.66	0	0	0	0	0	0	-0.18426422	-0.12774825	0.12198656	0.1797364	-0.040409037	0.10159955	0.11268752	-0.030122484
6.67	0	0	0	0	0	0	-0.15658895	-0.099226225	0.09727131	0.14928045	-0.020989876	0.12830304	0.13952627	-0.0099355393
6.68	0	0	0	0	0	0	-0.12670284	-0.069248404	0.071132647	0.1166838	-0.0011915998	0.15345141	0.16466318	0.010490687
6.69	0	0	0	0	0	0	-0.094989139	-0.038203222	0.043908651	0.082366092	0.018726136	0.17670407	0.18775703	0.030887465
6.7	0	0	0	0	0	0	-0.061857283	-0.006495264	0.015953523	0.046771914	0.038500726	0.19774371	0.2084918	0.050985038
6.71	0	0	0	0	0	0	-0.027737607	0.025459986	-0.012367003	0.010365082	0.05787007	0.21628058	0.22658098	0.070516179
6.72	0	0	0	0	0	0	0.006924223	0.057241582	-0.040680438	-0.026377405	0.076576041	0.23205647	0.24177153	0.08921974
6.73	0	0	0	0	0	0	0.041673023	0.088428652	-0.068612421	-0.062971597	0.09436792	0.24484831	0.25384737	0.10684413
6.74	0	0	0	0	0	0	0.076050056	0.11860596	-0.09579166	-0.098932951	0.11100574	0.25447129	0.26263245	0.1231507
6.75	0	0	0	0	0	0	0.10959908	0.14736942	-0.12185485	-0.13378273	0.12626353	0.26078152	0.26799329	0.13791694
6.76	0	0	0	0	0	0	0.14187238	0.17433149	-0.14645154	-0.16705438	0.13993236	0.26367812	0.26984096	0.15093956
6.77	0	0	0	0	0	0	0.17243675	0.19912642	-0.16924878	-0.19829972	0.15182319	0.26310478	0.2681325	0.16203722
6.78	0	0	0	0	0	0	0.20087927	0.22141514	-0.18993567	-0.227095	0.1617695	0.2590508	0.2628717	0.17105305
6.79	0	0	0	0	0	0	0.2268129	0.24088993	-0.20822758	-0.25304662	0.16962959	0.25155138	0.25410935	0.1778569
6.8	0	0	0	0	0	0	0.24988171	0.25727863	-0.22386999	-0.27579649	0.17528856	0.24068747	0.24194278	0.18234716
6.81	0	0	0	0	0	0	0.26976574	0.27034843	-0.23664209	-0.29502693	0.17866002	0.2265849	0.22651481	0.18445224
6.82	0	0	0	0	0	0	0.28618546	0.27990917	-0.24635984	-0.31046513	0.17968735	0.20941299	0.20801215	0.18413173
6.83	0	0	0	0	0	0	0.29890562	0.28581603	-0.25287858	-0.32188694	0.17834461	0.18938249	0.1866631	0.18137703
6.84	0	0	0	0	0	0	0.30773866	0.28797176	-0.2560952	-0.32912013	0.17463707	0.16674307	0.1627348	0.17621171
6.85	0	0	0	0	0	0	0.31254737	0.28632815	-0.25594965	-0.3320469	0.16860124	0.14178019	0.1365299	0.16869128
6.86	0	0	0	0	0	0	0.31324703	0.28088694	-0.25242603	-0.33060577	0.16030463	0.11481152	0.10838272	0.15890271
6.87	0	0	0	0	0	0	0.30980676	0.27170009	-0.24555301	-0.32479266	0.14984498	0.08618292	0.078655025	0.14696338
6.88	0	0	0	0	0	0	0.30225025	0.25886933	-0.23540367	-0.31466125	0.13734912	0.056264015	0.047731365	0.13301973
6.89	0	0	0	0	0	0	0.29065572	0.24254509	-0.22209476	-0.30032257	0.12297148	0.025443432	0.016014139	0.11724545
6.9	0	0	0	0	0	0	0.27515514	0.22292476	-0.20578545	-0.28194386	0.10689216	-0.0058762327	-0.016081645	0.099839364
6.91	0	0	0	0	0	0	0.25593284	0.20025034	-0.18667537	-0.25974664	0.089314711	-0.037283662	-0.048133787	0.081022887
6.92	0	0	0	0	0	0	0.23322329	0.17480546	-0.16500224	-0.23400405	0.070463555	-0.068364209	-0.079718436	0.06103726
6.93	0	0	0	0	0	0	0.20730829	0.14691188	-0.14103891	-0.20503755	0.050581132	-0.098705359	-0.11041568	0.040140445
6.94	0	0	0	0	0	0	0.17851349	0.11692541	-0.11508992	-0.1732129	0.029924791	-0.1279022	-0.13981513	0.018603809
6.95	0	0	0	0	0	0	0.14720433	0.085231397	-0.087487701	-0.13893557	0.0087634702	-0.15556279	-0.16752137	-0.0032913923
6.96	0	0	0	0	0	0	0.1137814	0.052239786	-0.058588255	-0.10264557	-0.012625802	-0.18131344	-0.19315929	-0.025257681
6.97	0	0	0	0	0	0	0.078675328	0.018379841	-0.028766624	-0.064811873	-0.033961522	-0.20480372	-0.21637912	-0.047005122
6.98	0	0	0	0	0	0	0.042341289	-0.015905435	0.0015879839	-0.025926288	-0.054961408	-0.22571125	-0.23686123	-0.068245142
6.99	0	0	0	0	0	0	0.0052530664	-0.050165082	0.032077261	0.013502853	-0.075346129	-0.24374605	-0.25432045	-0.088694352
7	0	0	0	0	0	0	-0.032103082	-0.083946101	0.062299017	0.052957358	-0.094843008	-0.25865461	-0.2685101	-0.10807832
7.01	0	0	0	0	0	0	-0.069234794	-0.11679943	0.091852476	0.091915963	-0.11318967	-0.27022338	-0.27922538	-0.12613524
7.02	0	0	0	0	0	0	-0.10565008	-0.14828589	0.12034358	0.12986121	-0.13013754	-0.27828183	-0.28630635	-0.14261947
7.03	0	0	0	0	0	0	-0.14086381	-0.17798207	0.14739022	0.16628629	-0.14545525	-0.28270494	-0.28964024	-0.15730486
7.04	0	0	0	0	0	0	-0.17440419	-0.20548598	0.17262737	0.20070183	-0.15893173	-0.28341504	-0.28916323	-0.16998783
7.05	0	0	0	0	0	0	-0.20581905	-0.23042247	0.19571201	0.23264242	-0.17037915	-0.28038318	-0.28486151	-0.1804902
7.06	0	0	0	0	0	0	-0.23468193	-0.25244836	0.21632772	0.26167291	-0.17963548	-0.27362966	-0.27677176	-0.18866167
7.07	0	0	0	0	0	0	-0.26059784	-0.27125712	0.23418907	0.28739432	-0.18656683	-0.26322412	-0.26498094	-0.19438196
7.08	0	0	0	0	0	0	-0.28320866	-0.28658315	0.24904552	0.30944928	-0.1910693	-0.2492848	-0.24962533	-0.19756252
7.09	0	0	0	0	0	0	-0.30219808	-0.29820543	0.26068492	0.327527	-0.19307057	-0.23197729	-0.23088911	-0.19814795
7.1	0	0	0	0	0	0	-0.31729596	-0.30595078	0.26893652	0.34136764	-0.19253098	-0.21151256	-0.20900205	-0.19611681
7.11	0	0	0	0	0	0	-0.32828218	-0.30969632	0.27367344	0.35076596	-0.18944425	-0.18814444	-0.18423683	-0.19148217
7.12	0	0	0	0	0	0	-0.3349898	-0.30937137	0.27481459	0.35557436	-0.18383772	-0.16216645	-0.15690558	-0.18429154
7.13	0	0	0	0	0	0	-0.33730756	-0.30495872	0.27232597	0.35570512	-0.17577221	-0.13390817	-0.12735599	-0.17462649
7.14	0	0	0	0	0	0	-0.33518162	-0.29649506	0.26622137	0.35113188	-0.16534132	-0.10373104	-0.09596691	-0.16260172
7.15	0	0	0	0	0	0	-0.3286166	-0.28407084	0.25656246	0.34189033	-0.15267043	-0.07202379	-0.063143513	-0.14836371
7.16	0	0	0	0	0	0	-0.3176758	-0.26782932	0.24345819	0.32807802	-0.13791519	-0.039197405	-0.029312051	-0.13208898
7.17	0	0	0	0	0	0	-0.3024807	-0.24796497	0.22706364	0.30985344	-0.12125961	-0.0056798406	0.0050856467	-0.11398189
7.18	0	0	0	0	0	0	-0.28320965	-0.22472117	0.20757818	0.28743423	-0.10291378	0.028089556	0.039597934	-0.094272105
7.19	0	0	0	0	0	0	-0.2600958	-0.19838726	0.18524309	0.26109461	-0.083111266	0.061665791	0.073769268	-0.073211674
7.2	0	0	0	0	0	0	-0.23342435	-0.16929494	0.16033858	0.23116209	-0.062106094	0.094604076	0.10714621	-0.051071833
7.21	0	0	0	0	0	0	-0.20352899	-0.13781411	0.13318031	0.19801335	-0.040169535	0.12646571	0.13928342	-0.028139517
7.22	0	0	0	0	0	0	-0.1707878	-0.10434822	0.10411538	0.1620696	-0.017586601	0.1568239	0.16974962	-0.0047136438
7.23	0	0	0	0	0	0	-0.13561848	-0.069329053	0.073517928	0.12379119	0.0053476496	0.18526947	0.1981333	0.018898764
7.24	0	0	0	0	0	0	-0.098472992	-0.033211218	0.04178431	0.083671776	0.028331957	0.21141639	0.22404833	0.042386601
7.25	0	0	0	0	0	0	-0.059831834	0.0035337597	0.0093279992	0.042231936	0.051062812	0.23490693	0.24713917	0.065438765
7.26	0	0	0	0	0	0	-0.020197794	0.040423576	-0.023425801	1.2449632e-05	0.073238451	0.25541662	0.26708573	0.087748272
7.27	0	0	0	0	0	0	0.01991056	0.076971469	-0.056045712	-0.042432745	0.094562859	0.27265865	0.28360777	0.10901633
7.28	0	0	0	0	0	0	0.059965657	0.11269262	-0.088099852	-0.084543806	0.11474971	0.28638791	0.29646887	0.12895635
7.29	0	0	0	0	0	0	0.099437843	0.1471106	-0.11916154	-0.12576235	0.13352619	0.29640439	0.30547971	0.14729776
7.3	0	0	0	0	0	0	0.13780237	0.17976365	-0.14881495	-0.16553886	0.15063671	0.30255612	0.31050087	0.1637897
7.31	0	0	0	0	0	0	0.17454638	0.21021095	-0.17666068	-0.20333995	0.16584633	0.30474141	0.31144495	0.17820445
7.32	0	0	0	0	0	0	0.20917569	0.23803845	-0.20232114	-0.23865555	0.17894401	0.30291045	0.30827793	0.1903405
7.33	0	0	0	0	0	0	0.24122149	0.2628646	-0.22544558	-0.27100575	0.18974549	0.29706624	0.30102	0.20002543
7.34	0	0	0	0	0	0	0.27024664	0.28434545	-0.24571497	-0.2999473	0.19809589	0.28726485	0.28974548	0.20711829
7.35	0	0	0	0	0	0	0.29585159	0.3021795	-0.26284629	-0.32507965	0.20387194	0.27361495	0.27458218	0.21151166
7.36	0	0	0	0	0	0	0.31767991	0.3161118	-0.27659652	-0.34605051	0.2069837	0.25627663	0.25571001	0.21313321
7.37	0	0	0	0	0	0	0.33542319	0.32593768	-0.28676605	-0.36256069	0.20737599	0.2354596	0.2333588	0.21194688
7.38	0	0	0	0	0	0	0.34882541	0.33150563	-0.29320155	-0.37436842	0.20502928	0.21142064	0.20780563	0.20795352
7.39	0	0	0	0	0	0	0.35768653	0.33271961	-0.2957982	-0.38129279	0.19996015	0.18446045	0.17937131	0.2011911
7.4	0	0	0	0	0	0	0.36186552	0.32954065	-0.29450141	-0.38321648	0.19222122	0.15491997	0.14841645	0.19173437
7.41	0	0	0	0	0	0	0.36128245	0.32198761	-0.28930772	-0.38008764	0.1819007	0.12317601	0.11533687	0.1796941
7.42	0	0	0	0	0	0	0.35591992	0.31013727	-0.28026518	-0.37192093	0.16912137	0.089636494	0.080558579	0.16521578
7.43	0	0	0	0	0	0	0.34582362	0.29412361	-0.26747296	-0.35879766	0.15403917	0.054735236	0.044532254	0.1484779
7.44	0	0	0	0	0	0	0.33110203	0.27413633	-0.25108031	-0.34086511	0.13684128	0.018926337	0.0077274634	0.12968975
7.45	0	0	0	0	0	0	0.31192534	0.25041867	-0.23128486	-0.31833487	0.11774385	-0.017321711	-0.02937346	0.10908883
7.46	0	0	0	0	0	0	0.28852352	0.22326444	-0.20833026	-0.29148043	0.096989266	-0.053532141	-0.066281726	0.086937839
7.47	0	0	0	0	0	0	0.26118359	0.19301444	-0.18250318	-0.26063387	0.074843097	-0.089226165	-0.10250851	0.063521359
7.48	0	0	0	0	0	0	0.23024615	0.16005215	-0.15412979	-0.22618178	0.051590705	-0.1239293	-0.13757142	0.039142198
7.49	0	0	0	0	0	0	0.19610112	0.12479897	-0.12357162	-0.18856047	0.027533579	-0.15717764	-0.17100089	0.014117485
7.5	0	0	0	0	0	0	0.1591829	0.087708746	-0.091221003	-0.1482504	0.002985435	-0.18852408	-0.20234647	-0.011225445
7.51	0	0	0	0	0	0	0.1199648	0.049262042	-0.057496015	-0.10577014	-0.021731866	-0.21754428	-0.23118289	-0.036553324
7.52	0	0	0	0	0	0	0.078953056	0.0099598661	-0.022835112	-0.061669657	-0.046292529	-0.2438424	-0.25711578	-0.061531325
7.53	0	0	0	0	0	0	0.036680265	-0.029682822	0.012308568	-0.016523241	-0.07037111	-0.26705652	-0.27978707	-0.085827478
7.54	0	0	0	0	0	0	-0.0063014958	-0.069143842	0.047473115	0.029077962	-0.093646821	-0.28686353	-0.29887991	-0.10911707
7.55	0	0	0	0	0	0	-0.049427866	-0.10790066	0.082193905	0.074533677	-0.11580779	-0.30298367	-0.31412308	-0.13108699
7.56	0	0	0	0	0	0	-0.092129596	-0.1454373	0.11600973	0.11924238	-0.13655524	-0.31518443	-0.32529479	-0.1514399
7.57	0	0	0	0	0	0	-0.13384005	-0.18125118	0.14846889	0.16260926	-0.15560748	-0.32328387	-0.33222592	-0.16989827
7.58	0	0	0	0	0	0	-0.17400269	-0.21485984	0.17913527	0.20405408	-0.17270377	-0.3271533	-0.33480248	-0.18620815
7.59	0	0	0	0	0	0	-0.21207851	-0.24580742	0.20759412	0.24301896	-0.18760781	-0.32671926	-0.33296744	-0.20014265
7.6	0	0	0	0	0	0	-0.24755325	-0.27367084	0.23345767	0.27897585	-0.20011106	-0.32196478	-0.32672178	-0.21150507
7.61	0	0	0	0	0	0	-0.27994429	-0.29806552	0.25637043	0.31143366	-0.21003559	-0.31292989	-0.31612478	-0.22013167
7.62	0	0	0	0	0	0	-0.30880725	-0.31865072	0.27601402	0.33994497	-0.21723663	-0.29971142	-0.30129354	-0.22589399
7.63	0	0	0	0	0	0	-0.33374201	-0.33513425	0.29211158	0.36411215	-0.22160461	-0.28246201	-0.28240174	-0.22870077
7.64	0	0	0	0	0	0	-0.35439827	-0.34727659	0.30443169	0.38359288	-0.22306686	-0.26138836	-0.25967764	-0.22849933
7.65	0	0	0	0	0	0	-0.37048043	-0.35489432	0.31279159	0.398105	-0.22158872	-0.23674883	-0.23340137	-0.22527645
7.66	0	0	0	0	0	0	-0.38175179	-0.35786287	0.31705992	0.4074305	-0.21717421	-0.20885024	-0.20390148	-0.2190588
7.67	0	0	0	0	0	0	-0.38803796	-0.35611846	0.31715871	0.41141878	-0.20986617	-0.17804414	-0.17155084	-0.20991276
7.68	0	0	0	0	0	0	-0.38922955	-0.34965923	0.31306466	0.40998899	-0.19974593	-0.14472234	-0.136762	-0.19794376
7.69	0	0	0	0	0	0	-0.38528391	-0.33854568	0.3048098	0.40313147	-0.1869324	-0.10931197	-0.099981894	-0.1832951
7.7	0	0	0	0	0	0	-0.37622607	-0.32290011	0.29248129	0.39090822	-0.17158072	-0.072270031	-0.061686124	-0.16614626
7.71	0	0	0	0	0	0	-0.36214875	-0.30290537	0.27622061	0.37345252	-0.1538804	-0.034077482	-0.022372847	-0.1467107
7.72	0	0	0	0	0	0	-0.34321151	-0.27880276	0.25622194	0.35096748	-0.13405298	0.0047669615	0.017443707	-0.12523324
7.73	0	0	0	0	0	0	-0.31963899	-0.25088915	0.2327299	0.32372376	-0.1123493	0.043753341	0.057239942	-0.10198696
7.74	0	0	0	0	0	0	-0.29171826	-0.21951334	0.20603656	0.29205635	-0.089046298	0.082367129	0.096489771	-0.07726979
7.75	0	0	0	0	0	0	-0.25979539	-0.18507172	0.17647787	0.25636048	-0.064443534	0.12009601	0.13467155	-0.051400649
7.76	0	0	0	0	0	0	-0.22427118	-0.14800333	0.14442939	0.21708669	-0.038859315	0.15643666	0.171275	-0.024715369
7.77	0	0	0	0	0	0	-0.18559611	-0.1087842	0.11030159	0.1747352	-0.012626604	0.19090144	0.20580801	0.0024376549
7.78	0	0	0	0	0	0	-0.14426472	-0.067921323	0.074534571	0.12984954	0.013911311	0.22302494	0.23780323	0.029702011
7.79	0	0	0	0	0	0	-0.10080924	-0.025946087	0.037592437	0.083009608	0.040405295	0.25237024	0.2668244	0.056717935
7.8	0	0	0	0	0	0	-0.055792799	0.016592615	-4.2736278e-05	0.034824178	0.066504951	0.27853483	0.29247225	0.083127046
7.81	0	0	0	0	0	0	-0.0098021213	0.059135545	-0.037877169	-0.014076969	0.091863247	0.30115611	0.31439001	0.10857709
7.82	0	0	0	0	0	0	0.036560094	0.10112046	-0.075411843	-0.063051272	0.11614112	0.31991641	0.33226829	0.13272665
7.83	0	0	0	0	0	0	0.08268306	0.14198952	-0.11214907	-0.11145182	0.13901198	0.33454739	0.3458495	0.15524966
7.84	0	0	0	0	0	0	0.12795592	0.18119669	-0.14759907	-0.15863585	0.16016614	0.3448339	0.35493146	0.17583985
7.85	0	0	0	0	0	0	0.17177585	0.21821504	-0.18128649	-0.20397332	0.17931495	0.35061706	0.35937038	0.1942149
7.86	0	0	0	0	0	0	0.21355602	0.25254374	-0.21275679	-0.24685525	0.19619474	0.35179667	0.35908311	0.21012024
7.87	0	0	0	0	0	0	0.25273349	0.28371492	-0.24158229	-0.28670189	0.21057044	0.34833285	0.35404849	0.22333263
7.88	0	0	0	0	0	0	0.28877672	0.31129994	-0.26736806	-0.32297057	0.22223885	0.34024688	0.34430801	0.23366322
7.89	0	0	0	0	0	0	0.32119282	0.33491531	-0.28975722	-0.35516304	0.23103145	0.32762124	0.32996559	0.24096027
7.9	0	0	0	0	0	0	0.34953421	0.35422797	-0.30843593	-0.38283228	0.23681686	0.31059885	0.3111865	0.24511132
7.91	0	0	0	0	0	0	0.37340483	0.36895998	-0.32313771	-0.40558873	0.23950276	0.28938149	0.28819553	0.24604491
7.92	0	0	0	0	0	0	0.3924656	0.37889247	-0.33364726	-0.42310566	0.23903728	0.26422745	0.26127431	0.24373171
7.93	0	0	0	0	0	0	0.40643922	0.38386885	-0.33980352	-0.4351239	0.23540996	0.23544842	0.23075793	0.23818517
7.94	0	0	0	0	0	0	0.41511418	0.38379722	-0.34150216	-0.44145558	0.22865206	0.20340564	0.19703073	0.22946152
7.95	0	0	0	0	0	0	0.41834788	0.3786519	-0.33869718	-0.44198699	0.21883637	0.16850539	0.16052155	0.2176593
7.96	0	0	0	0	0	0	0.41606886	0.36847413	-0.33140188	-0.43668049	0.2060765	0.13119387	0.12169824	0.20291825
7.97	0	0	0	0	0	0	0.40827818	0.35337188	-0.31968896	-0.42557539	0.19052555	0.09195148	0.081061701	0.18541769
7.98	0	0	0	0	0	0	0.39504972	0.3335188	-0.30368991	-0.40878785	0.17237434	0.051286706	0.039139457	0.16537436
7.99	0	0	0	0	0	0	0.37652965	0.30915221	-0.28359356	-0.38650976	0.15184904	0.0097294987	-0.0035212001	0.14303974
8	0	0	0	0	0	0	0.35293482	0.28057036	-0.25964388	-0.35900658	0.12920841	-0.032175596	-0.046360329	0.11869694
8.01	0	0	0	0	0	0	0.32455032	0.24812878	-0.23213707	-0.32661423	0.10474053	-0.073876561	-0.088812677	0.092657088
8.02	0	0	0	0	0	0	0.29172603	0.2122359	-0.20141789	-0.28973501	0.078759135	-0.11482116	-0.13031512	0.065255393
8.03	0	0	0	0	0	0	0.25487237	0.17334789	-0.16787539	-0.24883267	0.051599645	-0.15446426	-0.17031411	0.03684683
8.04	0	0	0	0	0	0	0.21445517	0.13196295	-0.13193798	-0.20442657	0.023614802	-0.19227502	-0.20827306	0.0078015537
8.05	0	0	0	0	0	0	0.17098982	0.088614891	-0.094067988	-0.1570851	-0.0048298774	-0.22774403	-0.24367951	-0.021499911
8.06	0	0	0	0	0	0	0.12503473	0.04386628	-0.054755731	-0.10741848	-0.03336087	-0.26039016	-0.27605204	-0.050671647
8.07	0	0	0	0	0	0	0.077184144	-0.0016988244	-0.014513165	-0.056070857	-0.06160154	-0.28976704	-0.30494676	-0.079327414
8.08	0	0	0	0	0	0	0.0280605	-0.047482494	0.026132752	-0.003712001	-0.089177103	-0.31546913	-0.32996344	-0.10708575
8.09	0	0	0	0	0	0	-0.021693653	-0.092880758	0.066646951	0.048971417	-0.11571959	-0.33713735	-0.35075097	-0.13357506
8.1	0	0	0	0	0	0	-0.071424042	-0.13729155	0.10649328	0.10128481	-0.14087273	-0.35446403	-0.3670123	-0.15843852
8.11	0	0	0	0	0	0	-0.12047326	-0.18012268	0.14514159	0.15253483	-0.16429676	-0.36719725	-0.37850862	-0.18133897
8.12	0	0	0	0	0	0	-0.16818942	-0.22079972	0.18207475	0.20203851	-0.18567296	-0.37514449	-0.38506283	-0.20196335
8.13	0	0	0	0	0	0	-0.21393483	-0.25877366	0.2167956	0.24913236	-0.20470799	-0.37817545	-0.38656225	-0.22002709
8.14	0	0	0	0	0	0	-0.25709449	-0.29352834	0.24883356	0.29318125	-0.22113792	-0.37622414	-0.38296037	-0.23527792
8.15	0	0	0	0	0	0	-0.29708429	-0.32458742	0.27775106	0.33358693	-0.23473186	-0.36929005	-0.37427789	-0.24749943
8.16	0	0	0	0	0	0	-0.33335897	-0.35152088	0.30314945	0.36979617	-0.24529515	-0.35743853	-0.36060276	-0.25651413
8.17	0	0	0	0	0	0	-0.36541949	-0.37395098	0.32467447	0.40130825	-0.25267221	-0.34080029	-0.34208938	-0.26218593
8.18	0	0	0	0	0	0	-0.39281986	-0.39155748	0.34202121	0.4276819	-0.25674872	-0.31956996	-0.3189569	-0.26442224
8.19	0	0	0	0	0	0	-0.41517335	-0.40408223	0.35493837	0.44854146	-0.25745337	-0.29400391	-0.29148669	-0.26317538
8.2	0	0	0	0	0	0	-0.43215786	-0.41133286	0.36323185	0.46358214	-0.25475907	-0.26441717	-0.26001893	-0.25844345
8.21	0	0	0	0	0	0	-0.4435206	-0.4131857	0.36676766	0.47257445	-0.24868349	-0.23117956	-0.22494844	-0.25027061
8.22	0	0	0	0	0	0	-0.44908169	-0.40958779	0.36547397	0.47536763	-0.23928908	-0.19471111	-0.18671972	-0.23874671
8.23	0	0	0	0	0	0	-0.44873704	-0.40055789	0.35934241	0.47189209	-0.2266825	-0.15547678	-0.14582137	-0.2240064
8.24	0	0	0	0	0	0	-0.44246001	-0.38618669	0.3484285	0.46216066	-0.21101342	-0.11398052	-0.10277986	-0.20622751
8.25	0	0	0	0	0	0	-0.43030228	-0.36663594	0.33285125	0.44626899	-0.19247277	-0.07075885	-0.058152744	-0.185629
8.26	0	0	0	0	0	0	-0.41239348	-0.3421367	0.31279196	0.42439461	-0.17129044	-0.02637391	-0.012521492	-0.16246824
8.27	0	0	0	0	0	0	-0.38893997	-0.31298665	0.28849211	0.39679506	-0.14773246	0.018593807	0.033516096	-0.13703782
8.28	0	0	0	0	0	0	-0.36022246	-0.27954651	0.26025049	0.36380493	-0.12209766	0.063553044	0.079353692	-0.10966188
8.29	0	0	0	0	0	0	-0.32659272	-0.24223562	0.22841958	0.32583181	-0.094713889	0.10790954	0.12438441	-0.080691971
8.3	0	0	0	0	0	0	-0.28846931	-0.20152667	0.19340115	0.28335129	-0.065933838	0.15107386	0.16800884	-0.050502585
8.31	0	0	0	0	0	0	-0.24633239	-0.15793977	0.15564123	0.23690106	-0.036130524	0.19246922	0.20964296	-0.019486292
8.32	0	0	0	0	0	0	-0.20071768	-0.11203581	0.11562443	0.18707411	-0.0056924521	0.23153918	0.24872602	0.011951332
8.33	0	0	0	0	0	0	-0.15220971	-0.06440926	0.073867733	0.13451118	0.024981434	0.26775507	0.284728	0.043397004
8.34	0	0	0	0	0	0	-0.10143433	-0.015680494	0.030913865	0.079892552	0.055486967	0.30062318	0.3171568	0.074435151
8.35	0	0	0	0	0	0	-0.049050667	0.033512269	-0.012675769	0.023929278	0.085420074	0.32969144	0.34556496	0.1046534
8.36	0	0	0	0	0	0	0.0042574332	0.082521312	-0.056328399	-0.032646075	0.11438211	0.3545556	0.3695558	0.13364802
8.37	0	0	0	0	0	0	0.057790285	0.13069793	-0.099467401	-0.089088981	0.14198518	0.37486486	0.38878894	0.16102935
8.38	0	0	0	0	0	0	0.11084155	0.17740099	-0.1415199	-0.14465274	0.16785727	0.39032675	0.40298506	0.18642698
8.39	0	0	0	0	0	0	0.16270751	0.22200546	-0.18192434	-0.19859832	0.19164731	0.40071135	0.41192996	0.20949476
8.4	0	0	0	0	0	0	0.21269642	0.26391074	-0.22013801	-0.2502042	0.21302988	0.40585461	0.4154777	0.22991551
8.41	0	0	0	0	0	0	0.26013769	0.30254874	-0.25564429	-0.29877595	0.23170968	0.40566089	0.41355291	0.24740537
8.42	0	0	0	0	0	0	0.30439085	0.33739155	-0.28795958	-0.3436556	0.24742554	0.4001046	0.40615217	0.26171771
8.43	0	0	0	0	0	0	0.3448542	0.36795865	-0.31663995	-0.38423048	0.25995413	0.38923088	0.39334438	0.2726466
8.44	0	0	0	0	0	0	0.38097295	0.39382347	-0.34128714	-0.4199416	0.26911304	0.37315538	0.37527029	0.28002973
8.45	0	0	0	0	0	0	0.4122468	0.41461936	-0.36155411	-0.45029131	0.27476342	0.35206312	0.352141	0.28375082
8.46	0	0	0	0	0	0	0.43823684	0.43004473	-0.37714987	-0.47485018	0.2768121	0.32620641	0.32423553	0.28374136
8.47	0	0	0	0	0	0	0.45857171	0.43986735	-0.38784364	-0.49326306	0.27521298	0.29590185	0.29189749	0.27998179
8.48	0	0	0	0	0	0	0.4729528	0.44392786	-0.39346821	-0.50525415	0.26996796	0.2615265	0.25553091	0.27250201
8.49	0	0	0	0	0	0	0.48115862	0.44214219	-0.39392249	-0.51063108	0.26112713	0.22351321	0.21559517	0.26138125
8.5	0	0	0	0	0	0	0.48304814	0.43450309	-0.38917318	-0.50928787	0.24878835	0.1823452	0.17259927	0.24674727
8.51	0	0	0	0	0	0	0.47856307	0.42108064	-0.37925559	-0.50120681	0.23309625	0.13854994	0.12709532	0.22877495
8.52	0	0	0	0	0	0	0.46772904	0.40202175	-0.36427352	-0.48645915	0.21424053	0.092692398	0.079671522	0.20768421
8.53	0	0	0	0	0	0	0.45065575	0.37754856	-0.34439826	-0.46520462	0.19245372	0.045367782	0.030944522	0.18373734
8.54	0	0	0	0	0	0	0.42753593	0.34795598	-0.31986667	-0.4376898	0.1680083	-0.0028061665	-0.018448538	0.15723579
8.55	0	0	0	0	0	0	0.39864327	0.3136081	-0.2909784	-0.40424531	0.14121334	-0.051197222	-0.067858352	0.12851632
8.56	0	0	0	0	0	0	0.36432916	0.27493383	-0.25809228	-0.36528188	0.11241057	-0.099166955	-0.11663197	0.097946825
8.57	0	0	0	0	0	0	0.32501852	0.23242148	-0.22162185	-0.32128536	0.0819701	-0.14607913	-0.1641214	0.065921563
8.58	0	0	0	0	0	0	0.28120457	0.18661268	-0.18203021	-0.27281069	0.050285601	-0.19130815	-0.20969221	0.032856127
8.59	0	0	0	0	0	0	0.23344261	0.13809549	-0.13982416	-0.2204749	0.017769282	-0.23424733	-0.25273197	-0.00081795325
8.6	0	0	0	0	0	0	0.18234309	0.087496874	-0.095547742	-0.16494933	-0.015153485	-0.27431708	-0.29265848	-0.034658826
8.61	0	0	0	0	0	0	0.12856377	0.035474597	-0.04977521	-0.10695101	-0.048049709	-0.31097267	-0.32892762	-0.068220103
8.62	0	0	0	0	0	0	0.072801301	-0.017291278	-0.0031036342	-0.04723346	-0.080484465	-0.34371159	-0.36104071	-0.10105674
8.63	0	0	0	0	0	0	0.015782225	-0.070107272	0.043854885	0.013423139	-0.11202663	-0.3720805	-0.38855141	-0.13273091
8.64	0	0	0	0	0	0	-0.041746472	-0.12227559	0.090481225	0.074222053	-0.14225462	-0.39568137	-0.41107181	-0.16281786
8.65	0	0	0	0	0	0	-0.09902713	-0.1731033	0.13615738	0.13436047	-0.17076196	-0.41417712	-0.42827794	-0.19091155
8.66	0	0	0	0	0	0	-0.15530137	-0.22191155	0.18027466	0.19304007	-0.19716282	-0.42729636	-0.43991435	-0.21663016
8.67	0	0	0	0	0	0	-0.20982011	-0.26804459	0.22224175	0.2494776	-0.22109713	-0.43483732	-0.44579786	-0.23962124
8.68	0	0	0	0	0	0	-0.26185352	-0.31087858	0.26149263	0.30291532	-0.24223554	-0.4366709	-0.44582034	-0.25956653
8.69	0	0	0	0	0	0	-0.31070077	-0.34982995	0.2974942	0.35263112	-0.26028392	-0.43274276	-0.43995057	-0.27618635
8.7	0	0	0	0	0	0	-0.35569943	-0.38436343	0.3297535	0.39794828	-0.27498742	-0.4230744	-0.42823505	-0.28924349
8.71	0	0	0	0	0	0	-0.39623446	-0.41399925	0.35782443	0.43824464	-0.28613406	-0.40776332	-0.41079777	-0.29854657
8.72	0	0	0	0	0	0	-0.43174656	-0.4383199	0.38131386	0.47296114	-0.29355774	-0.38698212	-0.387839	-0.30395284
8.73	0	0	0	0	0	0	-0.46173986	-0.45697587	0.39988719	0.50160948	-0.29714071	-0.36097658	-0.35963305	-0.30537027
8.74	0	0	0	0	0	0	-0.48578882	-0.4696907	0.413273	0.52377902	-0.29681534	-0.33006286	-0.32652503	-0.30275909
8.75	0	0	0	0	0	0	-0.50354423	-0.47626499	0.42126699	0.53914256	-0.2925653	-0.29462364	-0.28892666	-0.29613255
8.76	0	0	0	0	0	0	-0.51473821	-0.47657944	0.42373507	0.54746113	-0.28442607	-0.25510342	-0.24731117	-0.28555704
8.77	0	0	0	0	0	0	-0.51918817	-0.47059686	0.42061546	0.54858763	-0.2724847	-0.21200302	-0.20220739	-0.27115151
8.78	0	0	0	0	0	0	-0.51679972	-0.4583631	0.41191991	0.54246921	-0.25687894	-0.16587318	-0.15419305	-0.25308615
8.79	0	0	0	0	0	0	-0.50756834	-0.44000685	0.39773394	0.52914851	-0.23779572	-0.11730761	-0.10388738	-0.2315804
8.8	0	0	0	0	0	0	-0.49157993	-0.41573842	0.37821607	0.50876361	-0.21546891	-0.066935348	-0.05194317	-0.20690036
8.81	0	0	0	0	0	0	-0.46901015	-0.38584736	0.35359614	0.48154664	-0.19017649	-0.015412616	0.00096167836	-0.17935546
8.82	0	0	0	0	0	0	-0.44012257	-0.35069907	0.32417262	0.44782129	-0.16223709	0.036585688	0.054133004	-0.14929465
8.83	0	0	0	0	0	0	-0.40526565	-0.31073034	0.29030905	0.40799895	-0.13200602	0.088374822	0.10686946	-0.11710196
8.84	0	0	0	0	0	0	-0.3648686	-0.26644401	0.25242959	0.36257379	-0.099870737	0.13926919	0.15847173	-0.083191627
8.85	0	0	0	0	0	0	-0.31943609	-0.21840261	0.21101369	0.31211662	-0.066245924	0.18859142	0.20825183	-0.048002776
8.86	0	0	0	0	0	0	-0.26954203	-0.16722128	0.16659009	0.25726778	-0.031568135	0.23568132	0.25554219	-0.011993748
8.87	0	0	0	0	0	0	-0.21582232	-0.1135599	0.11973004	0.19872902	0.0037098565	0.27990474	0.29970466	0.024363861
8.88	0	0	0	0	0	0	-0.15896677	-0.058114617	0.071040049	0.13725458	0.039124955	0.32066206	0.34013904	0.060591357
8.89	0	0	0	0	0	0	-0.099710283	-0.001608828	0.021153984	0.07364146	0.07420981	0.3573963	0.37629124	0.09620924
8.9	0	0	0	0	0	0	-0.03882337	0.055216239	-0.029275125	0.0087191476	0.10849897	0.38960074	0.40766085	0.13074354
8.91	0	0	0	0	0	0	0.02289784	0.11161123	-0.079583629	-0.056661196	0.14153503	0.41682582	0.43380803	0.16373209
8.92	0	0	0	0	0	0	0.084641993	0.1668285	-0.12910597	-0.12163786	0.17287477	0.43868544	0.45435964	0.19473075
8.93	0	0	0	0	0	0	0.14559315	0.22013206	-0.17718346	-0.18534994	0.20209501	0.45486238	0.46901453	0.22331931
8.94	0	0	0	0	0	0	0.20494155	0.27080729	-0.22317305	-0.24694867	0.22879837	0.46511285	0.47754788	0.24910719
8.95	0	0	0	0	0	0	0.26189434	0.31817058	-0.26645589	-0.30560876	0.25261863	0.46927008	0.47981462	0.27173879
8.96	0	0	0	0	0	0	0.31568614	0.36157844	-0.30644561	-0.36053941	0.27322577	0.467247	0.47575172	0.29089833
8.97	0	0	0	0	0	0	0.36558932	0.40043631	-0.34259631	-0.41099493	0.29033046	0.45903772	0.46537947	0.30631426
8.98	0	0	0	0	0	0	0.41092381	0.43420659	-0.37440993	-0.45628482	0.30368814	0.4447181	0.44880168	0.31776309
8.99	0	0	0	0	0	0	0.45106631	0.46241611	-0.4014431	-0.49578326	0.31310251	0.42444517	0.4262047	0.32507255
9	0	0	0	0	0	0	0.48545887	0.48466268	-0.42331331	-0.52893763	0.31842833	0.39845544	0.39785544	0.3281242
9.01	0	0	0	0	0	0	0.5136166	0.50062082	-0.43970425	-0.55527625	0.31957363	0.36706226	0.36409822	0.32685523
9.02	0	0	0	0	0	0	0.53513445	0.51004643	-0.45037037	-0.57441505	0.31650123	0.33065204	0.32535068	0.32125963
9.03	0	0	0	0	0	0	0.54969298	0.51278047	-0.45514049	-0.58606307	0.30922946	0.28967952	0.2820986	0.31138851
9.04	0	0	0	0	0	0	0.55706305	0.50875148	-0.45392046	-0.59002685	0.29783228	0.24466217	0.23488987	0.29734978
9.05	0	0	0	0	0	0	0.55710933	0.49797705	-0.44669478	-0.58621344	0.28243856	0.19617362	0.18432756	0.27930699
9.06	0	0	0	0	0	0	0.54979256	0.48056398	-0.43352726	-0.57463221	0.26323067	0.14483643	0.13106225	0.25747749
9.07	0	0	0	0	0	0	0.53517059	0.45670739	-0.41456058	-0.55539523	0.24044235	0.091314074	0.075783674	0.23212982
9.08	0	0	0	0	0	0	0.51339814	0.42668859	-0.39001482	-0.52871634	0.21435589	0.036302422	0.019211812	0.20358041
9.09	0	0	0	0	0	0	0.48472524	0.39087182	-0.36018495	-0.49490891	0.18529868	-0.019479307	-0.037912456	0.17218971
9.1	0	0	0	0	0	0	0.44949444	0.34969987	-0.32543734	-0.45438212	0.15363907	-0.075297918	-0.094837045	0.13835761
9.11	0	0	0	0	0	0	0.40813678	0.30368865	-0.28620531	-0.40763617	0.11978179	-0.13041586	-0.15080854	0.10251839
9.12	0	0	0	0	0	0	0.36116656	0.25342075	-0.24298369	-0.35525606	0.084162712	-0.18410095	-0.20508214	0.065135127
9.13	0	0	0	0	0	0	0.30917494	0.19953809	-0.1963227	-0.29790436	0.04724332	-0.23563609	-0.25693157	0.026693766
9.14	0	0	0	0	0	0	0.25282262	0.14273376	-0.14682089	-0.23631285	0.0095047078	-0.28432879	-0.30565876	-0.012303205
9.15	0	0	0	0	0	0	0.19283136	0.083743116	-0.095117526	-0.17127319	-0.028558662	-0.3295205	-0.35060319	-0.051343302
9.16	0	0	0	0	0	0	0.12997487	0.023334288	-0.041884345	-0.1036268	-0.066445427	-0.37059545	-0.39115091	-0.089910766
9.17	0	0	0	0	0	0	0.065068795	-0.037701788	0.012183156	-0.034254007	-0.10365391	-0.40698904	-0.42674278	-0.12749336
9.18	0	0	0	0	0	0	-0.001039829	-0.098561718	0.06637478	0.035937423	-0.13968876	-0.43819556	-0.45688226	-0.16358918
9.19	0	0	0	0	0	0	-0.067483599	-0.1584402	0.11997494	0.1060241	-0.17406751	-0.46377519	-0.48114222	-0.19771329
9.2	0	0	0	0	0	0	-0.13338611	-0.21654064	0.1722721	0.17507916	-0.20632705	-0.48336015	-0.49917101	-0.22940429
9.21	0	0	0	0	0	0	-0.19787347	-0.27208576	0.22256818	0.24218445	-0.23602982	-0.49665997	-0.51069744	-0.25823047
9.22	0	0	0	0	0	0	-0.26008591	-0.32432794	0.27018787	0.30644279	-0.26276976	-0.50346569	-0.51553489	-0.28379574
9.23	0	0	0	0	0	0	-0.31918917	-0.37255928	0.31448767	0.36698986	-0.28617782	-0.5036531	-0.51358411	-0.305745
9.24	0	0	0	0	0	0	-0.37438567	-0.41612114	0.35486455	0.42300583	-0.30592703	-0.49718481	-0.50483506	-0.32376906
9.25	0	0	0	0	0	0	-0.42492529	-0.45441314	0.39076417	0.47372645	-0.32173707	-0.48411117	-0.48936752	-0.337609
9.26	0	0	0	0	0	0	-0.47011548	-0.48690137	0.42168843	0.51845341	-0.3333782	-0.46457014	-0.46735046	-0.34705981
9.27	0	0	0	0	0	0	-0.50933074	-0.51312582	0.44720235	0.55656395	-0.34067455	-0.43878585	-0.43904032	-0.35197344
9.28	0	0	0	0	0	0	-0.54202123	-0.53270681	0.46694018	0.58751944	-0.34350676	-0.40706615	-0.40477806	-0.35226098
9.29	0	0	0	0	0	0	-0.56772047	-0.54535051	0.48061057	0.610873	-0.34181386	-0.36979895	-0.36498511	-0.34789424
9.3	0	0	0	0	0	0	-0.5860519	-0.55085319	0.48800081	0.62627586	-0.33559433	-0.32744754	-0.32015824	-0.33890638
9.31	0	0	0	0	0	0	-0.59673436	-0.54910445	0.48898011	0.6334825	-0.32490649	-0.28054483	-0.27086334	-0.32539179
9.32	0	0	0	0	0	0	-0.5995863	-0.54008913	0.4835017	0.63235442	-0.30986802	-0.22968672	-0.21772836	-0.30750521
9.33	0	0	0	0	0	0	-0.5945287	-0.52388805	0.4716039	0.62286254	-0.29065474	-0.17552453	-0.16143532	-0.28545998
9.34	0	0	0	0	0	0	-0.58158668	-0.5006774	0.4534101	0.60508821	-0.26749854	-0.11875666	-0.10271156	-0.25952553
9.35	0	0	0	0	0	0	-0.56088969	-0.47072699	0.42912754	0.57922262	-0.24068467	-0.060119658	-0.042320408	-0.23002409
9.36	0	0	0	0	0	0	-0.53267034	-0.43439708	0.39904503	0.54556495	-0.21054824	-0.0003786603	0.018948761	-0.19732678
9.37	0	0	0	0	0	0	-0.49726193	-0.39213419	0.36352957	0.50451894	-0.17747	0.059682574	0.080290795	-0.16184887
9.38	0	0	0	0	0	0	-0.4550945	-0.34446558	0.3230219	0.45658809	-0.14187164	0.11927192	0.14089533	-0.1240446
9.39	0	0	0	0	0	0	-0.4066897	-0.29199277	0.27803105	0.40236958	-0.10421035	0.17759929	0.19995748	-0.084401351
9.4	0	0	0	0	0	0	-0.35265438	-0.23538391	0.22912801	0.34254682	-0.064973003	0.23388715	0.25668848	-0.043433377
9.41	0	0	0	0	0	0	-0.29367301	-0.17536539	0.17693847	0.27788091	-0.024669882	0.28738076	0.31032624	-0.0016751546
9.42	0	0	0	0	0	0	-0.23049903	-0.11271246	0.12213489	0.20920098	0.016171959	0.33735839	0.36014551	0.040325576
9.43	0	0	0	0	0	0	-0.16394528	-0.048239281	0.065427789	0.13739358	0.057015563	0.38314092	0.40546769	0.082014976
9.44	0	0	0	0	0	0	-0.094873546	0.017211607	0.0075566225	0.063391274	0.097321117	0.42410112	0.44567003	0.1228404
9.45	0	0	0	0	0	0	-0.024183461	0.082780316	-0.05071988	-0.011839446	0.13655307	0.45967219	0.48019417	0.16225771
9.46	0	0	0	0	0	0	0.047199221	0.14760086	-0.10863363	-0.087310746	0.17418724	0.48935554	0.50855385	0.1997385
9.47	0	0	0	0	0	0	0.1183347	0.21081257	-0.16541726	-0.1620264	0.20971778	0.5127278	0.53034172	0.23477718
9.48	0	0	0	0	0	0	0.18828149	0.27157149	-0.22031433	-0.23499493	0.242664	0.52944675	0.54523513	0.26689776
9.49	0	0	0	0	0	0	0.25610885	0.32906166	-0.2725893	-0.30524268	0.27257682	0.53925632	0.55300087	0.2956603
9.5	0	0	0	0	0	0	0.32090912	0.38250598	-0.32153743	-0.37182686	0.29904487	0.54199039	0.55349867	0.32066695
9.51	0	0	0	0	0	0	0.38180989	0.43117673	-0.36649422	-0.43384809	0.32170016	0.5375755	0.54668362	0.34156737
9.52	0	0	0	0	0	0	0.43798566	0.47440547	-0.40684443	-0.49046258	0.34022313	0.52603227	0.53260719	0.35806366
9.53	0	0	0	0	0	0	0.48866904	0.51159213	-0.44203045	-0.54089354	0.35434718	0.50747566	0.51141712	0.36991455
9.54	0	0	0	0	0	0	0.53316117	0.54221333	-0.47155998	-0.58444178	0.3638624	0.48211392	0.48335594	0.37693889
9.55	0	0	0	0	0	0	0.57084133	0.56582973	-0.49501288	-0.62049544	0.36861873	0.45024634	0.44875828	0.37901839
9.56	0	0	0	0	0	0	0.60117558	0.58209222	-0.51204712	-0.64853844	0.36852818	0.41225978	0.4080469	0.37609946
9.57	0	0	0	0	0	0	0.62372423	0.59074707	-0.52240368	-0.66815787	0.36356639	0.36862402	0.36172763	0.36819431
9.58	0	0	0	0	0	0	0.63814818	0.59163974	-0.52591045	-0.67904998	0.35377322	0.31988597	0.31038307	0.3553811
9.59	0	0	0	0	0	0	0.64421391	0.58471747	-0.52248494	-0.68102476	0.33925261	0.26666288	0.25466532	0.33780329
9.6	0	0	0	0	0	0	0.64179716	0.57003054	-0.51213583	-0.67400905	0.32017154	0.20963451	0.19528771	0.31566807
9.61	0	0	0	0	0	0	0.63088511	0.54773206	-0.49496339	-0.65804814	0.29675813	0.14953452	0.13301571	0.28924393
9.62	0	0	0	0	0	0	0.61157715	0.51807661	-0.47115856	-0.63330578	0.26929898	0.087141042	0.068657091	0.2588575
9.63	0	0	0	0	0	0	0.58408418	0.48141731	-0.44100098	-0.60006265	0.23813567	0.02326661	0.0030514573	0.22488947
9.64	0	0	0	0	0	0	0.54872638	0.43820173	-0.40485571	-0.55871325	0.20366051	-0.041252371	-0.062940673	0.1877699
9.65	0	0	0	0	0	0	0.50592956	0.38896643	-0.36316887	-0.50976133	0.1663117	-0.10556657	-0.12844913	0.14797277
9.66	0	0	0	0	0	0	0.45622011	0.33433041	-0.31646221	-0.45381375	0.1265677	-0.16882487	-0.19260556	0.10600992
9.67	0	0	0	0	0	0	0.40021855	0.27498726	-0.26532653	-0.39157306	0.084941165	-0.23018562	-0.25455487	0.062424556
9.68	0	0	0	0	0	0	0.33863186	0.21169649	-0.21041432	-0.32382866	0.041972329	-0.28882783	-0.31346664	0.017784172
9.69	0	0	0	0	0	0	0.27224453	0.14527377	-0.15243143	-0.25144688	-0.0017779777	-0.34396208	-0.36854623	-0.027326796
9.7	0	0	0	0	0	0	0.20190867	0.076580469	-0.092127984	-0.17535991	-0.045735639	-0.39484117	-0.41904543	-0.072314605
9.71	0	0	0	0	0	0	0.12853306	0.0065125144	-0.030288769	-0.09655382	-0.089320767	-0.44077018	-0.46427263	-0.11658401
9.72	0	0	0	0	0	0	0.053071462	-0.064011271	0.032277005	-0.016055834	-0.13195534	-0.48111594	-0.50360226	-0.15954612
9.73	0	0	0	0	0	0	-0.023489779	-0.13406119	0.09474625	0.06507905	-0.17307085	-0.51531578	-0.53648339	-0.20062622
9.74	0	0	0	0	0	0	-0.10014457	-0.2027089	0.15629281	0.14578185	-0.21211586	-0.54288522	-0.56244741	-0.23927142
9.75	0	0	0	0	0	0	-0.17588026	-0.26903971	0.21609838	0.22498365	-0.2485634	-0.56342493	-0.58111464	-0.27495812
9.76	0	0	0	0	0	0	-0.24969102	-0.3321647	0.27336332	0.30162973	-0.28191803	-0.57662631	-0.59219988	-0.30719903
9.77	0	0	0	0	0	0	-0.32059115	-0.39123264	0.32731736	0.3746936	-0.31172261	-0.58227619	-0.5955166	-0.33554985
9.78	0	0	0	0	0	0	-0.38762821	-0.44544143	0.37722995	0.44319068	-0.33756447	-0.58026003	-0.59097997	-0.35961534
9.79	0	0	0	0	0	0	-0.4498958	-0.49404898	0.42242007	0.50619155	-0.35908115	-0.57056404	-0.57860852	-0.37905484
9.8	0	0	0	0	0	0	-0.50654578	-0.53638327	0.46226552	0.56283456	-0.37596546	-0.55327584	-0.55852441	-0.39358699
9.81	0	0	0	0	0	0	-0.55679978	-0.57185169	0.49621149	0.6123375	-0.38796979	-0.52858386	-0.5309524	-0.40299383
9.82	0	0	0	0	0	0	-0.59995983	-0.59994923	0.52377818	0.65400843	-0.39490973	-0.49677539	-0.49621739	-0.407124
9.83	0	0	0	0	0	0	-0.63541808	-0.62026563	0.54456758	0.68725527	-0.39666683	-0.45823328	-0.45474067	-0.40589506
9.84	0	0	0	0	0	0	-0.66266523	-0.63249132	0.55826918	0.71159416	-0.39319053	-0.41343141	-0.40703485	-0.39929498
9.85	0	0	0	0	0	0	-0.68129784	-0.63642201	0.56466447	0.7266564	-0.38449916	-0.36292888	-0.3536976	-0.38738265
9.86	0	0	0	0	0	0	-0.69102419	-0.631962	0.56363039	0.73219397	-0.37068007	-0.3073631	-0.29540414	-0.37028747
9.87	0	0	0	0	0	0	-0.69166873	-0.61912594	0.55514139	0.72808343	-0.35188884	-0.24744176	-0.23289878	-0.34820806
9.88	0	0	0	0	0	0	-0.68317502	-0.5980393	0.53927034	0.7143282	-0.3283476	-0.18393383	-0.1669854	-0.32140992
9.89	0	0	0	0	0	0	-0.6656071	-0.56893723	0.51618805	0.69105918	-0.30034244	-0.11765978	-0.09851721	-0.29022234
9.9	0	0	0	0	0	0	-0.63914929	-0.53216209	0.48616155	0.65853372	-0.26821992	-0.049480936	-0.028385645	-0.25503437
9.91	0	0	0	0	0	0	-0.60410436	-0.48815942	0.44955105	0.61713286	-0.2323829	0.019711646	0.042491153	-0.21628997
9.92	0	0	0	0	0	0	-0.56089018	-0.43747268	0.40680568	0.56735696	-0.19328541	0.089008806	0.11318035	-0.17448244
9.93	0	0	0	0	0	0	-0.51003481	-0.3807365	0.35845804	0.5098197	-0.15142699	0.15749521	0.18274666	-0.1301482
9.94	0	0	0	0	0	0	-0.45217006	-0.31866885	0.30511756	0.44524059	-0.10734632	0.2242614	0.25026473	-0.083859872
9.95	0	0	0	0	0	0	-0.38802374	-0.25206192	0.24746289	0.37443602	-0.061614278	0.28841587	0.31483136	-0.036218921
9.96	0	0	0	0	0	0	-0.31841052	-0.18177209	0.18623328	0.29830893	-0.014826578	0.34909692	0.37557762	0.012152124
9.97	0	0	0	0	0	0	-0.24422162	-0.10870894	0.12221913	0.2178374	0.032403964	0.40548421	0.43168048	0.060617803
9.98	0	0	0	0	0	0	-0.16641342	-0.033823502	0.056251809	0.13406209	0.079455446	0.45680982	0.48237393	0.10853805
9.99	0	0	0	0	0	0	-0.085995222	0.041904098	-0.01080711	0.048072819	0.12570505	0.50236868	0.52695942	0.15527664
9.9975	0	0	0	0	0	0	-0.024598738	0.098653293	-0.061288345	-0.017196308	0.15949526	0.53236988	0.55601317	0.18917907


==> graphics/data/cylinderwake_dt_sim_inferfb.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.01	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.02	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.03	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.04	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.06	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.07	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.08	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.09	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.11	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.12	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.13	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.14	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.16	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.17	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.18	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.19	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.21	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.22	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.23	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.24	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.25	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.26	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.27	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.28	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.29	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.31	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.32	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.33	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.34	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.35	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.36	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.37	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.38	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.39	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.4	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.41	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.42	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.43	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.44	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.45	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.46	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.47	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.48	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.49	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.51	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.52	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.53	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.54	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.55	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.56	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.57	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.58	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.59	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.6	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.61	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.62	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.63	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.64	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.65	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.66	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.67	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.68	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.69	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.71	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.72	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.73	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.74	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.76	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.77	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.78	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.79	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.81	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.82	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.83	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.84	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.86	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.87	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.88	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.89	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.91	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.92	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.93	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.94	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.96	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.97	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.98	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.99	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0	0	0	0	0	0	0	0
1.01	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00015005017	-0.00010146662	-1.0630186e-05	7.0233862e-05	-0.0001733026	-0.00022160487	-0.00025316077	-0.00025839165
1.02	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00032832902	-0.00021509458	2.3081667e-05	0.00020429289	-0.000378734	-0.00047970989	-0.00053316997	-0.00052572448
1.03	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00053758447	-0.00034286485	0.00010512036	0.00040427377	-0.00061660664	-0.00077472726	-0.0008415803	-0.00080089823
1.04	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00078164038	-0.00048722749	0.00023941169	0.00067472628	-0.00088774071	-0.0011075703	-0.0011789238	-0.0010826144
1.05	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0010644998	-0.00065064439	0.00042985631	0.0010201356	-0.0011931836	-0.0014791568	-0.0015451526	-0.001369158
1.06	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0013899516	-0.00083542413	0.00068032901	0.0014446502	-0.0015342731	-0.0018903396	-0.0019397922	-0.0016584851
1.07	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0017615166	-0.0010436994	0.00099468937	0.0019523113	-0.0019125672	-0.0023418987	-0.0023620557	-0.0019483677
1.08	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0021825905	-0.0012773667	0.0013768119	0.0025470839	-0.00232979	-0.0028345202	-0.002810858	-0.0022363504
1.09	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00265655	-0.0015379752	0.0018306482	0.0032327968	-0.0027879525	-0.0033688256	-0.0032847759	-0.0025195832
1.1	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0031867323	-0.0018266159	0.002360303	0.0040131298	-0.0032896683	-0.0039454767	-0.0037820025	-0.0027946556
1.11	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0037762957	-0.0021438244	0.002970114	0.0048916516	-0.0038385302	-0.0045653195	-0.0043003103	-0.0030574719
1.12	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0044280172	-0.0024894615	0.0036647442	0.0058718786	-0.0044394113	-0.0052295081	-0.0048370162	-0.0033031412
1.13	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0051440709	-0.0028625301	0.0044493081	0.0069573592	-0.0050986797	-0.0059395871	-0.0053889367	-0.0035258411
1.14	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.005925775	-0.0032609051	0.0053295469	0.0081517947	-0.0058244177	-0.0066975481	-0.0059523295	-0.0037186324
1.15	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0067732571	-0.0036809799	0.0063120578	0.0094592125	-0.0066267449	-0.0075058847	-0.006522821	-0.0038732229
1.16	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0076849815	-0.0041172402	0.0074045757	0.010884202	-0.007518282	-0.0083676568	-0.0070953203	-0.0039796912
1.17	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0086570983	-0.0045617668	0.0086163014	0.012432227	-0.0085147185	-0.009286546	-0.0076639266	-0.0040261883
1.18	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0096825956	-0.0050036695	0.0099582682	0.014110022	-0.0096353801	-0.010266867	-0.0082218331	-0.0039986438
1.19	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.010750269	-0.005428455	0.011443734	0.015926082	-0.010903644	-0.011313487	-0.0087612414	-0.0038805148
1.2	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.011843578	-0.0058173557	0.013088576	0.017891223	-0.012347009	-0.012431612	-0.0092732998	-0.0036526416
1.21	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.012939538	-0.0061466674	0.014911654	0.02001918	-0.013996608	-0.01362639	-0.0097480867	-0.0032932998
1.22	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.01400785	-0.0063871739	0.016935093	0.022327151	-0.015885986	-0.014902325	-0.010174663	-0.0027785558
1.23	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.015010506	-0.0065037507	0.019184432	0.024836161	-0.018049023	-0.016262495	-0.01054122	-0.0020830384
1.24	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.015902093	-0.0064552501	0.021688552	0.027571113	-0.020517039	-0.017707623	-0.010835338	-0.0011812086
1.25	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.016630904	-0.0061947569	0.024479345	0.030560368	-0.023315254	-0.019235064	-0.011044378	-4.9152344e-05
1.26	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017140853	-0.0056702859	0.027591027	0.033834763	-0.026458958	-0.020837813	-0.011156004	0.0013331631
1.27	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017374038	-0.0048259525	0.031059089	0.037426039	-0.029949831	-0.022503642	-0.011158823	0.0029793242
1.28	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017273664	-0.0036036099	0.034918859	0.041364752	-0.033772888	-0.024214466	-0.011043113	0.0048938319
1.29	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.016787009	-0.0019449008	0.03920372	0.045677811	-0.03789446	-0.02594603	-0.010801595	0.0070696752
1.3	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0158681	0.00020636879	0.043943049	0.050385881	-0.042261491	-0.027667983	-0.010430192	0.0094864114
1.31	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.014479826	0.0029016656	0.049160008	0.055500908	-0.046802262	-0.029344344	-0.0099287066	0.012109011
1.32	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.012595319	0.0061851285	0.054869314	0.061024025	-0.051428515	-0.030934361	-0.0093013502	0.01488765
1.33	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.010198519	0.010091102	0.061075142	0.066944058	-0.056038764	-0.032393713	-0.00855707	0.017758545
1.34	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0072839541	0.01464197	0.067769331	0.073236777	-0.060522522	-0.033675968	-0.0077096191	0.020645795
1.35	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0038558164	0.01984644	0.07493	0.079864978	-0.06476508	-0.034734227	-0.0067773476	0.023464127
1.36	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	7.3484512e-05	0.025698391	0.082520716	0.086779355	-0.068652458	-0.035522827	-0.0057827059	0.026122324
1.37	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.0044851092	0.032176371	0.090490255	0.09392009	-0.072076173	-0.03599901	-0.0047514813	0.028527082
1.38	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.0093557026	0.039243757	0.098773001	0.10121898	-0.074937493	-0.036124464	-0.0037118056	0.030587005
1.39	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.014659245	0.04684958	0.10728996	0.10860192	-0.077150942	-0.035866641	-0.0026929923	0.03221647
1.4	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.020368683	0.054929941	0.11595036	0.1159915	-0.07864689	-0.035199794	-0.0017242731	0.033339098
1.41	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.026457225	0.063409934	0.12465366	0.1233096	-0.079373159	-0.034105688	-0.00083350803	0.033890665
1.42	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.032899255	0.072205949	0.13329204	0.13047968	-0.079295673	-0.032573973	-4.5944074e-05	0.033821311
1.43	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.039670861	0.081228224	0.14175298	0.13742878	-0.078398211	-0.030602203	0.00061691003	0.033097002
1.44	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.046750003	0.090383516	0.1499221	0.14408902	-0.076681431	-0.028195546	0.0011382363	0.031700232
1.45	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.054116407	0.099577753	0.15768582	0.15039874	-0.07416129	-0.025366215	0.001506643	0.02963004
1.46	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.06175125	0.10871855	0.16493407	0.15630312	-0.070867061	-0.022132666	0.0017166551	0.026901398
1.47	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.069636733	0.11771748	0.17156259	0.16175441	-0.066839093	-0.018518645	0.0017689441	0.023544103
1.48	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.077755601	0.12649212	0.17747507	0.16671187	-0.062126471	-0.014552135	0.0016702981	0.019601267
1.49	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.08609069	0.13496758	0.18258488	0.17114148	-0.056784699	-0.010264271	0.0014333419	0.015127536
1.5	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.094624528	0.14307786	0.18681643	0.1750154	-0.050873507	-0.005688294	0.0010760275	0.010187112
1.51	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.10333902	0.15076662	0.19010622	0.17831142	-0.044454857	-0.00085857895	0.00062092354	0.004851702
1.52	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.11221524	0.15798772	0.1924034	0.18101239	-0.037591208	0.0041901986	9.4336306e-05	-0.00080156293
1.53	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.12123329	0.16470531	0.19367013	0.18310562	-0.03034405	0.0094237443	-0.0004747014	-0.0066921635
1.54	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.13037228	0.17089363	0.1938815	0.18458239	-0.022772749	0.014808647	-0.001055535	-0.012738141
1.55	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.1396103	0.17653653	0.19302535	0.18543757	-0.014933677	0.020312698	-0.0016170481	-0.018857925
1.56	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.1489245	0.18162672	0.19110168	0.18566932	-0.0068796308	0.025905027	-0.0021288386	-0.024972021
1.57	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.15829115	0.18616485	0.18812211	0.18527893	0.0013404939	0.031556073	-0.0025623762	-0.031004531
1.58	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.16768568	0.19015845	0.184109	0.18427075	0.0096817883	0.037237415	-0.0028921046	-0.036884507
1.59	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.17708274	0.19362072	0.17909466	0.18265222	0.018103219	0.042921478	-0.003096458	-0.042547126
1.6	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.18645619	0.19656928	0.17312042	0.18043405	0.026567351	0.048581162	-0.0031587637	-0.047934684
1.61	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.19577907	0.19902493	0.16623572	0.17763037	0.035039934	0.054189416	-0.0030680059	-0.052997406
1.62	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.20502354	0.20101036	0.15849718	0.17425897	0.043489403	0.059718804	-0.0028194294	-0.057694081
1.63	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.2141608	0.20254893	0.1499677	0.17034158	0.051886316	0.06514108	-0.0024149689	-0.061992513
1.64	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.2231609	0.20366355	0.14071565	0.16590415	0.060202765	0.070426826	-0.0018634905	-0.065869802
1.65	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.23199265	0.2043756	0.130814	0.16097703	0.068411797	0.075545157	-0.0011808405	-0.069312448
1.66	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24062346	0.20470406	0.12033962	0.15559521	0.076486867	0.08046354	-0.00038969727	-0.072316302
1.67	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24901917	0.20466466	0.10937251	0.14979848	0.084401354	0.085147722	0.00048076857	-0.074886342
1.68	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.25714399	0.20426926	0.097995136	0.1436314	0.09212815	0.089561798	0.0013954203	-0.077036313
1.69	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.26496038	0.20352541	0.086291774	0.13714336	0.099639355	0.093668413	0.0023138549	-0.078788215
1.7	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27242907	0.202436	0.074347898	0.13038839	0.10690607	0.097429109	0.0031912601	-0.080171666
1.71	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27950909	0.20099914	0.062249559	0.12342493	0.11389831	0.1008048	0.0039794108	-0.081223144
1.72	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.28615788	0.19920818	0.050082783	0.11631545	0.12058505	0.10375638	0.0046277798	-0.081985122
1.73	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29233152	0.19705192	0.037932965	0.10912603	0.12693436	0.10624544	0.0050847391	-0.082505115
1.74	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29798505	0.19451499	0.025884257	0.10192568	0.13291368	0.10823502	0.0052988233	-0.082834648
1.75	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30307279	0.19157829	0.014018946	0.094785713	0.13849019	0.10969058	0.0052200266	-0.083028175
1.76	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30754889	0.1882197	0.0024168082	0.087778918	0.14363128	0.11058081	0.0048011025	-0.083141949
1.77	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31136784	0.18441479	-0.0088455403	0.080978646	0.14830507	0.11087861	0.0039988381	-0.083232881
1.78	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31448516	0.18013769	-0.019695313	0.074457859	0.15248104	0.110562	0.002775272	-0.08335739
1.79	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.3168581	0.17536204	-0.03006423	0.068288078	0.15613069	0.109615	0.0010988288	-0.083570276
1.8	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31844641	0.17006196	-0.039889195	0.062538307	0.1592282	0.10802845	-0.0010546564	-0.083923628
1.81	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31921315	0.1642131	-0.049112969	0.05727392	0.16175109	0.10580071	-0.0037010478	-0.084465785
1.82	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31912558	0.15779366	-0.057684827	0.052555547	0.16368095	0.10293828	-0.0068471724	-0.085240373
1.83	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31815594	0.15078544	-0.065561184	0.048437976	0.16500406	0.099456319	-0.010490257	-0.086285425
1.84	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31628239	0.14317482	-0.072706187	0.044969095	0.16571194	0.095378893	-0.014617551	-0.087632609
1.85	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31348974	0.13495368	-0.079092245	0.04218889	0.16580192	0.090739199	-0.019206145	-0.08930657
1.86	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30977027	0.12612027	-0.084700501	0.040128528	0.16527759	0.085579523	-0.024222995	-0.091324394
1.87	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30512438	0.11667996	-0.089521217	0.038809547	0.1641491	0.079951057	-0.029625148	-0.093695217
1.88	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29956123	0.10664585	-0.093554075	0.038243156	0.16243342	0.073913516	-0.035360168	-0.096419969
1.89	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29309924	0.096039287	-0.096808363	0.038429688	0.16015449	0.067534592	-0.041366766	-0.099491265
1.9	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.28576643	0.084890201	-0.099303058	0.039358201	0.15734319	0.06088922	-0.047575606	-0.10289345
1.91	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27760068	0.073237295	-0.10106678	0.041006239	0.15403721	0.054058694	-0.053910294	-0.10660278
1.92	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.26864982	0.061128065	-0.10213764	0.043339788	0.15028085	0.047129622	-0.060288509	-0.11058775
1.93	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.25897156	0.048618645	-0.10256289	0.046313395	0.1461246	0.040192762	-0.066623281	-0.11480959
1.94	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24863324	0.03577349	-0.10239853	0.049870487	0.14162467	0.033341737	-0.072824377	-0.11922283
1.95	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.23771145	0.022664874	-0.10170875	0.053943874	0.13684236	0.026671658	-0.078799771	-0.12377604
1.96	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.22629144	0.0093722363	-0.10056516	0.058456439	0.13184337	0.020277692	-0.084457183	-0.12841265
1.97	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.21446641	-0.0040186375	-0.099046033	0.063321995	0.12669699	0.014253579	-0.089705649	-0.13307188
1.98	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.20233662	-0.017416577	-0.097235337	0.068446324	0.1214752	0.0086901374	-0.094457094	-0.13768975
1.99	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.19000834	-0.03072612	-0.095221691	0.073728363	0.11625174	0.0036737822	-0.098627887	-0.14220009
2	0	0	0	0	0	0	0.17759269	-0.043848718	-0.093097227	0.079061528	0.11110106	-0.00071491598	-0.10214035	-0.14653573
2.01	0	0	0	0	0	0	0.16535441	-0.056582573	-0.090945748	0.084264928	0.10627063	-0.0041810062	-0.10467102	-0.15037117
2.02	0	0	0	0	0	0	0.15328853	-0.068916255	-0.088917681	0.089231791	0.10169208	-0.0068447597	-0.10638463	-0.15389001
2.03	0	0	0	0	0	0	0.14151537	-0.080748072	-0.087112171	0.093845938	0.097436098	-0.00865062	-0.10722794	-0.15702982
2.04	0	0	0	0	0	0	0.13015551	-0.091978347	-0.08562666	0.097989509	0.093570417	-0.0095532601	-0.1071597	-0.15973188
2.05	0	0	0	0	0	0	0.11932728	-0.10251134	-0.084555581	0.10154719	0.090158535	-0.009518968	-0.10615112	-0.16194238
2.06	0	0	0	0	0	0	0.10914488	-0.11225685	-0.083989025	0.10440818	0.087258817	-0.0085264356	-0.10418641	-0.16361334
2.07	0	0	0	0	0	0	0.099716672	-0.12113167	-0.084011459	0.10646765	0.084923536	-0.0065673018	-0.10126317	-0.1647034
2.08	0	0	0	0	0	0	0.091143871	-0.12906092	-0.084700519	0.10762832	0.083198021	-0.0036465161	-0.09739271	-0.16517865
2.09	0	0	0	0	0	0	0.083519142	-0.13597947	-0.086125921	0.10780206	0.082120062	0.00021754982	-0.092600201	-0.16501351
2.1	0	0	0	0	0	0	0.076925226	-0.14183314	-0.08834847	0.10691139	0.081719631	0.0049932713	-0.086924595	-0.1641915
2.11	0	0	0	0	0	0	0.071433535	-0.1465798	-0.091419198	0.10489066	0.082018774	0.010636184	-0.080418353	-0.16270581
2.12	0	0	0	0	0	0	0.067102815	-0.15019035	-0.095378637	0.10168724	0.083031556	0.017089581	-0.073146946	-0.16055972
2.13	0	0	0	0	0	0	0.063977948	-0.15264959	-0.10025627	0.097262362	0.084764056	0.024285264	-0.065188177	-0.15776696
2.14	0	0	0	0	0	0	0.062088888	-0.15395698	-0.10607021	0.09159183	0.087214496	0.03214446	-0.056631312	-0.15435188
2.15	0	0	0	0	0	0	0.061449704	-0.15412732	-0.11282703	0.084666424	0.090373623	0.040578906	-0.047576062	-0.15034962
2.16	0	0	0	0	0	0	0.062057678	-0.1531913	-0.12052194	0.076492055	0.094225363	0.049492113	-0.038131405	-0.14580612
2.17	0	0	0	0	0	0	0.063892437	-0.1511959	-0.12913904	0.067089599	0.098747724	0.058780756	-0.028414284	-0.14077801
2.18	0	0	0	0	0	0	0.066915096	-0.14820468	-0.13865195	0.056494434	0.10391382	0.068336148	-0.018548172	-0.13533239
2.19	0	0	0	0	0	0	0.071067439	-0.14429792	-0.14902448	0.044755646	0.10969289	0.078045728	-0.0086615463	-0.12954644
2.2	0	0	0	0	0	0	0.076271203	-0.13957264	-0.16021163	0.03193493	0.11605107	0.087794487	0.0011137547	-0.12350674
2.21	0	0	0	0	0	0	0.082427608	-0.13414234	-0.17216064	0.018105242	0.12295173	0.097466278	0.010644257	-0.11730838
2.22	0	0	0	0	0	0	0.089417334	-0.12813658	-0.18481214	0.0033492844	0.13035514	0.10694495	0.019796676	-0.11105364
2.23	0	0	0	0	0	0	0.097101175	-0.1217001	-0.1981013	-0.012242042	0.13821746	0.11611532	0.028439826	-0.10485009
2.24	0	0	0	0	0	0	0.10532156	-0.11499165	-0.21195898	-0.028571042	0.14648884	0.12486394	0.036446628	-0.098808292
2.25	0	0	0	0	0	0	0.11390508	-0.10818218	-0.22631263	-0.045534346	0.15511108	0.13307975	0.043696177	-0.09303876
2.26	0	0	0	0	0	0	0.12266593	-0.10145259	-0.241087	-0.063023607	0.16401489	0.1406547	0.050075871	-0.087648544
2.27	0	0	0	0	0	0	0.13141015	-0.094990833	-0.25620456	-0.080925744	0.17311748	0.14748438	0.055483555	-0.082737433
2.28	0	0	0	0	0	0	0.13994036	-0.088988537	-0.27158564	-0.099122761	0.18232062	0.15346879	0.059829622	-0.078394108
2.29	0	0	0	0	0	0	0.14806056	-0.083637175	-0.28714817	-0.11749127	0.19150987	0.15851324	0.06303902	-0.074692515
2.3	0	0	0	0	0	0	0.15558074	-0.079123872	-0.30280727	-0.13590196	0.20055499	0.16252954	0.06505307	-0.071688797
2.31	0	0	0	0	0	0	0.16232096	-0.075627051	-0.31847461	-0.1542191	0.20931181	0.16543741	0.065831033	-0.06941903
2.32	0	0	0	0	0	0	0.16811467	-0.073312073	-0.33405779	-0.17230061	0.21762535	0.16716602	0.06535133	-0.067897991
2.33	0	0	0	0	0	0	0.17281123	-0.072327074	-0.34945977	-0.18999844	0.22533418	0.1676558	0.063612356	-0.067119039
2.34	0	0	0	0	0	0	0.17627754	-0.072799195	-0.3645785	-0.20715987	0.23227545	0.16686016	0.060632826	-0.067055116
2.35	0	0	0	0	0	0	0.17839896	-0.07483136	-0.37930699	-0.22362937	0.23829053	0.16474731	0.056451626	-0.067660748
2.36	0	0	0	0	0	0	0.1790795	-0.078499764	-0.39353365	-0.23925121	0.24323056	0.16130186	0.051127154	-0.068874863
2.37	0	0	0	0	0	0	0.17824169	-0.083852149	-0.40714328	-0.25387264	0.24696182	0.15652617	0.044736181	-0.070624163
2.38	0	0	0	0	0	0	0.17582597	-0.090906927	-0.42001839	-0.26734737	0.24937038	0.15044139	0.03737227	-0.07282677
2.39	0	0	0	0	0	0	0.17179019	-0.099653136	-0.43204108	-0.27953931	0.25036587	0.14308807	0.029143821	-0.075395887
2.4	0	0	0	0	0	0	0.16610895	-0.11005121	-0.44309531	-0.29032616	0.24988422	0.13452627	0.020171816	-0.078243216
2.41	0	0	0	0	0	0	0.1587732	-0.12203443	-0.45306937	-0.29960275	0.24788926	0.1248352	0.01058736	-0.081281955
2.42	0	0	0	0	0	0	0.1497899	-0.13551102	-0.46185864	-0.30728389	0.24437323	0.11411231	0.0005291069	-0.084429251
2.43	0	0	0	0	0	0	0.13918196	-0.15036666	-0.46936833	-0.31330664	0.23935621	0.10247192	-0.0098593529	-0.087608036
2.44	0	0	0	0	0	0	0.12698813	-0.16646742	-0.47551612	-0.31763189	0.23288472	0.090043397	-0.020432055	-0.090748264
2.45	0	0	0	0	0	0	0.1132631	-0.18366275	-0.4802346	-0.32024521	0.22502959	0.076968901	-0.031043115	-0.09378757
2.46	0	0	0	0	0	0	0.098077445	-0.20178876	-0.48347342	-0.32115704	0.21588329	0.063400884	-0.041549017	-0.096671447
2.47	0	0	0	0	0	0	0.081517499	-0.2206713	-0.48520095	-0.32040221	0.20555684	0.049499312	-0.051810706	-0.099353027
2.48	0	0	0	0	0	0	0.063685028	-0.24012901	-0.48540549	-0.31803888	0.1941766	0.035428771	-0.061695447	-0.10179257
2.49	0	0	0	0	0	0	0.044696668	-0.25997623	-0.48409605	-0.31414706	0.1818809	0.021355532	-0.071078444	-0.10395677
2.5	0	0	0	0	0	0	0.024683084	-0.28002563	-0.48130242	-0.30882671	0.1688168	0.0074446458	-0.079844212	-0.10581794
2.51	0	0	0	0	0	0	0.0037878598	-0.30009066	-0.47707495	-0.30219555	0.15513691	-0.0061428301	-0.087887702	-0.10735317
2.52	0	0	0	0	0	0	-0.017833894	-0.3199877	-0.4714836	-0.29438667	0.14099644	-0.019252422	-0.095115186	-0.10854351
2.53	0	0	0	0	0	0	-0.040017174	-0.33953804	-0.46461678	-0.28554609	0.12655051	-0.031738586	-0.10144492	-0.10937324
2.54	0	0	0	0	0	0	-0.062588928	-0.3585695	-0.45657959	-0.27583015	0.11195174	-0.04346677	-0.10680758	-0.10982921
2.55	0	0	0	0	0	0	-0.085370068	-0.37691794	-0.44749193	-0.26540297	0.097348092	-0.054315159	-0.11114656	-0.10990028
2.56	0	0	0	0	0	0	-0.1081776	-0.3944285	-0.43748618	-0.25443396	0.082881057	-0.064176095	-0.11441798	-0.10957694
2.57	0	0	0	0	0	0	-0.13082683	-0.41095666	-0.42670485	-0.24309532	0.068684119	-0.072957157	-0.11659069	-0.10885095
2.58	0	0	0	0	0	0	-0.15313355	-0.42636912	-0.41529799	-0.23155977	0.054881507	-0.080581923	-0.11764599	-0.1077152
2.59	0	0	0	0	0	0	-0.17491628	-0.44054457	-0.40342066	-0.21999827	0.0415872	-0.08699041	-0.11757735	-0.10616357
2.6	0	0	0	0	0	0	-0.19599836	-0.45337427	-0.39123031	-0.20857797	0.028904199	-0.092139228	-0.11638992	-0.10419097
2.61	0	0	0	0	0	0	-0.21620999	-0.46476254	-0.3788843	-0.19746027	0.016924006	-0.096001467	-0.11410008	-0.10179338
2.62	0	0	0	0	0	0	-0.23539015	-0.47462712	-0.36653746	-0.18679902	0.0057263176	-0.098566352	-0.11073482	-0.098968008
2.63	0	0	0	0	0	0	-0.25338829	-0.48289944	-0.35433985	-0.17673893	-0.0046211105	-0.099838693	-0.1063311	-0.095713482
2.64	0	0	0	0	0	0	-0.27006598	-0.48952479	-0.3424347	-0.16741409	-0.014062446	-0.099838162	-0.1009352	-0.092030057
2.65	0	0	0	0	0	0	-0.28529826	-0.49446241	-0.33095647	-0.15894666	-0.022553631	-0.098598443	-0.09460202	-0.087919881
2.66	0	0	0	0	0	0	-0.29897487	-0.49768552	-0.32002925	-0.1514458	-0.030062122	-0.096166256	-0.087394344	-0.083387264
2.67	0	0	0	0	0	0	-0.31100122	-0.49918119	-0.30976528	-0.14500665	-0.036566546	-0.092600315	-0.079382139	-0.078438944
2.68	0	0	0	0	0	0	-0.32129923	-0.49895025	-0.30026378	-0.13970959	-0.042056282	-0.08797022	-0.070641811	-0.073084367
2.69	0	0	0	0	0	0	-0.32980795	-0.49700705	-0.29160996	-0.13561959	-0.046530996	-0.082355323	-0.06125549	-0.067335936
2.7	0	0	0	0	0	0	-0.33648393	-0.49337918	-0.28387434	-0.13278573	-0.050000125	-0.075843564	-0.051310298	-0.061209253
2.71	0	0	0	0	0	0	-0.34130148	-0.48810711	-0.2771122	-0.13124095	-0.05248234	-0.068530321	-0.040897639	-0.054723329
2.72	0	0	0	0	0	0	-0.34425271	-0.48124377	-0.27136332	-0.13100187	-0.054004985	-0.060517252	-0.030112478	-0.047900762
2.73	0	0	0	0	0	0	-0.3453474	-0.47285404	-0.26665191	-0.13206883	-0.054603503	-0.051911163	-0.019052635	-0.040767868
2.74	0	0	0	0	0	0	-0.34461268	-0.46301425	-0.26298672	-0.13442605	-0.054320847	-0.042822897	-0.0078180721	-0.033354772
2.75	0	0	0	0	0	0	-0.3420926	-0.45181148	-0.26036135	-0.13804196	-0.053206895	-0.033366242	0.0034898235	-0.02569545
2.76	0	0	0	0	0	0	-0.3378475	-0.43934296	-0.25875469	-0.14286965	-0.051317841	-0.023656869	0.014768956	-0.0178277
2.77	0	0	0	0	0	0	-0.33195327	-0.42571524	-0.25813161	-0.14884751	-0.048715596	-0.013811293	0.025917251	-0.0097930738
2.78	0	0	0	0	0	0	-0.32450049	-0.41104342	-0.25844365	-0.15589991	-0.045467169	-0.003945861	0.036833399	-0.001636725
2.79	0	0	0	0	0	0	-0.31559342	-0.39545025	-0.25962994	-0.16393813	-0.041644041	0.0058242438	0.047417605	0.0065927937
2.8	0	0	0	0	0	0	-0.30534887	-0.37906523	-0.26161821	-0.17286129	-0.037321524	0.015385969	0.057572359	0.014843808
2.81	0	0	0	0	0	0	-0.29389504	-0.36202356	-0.26432585	-0.18255747	-0.032578113	0.024629347	0.067203215	0.023061864
2.82	0	0	0	0	0	0	-0.28137019	-0.34446512	-0.26766113	-0.19290494	-0.027494808	0.033448423	0.076219587	0.031190134
2.83	0	0	0	0	0	0	-0.26792128	-0.32653335	-0.27152445	-0.20377342	-0.02215443	0.041742167	0.084535548	0.039169893
2.84	0	0	0	0	0	0	-0.25370248	-0.3083741	-0.27580963	-0.21502549	-0.016640912	0.049415365	0.092070633	0.046941045
2.85	0	0	0	0	0	0	-0.23887369	-0.29013444	-0.28040529	-0.22651806	-0.011038574	0.056379475	0.098750646	0.054442715
2.86	0	0	0	0	0	0	-0.223599	-0.27196145	-0.28519625	-0.23810388	-0.0054313838	0.062553464	0.10450844	0.061613887
2.87	0	0	0	0	0	0	-0.20804502	-0.25400089	-0.29006496	-0.24963315	9.7803505e-05	0.0678646	0.10928471	0.068394082
2.88	0	0	0	0	0	0	-0.1923793	-0.23639603	-0.29489292	-0.26095513	0.0054680059	0.072249208	0.11302869	0.074724077
2.89	0	0	0	0	0	0	-0.17676869	-0.21928626	-0.29956211	-0.2719198	0.010600887	0.07565336	0.1156989	0.080546643
2.9	0	0	0	0	0	0	-0.16137765	-0.20280587	-0.30395644	-0.28237953	0.015421524	0.078033519	0.11726375	0.085807302
2.91	0	0	0	0	0	0	-0.14636666	-0.18708279	-0.30796314	-0.29219073	0.019859168	0.079357101	0.11770215	0.090455092
2.92	0	0	0	0	0	0	-0.13189057	-0.17223729	-0.3114741	-0.30121548	0.023847989	0.079602958	0.11700396	0.094443314
2.93	0	0	0	0	0	0	-0.11809706	-0.15838083	-0.31438721	-0.30932318	0.027327792	0.078761764	0.11517045	0.097730271
2.94	0	0	0	0	0	0	-0.1051251	-0.14561487	-0.3166076	-0.31639205	0.030244703	0.0768363	0.11221454	0.10027997
2.95	0	0	0	0	0	0	-0.093103512	-0.13402984	-0.31804881	-0.32231065	0.032551803	0.07384163	0.10816103	0.10206278
2.96	0	0	0	0	0	0	-0.082149601	-0.12370407	-0.3186339	-0.32697925	0.034209716	0.069805145	0.10304664	0.10305604
2.97	0	0	0	0	0	0	-0.072367895	-0.11470296	-0.31829641	-0.33031111	0.035187127	0.064766481	0.096919919	0.10324458
2.98	0	0	0	0	0	0	-0.063849001	-0.10707814	-0.31698126	-0.33223366	0.035461224	0.058777302	0.089841041	0.10262121
2.99	0	0	0	0	0	0	-0.056668578	-0.10086682	-0.31464551	-0.33268954	0.035018058	0.05190094	0.08188144	0.10118705
3	0	0	0	0	0	0	-0.050886475	-0.096091263	-0.31125897	-0.33163741	0.033852814	0.044211887	0.073123286	0.098951829
3.01	0	0	0	0	0	0	-0.046546003	-0.092758376	-0.3068047	-0.32905272	0.031969978	0.035795149	0.063658828	0.095934036
3.02	0	0	0	0	0	0	-0.043673394	-0.090859503	-0.30127934	-0.3249282	0.0293834	0.026745449	0.053589578	0.092160978
3.03	0	0	0	0	0	0	-0.042277427	-0.090370355	-0.29469329	-0.31927416	0.026116243	0.017166297	0.043025355	0.087668715
3.04	0	0	0	0	0	0	-0.042349246	-0.091251116	-0.28707073	-0.3121187	0.022200825	0.007168923	0.032083199	0.082501876
3.05	0	0	0	0	0	0	-0.043862372	-0.093446732	-0.27844946	-0.30350755	0.017678335	-0.0031289123	0.020886151	0.076713356
3.06	0	0	0	0	0	0	-0.046772914	-0.096887367	-0.26888064	-0.29350384	0.01259844	-0.013604219	0.0095619211	0.070363883
3.07	0	0	0	0	0	0	-0.051019975	-0.10148905	-0.25842824	-0.28218757	0.0070187747	-0.02413018	-0.0017585369	0.063521483
3.08	0	0	0	0	0	0	-0.056526267	-0.10715449	-0.24716847	-0.26965492	0.0010043155	-0.034577637	-0.012942542	0.056260815
3.09	0	0	0	0	0	0	-0.063198923	-0.11377406	-0.23518892	-0.25601733	-0.0053733437	-0.044816642	-0.023857263	0.048662409
3.1	0	0	0	0	0	0	-0.070930492	-0.12122694	-0.22258767	-0.24140037	-0.012036821	-0.054718056	-0.034371339	0.0408118
3.11	0	0	0	0	0	0	-0.079600134	-0.12938244	-0.20947215	-0.22594244	-0.018903867	-0.064155176	-0.044356525	0.032798574
3.12	0	0	0	0	0	0	-0.08907498	-0.1381014	-0.19595794	-0.20979327	-0.025888359	-0.073005364	-0.053689338	0.024715336
3.13	0	0	0	0	0	0	-0.099211657	-0.14723782	-0.18216742	-0.1931123	-0.032901373	-0.081151665	-0.062252677	0.01665661
3.14	0	0	0	0	0	0	-0.10985796	-0.15664049	-0.16822834	-0.17606685	-0.039852304	-0.088484377	-0.069937406	0.0087176959
3.15	0	0	0	0	0	0	-0.12085464	-0.16615477	-0.15427221	-0.15883019	-0.046650033	-0.094902566	-0.076643854	0.00099347979
3.16	0	0	0	0	0	0	-0.13203733	-0.17562442	-0.1404328	-0.14157955	-0.053204113	-0.10031549	-0.082283237	-0.0064227672
3.17	0	0	0	0	0	0	-0.14323853	-0.1848935	-0.1268444	-0.12449397	-0.059425975	-0.10464393	-0.086778959	-0.013440596
3.18	0	0	0	0	0	0	-0.15428968	-0.19380828	-0.11364016	-0.10775215	-0.065230119	-0.10782138	-0.090067777	-0.019973575
3.19	0	0	0	0	0	0	-0.16502322	-0.20221913	-0.10095039	-0.091530238	-0.070535285	-0.10979506	-0.092100818	-0.025940447
3.2	0	0	0	0	0	0	-0.17527473	-0.20998241	-0.088900865	-0.075999671	-0.075265591	-0.11052687	-0.092844416	-0.03126625
3.21	0	0	0	0	0	0	-0.18488504	-0.21696232	-0.077611193	-0.061324972	-0.079351607	-0.10999404	-0.092280773	-0.03588336
3.22	0	0	0	0	0	0	-0.19370224	-0.22303265	-0.067193204	-0.047661653	-0.08273136	-0.10818966	-0.090408412	-0.039732466
3.23	0	0	0	0	0	0	-0.20158369	-0.22807844	-0.057749443	-0.03515419	-0.085351258	-0.10512297	-0.087242424	-0.04276344
3.24	0	0	0	0	0	0	-0.20839793	-0.23199753	-0.049371748	-0.023934102	-0.087166907	-0.10081952	-0.082814502	-0.044936102
3.25	0	0	0	0	0	0	-0.21402641	-0.23470195	-0.042139961	-0.014118185	-0.088143817	-0.095320963	-0.077172746	-0.046220866
3.26	0	0	0	0	0	0	-0.21836516	-0.23611918	-0.036120768	-0.0058068934	-0.088257989	-0.088684808	-0.070381257	-0.04659925
3.27	0	0	0	0	0	0	-0.22132621	-0.23619315	-0.031366695	0.00091707797	-0.087496361	-0.080983812	-0.0625195	-0.046064246
3.28	0	0	0	0	0	0	-0.22283888	-0.23488515	-0.027915284	0.0059900066	-0.085857114	-0.072305245	-0.053681464	-0.04462054
3.29	0	0	0	0	0	0	-0.22285083	-0.23217442	-0.025788441	0.0093681277	-0.083349833	-0.062749914	-0.043974606	-0.042284586
3.3	0	0	0	0	0	0	-0.2213289	-0.2280586	-0.024991992	0.011028374	-0.079995512	-0.052431008	-0.033518612	-0.03908451
3.31	0	0	0	0	0	0	-0.2182597	-0.2225539	-0.025515434	0.010968857	-0.075826411	-0.041472755	-0.022443966	-0.035059873
3.32	0	0	0	0	0	0	-0.21364995	-0.21569502	-0.0273319	0.0092090832	-0.07088575	-0.030008913	-0.010890366	-0.030261263
3.33	0	0	0	0	0	0	-0.20752659	-0.20753491	-0.030398337	0.0057898963	-0.065227263	-0.018181125	0.00099500699	-0.024749746
3.34	0	0	0	0	0	0	-0.19993658	-0.19814416	-0.034655897	0.0007731407	-0.058914594	-0.0061371339	0.013059341	-0.018596166
3.35	0	0	0	0	0	0	-0.19094647	-0.18761027	-0.04003054	-0.0057589473	-0.052020563	0.0059710918	0.025146142	-0.011880303
3.36	0	0	0	0	0	0	-0.18064171	-0.17603666	-0.046433836	-0.01370462	-0.044626294	0.017989319	0.037097251	-0.0046899121
3.37	0	0	0	0	0	0	-0.16912571	-0.1635414	-0.053763976	-0.02294376	-0.036820225	0.029763057	0.048754912	0.0028803644
3.38	0	0	0	0	0	0	-0.1565186	-0.15025585	-0.061906955	-0.033339274	-0.028697007	0.041139598	0.059963854	0.010730181
3.39	0	0	0	0	0	0	-0.14295588	-0.13632301	-0.070737936	-0.044738717	-0.020356312	0.051970043	0.070573358	0.018754764
3.4	0	0	0	0	0	0	-0.12858672	-0.12189575	-0.080122769	-0.056976135	-0.01190156	0.062111313	0.080439292	0.026846259
3.41	0	0	0	0	0	0	-0.11357216	-0.1071349	-0.08991964	-0.069874103	-0.0034385805	0.071428085	0.089426072	0.034895129
3.42	0	0	0	0	0	0	-0.098083091	-0.092207183	-0.099980847	-0.083245923	0.0049257644	0.07979466	0.097408532	0.042791588
3.43	0	0	0	0	0	0	-0.08229812	-0.077283119	-0.11015466	-0.096897972	0.01308499	0.08709671	0.10427367	0.050427059
3.44	0	0	0	0	0	0	-0.066401278	-0.062534772	-0.12028726	-0.11063216	0.020934401	0.093232892	0.10992225	0.057695614
3.45	0	0	0	0	0	0	-0.050579672	-0.048133525	-0.13022471	-0.12424845	0.0283725	0.098116304	0.11427023	0.064495405
3.46	0	0	0	0	0	0	-0.035021056	-0.034247825	-0.13981497	-0.13754748	0.035302353	0.10167576	0.11725001	0.070730044
3.47	0	0	0	0	0	0	-0.019911382	-0.021040937	-0.14890988	-0.1503331	0.041632918	0.10385686	0.11881146	0.076309925
3.48	0	0	0	0	0	0	-0.0054323455	-0.0086687665	-0.1573671	-0.16241499	0.0472803	0.10462287	0.11892273	0.081153466
3.49	0	0	0	0	0	0	0.0082410226	0.0027222524	-0.16505204	-0.17361119	0.052168917	0.10395532	0.11757081	0.085188248
3.5	0	0	0	0	0	0	0.020942704	0.012997154	-0.17183966	-0.18375047	0.056232573	0.10185445	0.11476187	0.088352055
3.51	0	0	0	0	0	0	0.032517939	0.022034304	-0.17761614	-0.19267471	0.059415405	0.0983393	0.11052132	0.090593765
3.52	0	0	0	0	0	0	0.042825339	0.029727101	-0.1822805	-0.20024099	0.061672708	0.093447637	0.10489363	0.09187412
3.53	0	0	0	0	0	0	0.051738841	0.03598549	-0.18574598	-0.20632362	0.062971605	0.087235599	0.097941869	0.092166326
3.54	0	0	0	0	0	0	0.05914948	0.040737276	-0.18794124	-0.21081586	0.06329158	0.079777086	0.089747038	0.091456507
3.55	0	0	0	0	0	0	0.06496694	0.043929199	-0.18881148	-0.21363145	0.062624834	0.07116292	0.080407106	0.089743972
3.56	0	0	0	0	0	0	0.069120877	0.045527779	-0.1883192	-0.21470587	0.060976486	0.061499762	0.070035852	0.087041327
3.57	0	0	0	0	0	0	0.071561989	0.045519897	-0.18644481	-0.21399735	0.058364594	0.050908821	0.058761464	0.083374395
3.58	0	0	0	0	0	0	0.07226281	0.043913115	-0.18318706	-0.21148753	0.054820009	0.039524351	0.046724946	0.078781966
3.59	0	0	0	0	0	0	0.071218228	0.040735724	-0.1785631	-0.20718191	0.050386056	0.027491964	0.034078342	0.073315372
3.6	0	0	0	0	0	0	0.068445709	0.036036517	-0.17260844	-0.20110983	0.045118047	0.014966786	0.020982796	0.06703789
3.61	0	0	0	0	0	0	0.063985219	0.029884289	-0.16537656	-0.19332435	0.039082623	0.002111462	0.0076064789	0.060023984
3.62	0	0	0	0	0	0	0.057898863	0.02236707	-0.15693831	-0.18390161	0.032356958	-0.010905943	-0.0058775938	0.052358389
3.63	0	0	0	0	0	0	0.050270208	0.013591097	-0.14738114	-0.17294002	0.025027796	-0.023914136	-0.01929382	0.044135054
3.64	0	0	0	0	0	0	0.041203337	0.0036795392	-0.13680798	-0.16055909	0.017190371	-0.036740846	-0.032466325	0.035455958
3.65	0	0	0	0	0	0	0.030821612	-0.0072290121	-0.12533605	-0.14689798	0.0089471976	-0.049215095	-0.045221288	0.026429809
3.66	0	0	0	0	0	0	0.019266184	-0.018982265	-0.11309535	-0.13211379	0.00040675851	-0.061169481	-0.057389265	0.01717064
3.67	0	0	0	0	0	0	0.0066942479	-0.031416143	-0.10022703	-0.11637961	-0.0083178926	-0.07244241	-0.06880746	0.0077963339
3.68	0	0	0	0	0	0	-0.0067229209	-0.044356871	-0.086881636	-0.09988231	-0.017110602	-0.082880286	-0.07932193	-0.0015729161
3.69	0	0	0	0	0	0	-0.020802127	-0.057623198	-0.073217118	-0.082820193	-0.025853637	-0.092339591	-0.088789681	-0.01081619
3.7	0	0	0	0	0	0	-0.035350592	-0.071028743	-0.059396837	-0.065400413	-0.034429232	-0.10068885	-0.097080634	-0.019813438
3.71	0	0	0	0	0	0	-0.050168432	-0.084384412	-0.045587415	-0.04783631	-0.042721157	-0.10781046	-0.10407943	-0.02844708
3.72	0	0	0	0	0	0	-0.065051244	-0.097500877	-0.031956562	-0.030344628	-0.050616258	-0.11360233	-0.10968707	-0.036603581
3.73	0	0	0	0	0	0	-0.079792767	-0.11019107	-0.018670858	-0.013142672	-0.058005983	-0.11797933	-0.11382229	-0.044174982
3.74	0	0	0	0	0	0	-0.094187593	-0.12227264	-0.0058935483	0.0035545613	-0.064787845	-0.12087451	-0.1164228	-0.051060366
3.75	0	0	0	0	0	0	-0.10803387	-0.13357045	0.0062176366	0.019537238	-0.070866818	-0.12224014	-0.11744617	-0.057167238
3.76	0	0	0	0	0	0	-0.12113599	-0.14391883	0.017512603	0.034603489	-0.076156639	-0.12204841	-0.11687057	-0.062412807
3.77	0	0	0	0	0	0	-0.13330719	-0.15316391	0.027850923	0.048562132	-0.080581007	-0.12029196	-0.11469515	-0.066725137
3.78	0	0	0	0	0	0	-0.14437209	-0.16116567	0.037103755	0.061235257	-0.084074648	-0.11698409	-0.1109402	-0.070044169
3.79	0	0	0	0	0	0	-0.15416906	-0.16779987	0.045155611	0.07246066	-0.08658425	-0.11215868	-0.10564697	-0.072322589
3.8	0	0	0	0	0	0	-0.1625524	-0.1729598	0.051905973	0.082094084	-0.088069234	-0.10586992	-0.098877316	-0.073526529
3.81	0	0	0	0	0	0	-0.16939442	-0.17655777	0.057270707	0.090011229	-0.088502372	-0.09819164	-0.09071293	-0.073636098
3.82	0	0	0	0	0	0	-0.17458716	-0.17852641	0.061183277	0.096109519	-0.08787022	-0.089216527	-0.081254425	-0.072645722
3.83	0	0	0	0	0	0	-0.17804399	-0.17881962	0.063595731	0.10030958	-0.086173379	-0.079054949	-0.070620099	-0.070564312
3.84	0	0	0	0	0	0	-0.17970082	-0.17741335	0.064479445	0.10255645	-0.083426565	-0.067833619	-0.058944469	-0.06741522
3.85	0	0	0	0	0	0	-0.17951711	-0.17430603	0.063825615	0.1028204	-0.079658496	-0.055694012	-0.046376588	-0.063236021
3.86	0	0	0	0	0	0	-0.17747653	-0.16951868	0.061645498	0.10109754	-0.074911592	-0.042790573	-0.033078152	-0.058078095
3.87	0	0	0	0	0	0	-0.17358729	-0.16309483	0.057970376	0.097409981	-0.069241493	-0.029288748	-0.019221437	-0.052006024
3.88	0	0	0	0	0	0	-0.1678822	-0.15509999	0.052851261	0.091805702	-0.06271639	-0.015362855	-0.004987072	-0.045096817
3.89	0	0	0	0	0	0	-0.16041838	-0.145621	0.046358342	0.084358077	-0.055416199	-0.0011938245	0.0094382986	-0.037438959
3.9	0	0	0	0	0	0	-0.1512766	-0.13476489	0.038580164	0.075165048	-0.047431565	0.013033155	0.023864457	-0.029131302
3.91	0	0	0	0	0	0	-0.14056038	-0.12265768	0.029622571	0.064347975	-0.038862725	0.027131068	0.038100107	-0.02028182
3.92	0	0	0	0	0	0	-0.12839473	-0.10944275	0.019607403	0.05205017	-0.029818228	0.040913538	0.051955405	-0.011006228
3.93	0	0	0	0	0	0	-0.11492464	-0.095279086	0.0086709806	0.038435128	-0.020413551	0.054197299	0.065244475	-0.0014264949
3.94	0	0	0	0	0	0	-0.10031325	-0.080339218	-0.0030376108	0.023684486	-0.010769602	0.06680464	0.0777879	0.0083307371
3.95	0	0	0	0	0	0	-0.084739789	-0.064807053	-0.015358419	0.0079957247	-0.0010111507	0.078565789	0.089415127	0.018135801
3.96	0	0	0	0	0	0	-0.068397336	-0.048875486	-0.028122675	-0.0084203456	0.0087347991	0.089321206	0.099966777	0.027857707
3.97	0	0	0	0	0	0	-0.051490294	-0.032743898	-0.041154971	-0.025342296	0.018340684	0.09892375	0.10929682	0.037365864
3.98	0	0	0	0	0	0	-0.034231778	-0.01661556	-0.054275542	-0.042540941	0.027680063	0.1072407	0.11727457	0.046531816
3.99	0	0	0	0	0	0	-0.016840838	-0.0006949594	-0.067302613	-0.059782326	0.036629302	0.11415559	0.12378653	0.05523095
4	0	0	0	0	0	0	0.00046615319	0.014808105	-0.080072575	-0.076854964	0.045104971	0.11960358	0.12876419	0.063360596
4.01	0	0	0	0	0	0	0.017459908	0.029699089	-0.092397392	-0.093505707	0.052953684	0.1234656	0.13209656	0.070778358
4.02	0	0	0	0	0	0	0.033895698	0.043786299	-0.10407096	-0.10945443	0.059997777	0.12560921	0.13366697	0.077333443
4.03	0	0	0	0	0	0	0.049554727	0.056881063	-0.11492213	-0.12447398	0.066150979	0.12600527	0.13345252	0.082943189
4.04	0	0	0	0	0	0	0.064227367	0.068806734	-0.1247912	-0.13834963	0.071337924	0.12464741	0.13145321	0.087536199
4.05	0	0	0	0	0	0	0.077715776	0.079401155	-0.13353166	-0.15088137	0.075494475	0.12155131	0.12769133	0.091052281
4.06	0	0	0	0	0	0	0.089836323	0.088518861	-0.14101173	-0.16188618	0.078567963	0.11675398	0.12221095	0.093443137
4.07	0	0	0	0	0	0	0.10042191	0.096033064	-0.14711582	-0.17120018	0.080517631	0.11031325	0.11507735	0.094673142
4.08	0	0	0	0	0	0	0.10932426	0.1018374	-0.15174583	-0.17868043	0.081315189	0.10230693	0.10637622	0.094720045
4.09	0	0	0	0	0	0	0.11641602	0.10584738	-0.15482224	-0.18420665	0.08094556	0.092832048	0.096212703	0.093575596
4.1	0	0	0	0	0	0	0.1215924	0.1080016	-0.15628509	-0.18768263	0.079407558	0.082003852	0.084710304	0.091245993
4.11	0	0	0	0	0	0	0.12477239	0.10826256	-0.15609471	-0.1890374	0.076714241	0.069954678	0.072009552	0.087752177
4.12	0	0	0	0	0	0	0.12589977	0.10661726	-0.15423227	-0.18822632	0.072892793	0.056832518	0.058266564	0.08313001
4.13	0	0	0	0	0	0	0.12494393	0.10307743	-0.15069996	-0.18523176	0.067984154	0.042799338	0.043651427	0.07743035
4.14	0	0	0	0	0	0	0.12190057	0.097679475	-0.1455211	-0.1800635	0.062042587	0.02802921	0.028346373	0.070718942
4.15	0	0	0	0	0	0	0.11679204	0.090484114	-0.13873983	-0.17275869	0.055135265	0.012706299	0.012543752	0.063076047
4.16	0	0	0	0	0	0	0.10966742	0.081575815	-0.13042067	-0.16338147	0.047341757	-0.0029772685	-0.0035562054	0.054595769
4.17	0	0	0	0	0	0	0.10060216	0.071061982	-0.12064772	-0.15202216	0.03875321	-0.018823703	-0.019747834	0.045385024
4.18	0	0	0	0	0	0	0.089697536	0.05907191	-0.1095236	-0.13879612	0.029471056	-0.034632019	-0.03582265	0.035562143
4.19	0	0	0	0	0	0	0.07707996	0.0457555	-0.097168175	-0.12384232	0.019605194	-0.050200672	-0.05157211	0.02525504
4.2	0	0	0	0	0	0	0.062900194	0.031281752	-0.083717038	-0.10732171	0.0092717158	-0.065330283	-0.066790456	0.014598908
4.21	0	0	0	0	0	0	0.047332606	0.015837064	-0.069319883	-0.089415667	-0.001409623	-0.079826331	-0.08127757	0.0037334473
4.22	0	0	0	0	0	0	0.030574395	-0.00037664468	-0.054138795	-0.070324452	-0.01231786	-0.093501676	-0.094841741	-0.007200317
4.23	0	0	0	0	0	0	0.012844655	-0.017143964	-0.038346569	-0.050266055	-0.023332807	-0.10617875	-0.10730224	-0.018063427
4.24	0	0	0	0	0	0	-0.0056169893	-0.034238192	-0.022125124	-0.029475246	-0.03433617	-0.11769131	-0.11849159	-0.028722327
4.25	0	0	0	0	0	0	-0.024552487	-0.051423733	-0.005664054	-0.0082028289	-0.045211533	-0.12788565	-0.12825748	-0.03905178
4.26	0	0	0	0	0	0	-0.043688491	-0.068458723	0.010840652	0.013285185	-0.055843139	-0.13662129	-0.13646417	-0.048936995
4.27	0	0	0	0	0	0	-0.062740631	-0.085097911	0.027187758	0.034708788	-0.066113699	-0.14377133	-0.14299348	-0.058274661
4.28	0	0	0	0	0	0	-0.081418855	-0.10109582	0.043171868	0.05577591	-0.075901678	-0.14922236	-0.1477453	-0.066972725
4.29	0	0	0	0	0	0	-0.099433549	-0.11621017	0.058584564	0.076185349	-0.085078689	-0.15287446	-0.15063773	-0.074948937
4.3	0	0	0	0	0	0	-0.11650199	-0.13020551	0.073215735	0.095630833	-0.093507646	-0.15464127	-0.15160701	-0.08212837
4.31	0	0	0	0	0	0	-0.13235461	-0.14285705	0.086855229	0.11380619	-0.10104225	-0.15445036	-0.15060727	-0.08844032
4.32	0	0	0	0	0	0	-0.14674067	-0.15395452	0.099294947	0.13041145	-0.10752816	-0.15224417	-0.1476104	-0.093815071
4.33	0	0	0	0	0	0	-0.15943287	-0.16330599	0.11033147	0.14515955	-0.11280597	-0.14798144	-0.14260613	-0.098181082
4.34	0	0	0	0	0	0	-0.17023081	-0.17074151	0.1197692	0.15778331	-0.11671596	-0.14163932	-0.13560242	-0.1014631
4.35	0	0	0	0	0	0	-0.17896318	-0.17611644	0.12742409	0.16804211	-0.11910417	-0.13321592	-0.1266263	-0.10358156
4.36	0	0	0	0	0	0	-0.18548884	-0.17931432	0.1331277	0.17572811	-0.11982948	-0.12273336	-0.11572518	-0.10445363
4.37	0	0	0	0	0	0	-0.18969695	-0.18024928	0.1367316	0.1806714	-0.11877111	-0.11024093	-0.10296848	-0.10399574
4.38	0	0	0	0	0	0	-0.19150649	-0.17886777	0.13811188	0.18274414	-0.11583583	-0.095818315	-0.08844966	-0.10212774
4.39	0	0	0	0	0	0	-0.19086546	-0.17514971	0.13717345	0.18186338	-0.11096464	-0.079578432	-0.072288285	-0.098778137
4.4	0	0	0	0	0	0	-0.18775004	-0.16910906	0.13385415	0.1779926	-0.10413805	-0.061669806	-0.054632038	-0.09389019
4.41	0	0	0	0	0	0	-0.18216407	-0.16079376	0.12812824	0.17114212	-0.095380077	-0.042278061	-0.035658375	-0.087428225
4.42	0	0	0	0	0	0	-0.17413876	-0.15028516	0.12000915	0.1613685	-0.084760299	-0.021626409	-0.015575596	-0.07938374
4.43	0	0	0	0	0	0	-0.16373295	-0.13769701	0.10955145	0.14877306	-0.072394297	2.5078335e-05	0.0053769293	-0.069780783
4.44	0	0	0	0	0	0	-0.15103363	-0.12317409	0.096851732	0.13349986	-0.058442264	0.022381511	0.026929562	-0.058680178
4.45	0	0	0	0	0	0	-0.13615681	-0.10689047	0.082048567	0.11573314	-0.043106074	0.045116605	0.04878439	-0.046182304
4.46	0	0	0	0	0	0	-0.11924827	-0.089047475	0.065321298	0.095694471	-0.026624982	0.067877445	0.070618488	-0.032428197
4.47	0	0	0	0	0	0	-0.10048419	-0.069871496	0.046887872	0.0736397	-0.0092702194	0.090290518	0.092088476	-0.017598899
4.48	0	0	0	0	0	0	-0.08007137	-0.049611422	0.027001679	0.049855628	0.0086612489	0.11196886	0.11283629	-0.001913068
4.49	0	0	0	0	0	0	-0.058246763	-0.028535891	0.0059475151	0.024656544	0.026853565	0.13252011	0.13249606	0.014377042
4.5	0	0	0	0	0	0	-0.035276228	-0.0069302355	-0.015963216	-0.0016194956	0.044979168	0.15155524	0.15070187	0.030991038
4.51	0	0	0	0	0	0	-0.011452418	0.014906887	-0.038397936	-0.028614658	0.062706136	0.1686977	0.16709624	0.047627046
4.52	0	0	0	0	0	0	0.01290828	0.036667186	-0.061008831	-0.055955643	0.079705494	0.18359259	0.1813389	0.063969279
4.53	0	0	0	0	0	0	0.037469721	0.058036776	-0.083439135	-0.083258338	0.095658337	0.19591574	0.19311571	0.079696221
4.54	0	0	0	0	0	0	0.061880819	0.078700543	-0.10532964	-0.11013283	0.11026261	0.20538227	0.20214732	0.094489118
4.55	0	0	0	0	0	0	0.08578111	0.098346819	-0.1263253	-0.13618879	0.12323947	0.21175432	0.20819731	0.10804048
4.56	0	0	0	0	0	0	0.10880691	0.1166723	-0.1460817	-0.1610411	0.13433901	0.21484791	0.21107946	0.1200623
4.57	0	0	0	0	0	0	0.1305979	0.13338715	-0.16427146	-0.18431575	0.14334541	0.21453847	0.21066401	0.13029375
4.58	0	0	0	0	0	0	0.15080396	0.14822015	-0.18059022	-0.20565586	0.15008127	0.21076508	0.20688254	0.13850814
4.59	0	0	0	0	0	0	0.16909209	0.16092389	-0.19476222	-0.2247277	0.15441116	0.20353314	0.19973139	0.14451887
4.6	0	0	0	0	0	0	0.18515317	0.17127965	-0.2065454	-0.24122656	0.15624422	0.19291545	0.18927352	0.14818436
4.61	0	0	0	0	0	0	0.19870844	0.17910212	-0.21573583	-0.25488239	0.15553586	0.1790517	0.17563863	0.14941167
4.62	0	0	0	0	0	0	0.20951552	0.18424363	-0.2221714	-0.26546497	0.15228854	0.16214633	0.15902163	0.14815894
4.63	0	0	0	0	0	0	0.21737377	0.18659776	-0.22573478	-0.27278859	0.14655146	0.14246482	0.13967941	0.14443638
4.64	0	0	0	0	0	0	0.2221289	0.18610232	-0.22635554	-0.27671599	0.13841943	0.12032854	0.11792613	0.13830601
4.65	0	0	0	0	0	0	0.2236767	0.18274156	-0.22401136	-0.27716149	0.1280307	0.096108335	0.094126919	0.12988009
4.66	0	0	0	0	0	0	0.22196576	0.17654741	-0.21872837	-0.27409323	0.11556401	0.070216876	0.068690459	0.11931832
4.67	0	0	0	0	0	0	0.2169992	0.16759983	-0.21058063	-0.26753449	0.10123478	0.04310015	0.042060384	0.10682393
4.68	0	0	0	0	0	0	0.20883523	0.15602624	-0.19968861	-0.25756386	0.085290662	0.015228197	0.014705914	0.092638757
4.69	0	0	0	0	0	0	0.19758663	0.14199985	-0.186217	-0.24431448	0.06800646	-0.012914635	-0.012888133	0.07703755
4.7	0	0	0	0	0	0	0.18341914	0.12573711	-0.17037151	-0.22797215	0.049678602	-0.040839681	-0.040231637	0.060321498
4.71	0	0	0	0	0	0	0.16654868	0.1074942	-0.15239515	-0.20877243	0.030619256	-0.068063945	-0.066839543	0.042811344
4.72	0	0	0	0	0	0	0.1472377	0.087562668	-0.13256368	-0.1869968	0.011150244	-0.094119858	-0.092242031	0.024840145
4.73	0	0	0	0	0	0	0.12579043	0.066264287	-0.11118062	-0.16296789	-0.0084031293	-0.11856457	-0.11599424	0.0067459217
4.74	0	0	0	0	0	0	0.10254739	0.043945298	-0.088571759	-0.13704389	-0.027718191	-0.1409886	-0.1376853	-0.011135639
4.75	0	0	0	0	0	0	0.077879209	0.020970074	-0.065079304	-0.10961232	-0.046480836	-0.16102356	-0.15694657	-0.028478262
4.76	0	0	0	0	0	0	0.052179742	-0.0022855749	-0.041055846	-0.081083246	-0.064391171	-0.178349	-0.17345868	-0.044971759
4.77	0	0	0	0	0	0	0.0258589	-0.025441349	-0.016858197	-0.051881997	-0.081168748	-0.19269798	-0.18695751	-0.060328189
4.78	0	0	0	0	0	0	-0.0006648737	-0.048119491	0.0071587546	-0.022441732	-0.096557304	-0.20386149	-0.19723877	-0.074287348
4.79	0	0	0	0	0	0	-0.026972214	-0.069951756	0.03064805	0.0068041648	-0.11032892	-0.2116915	-0.20416126	-0.086621513
4.8	0	0	0	0	0	0	-0.052650393	-0.09058616	0.053276425	0.035429613	-0.12228753	-0.21610279	-0.20764866	-0.097139335
4.81	0	0	0	0	0	0	-0.077300673	-0.10969337	0.074729718	0.063023163	-0.13227174	-0.21707329	-0.20768991	-0.10568885
4.82	0	0	0	0	0	0	-0.1005453	-0.12697262	0.09471783	0.089194958	-0.14015691	-0.21464321	-0.20433819	-0.11215953
4.83	0	0	0	0	0	0	-0.12203401	-0.14215694	0.11297915	0.11358321	-0.14585647	-0.20891294	-0.19770863	-0.11648345
4.84	0	0	0	0	0	0	-0.1414499	-0.15501781	0.12928437	0.13586006	-0.14932252	-0.2000397	-0.18797467	-0.11863549
4.85	0	0	0	0	0	0	-0.15851458	-0.16536883	0.14343965	0.15573668	-0.15054566	-0.18823321	-0.17536339	-0.1186326
4.86	0	0	0	0	0	0	-0.1729925	-0.17306869	0.15528903	0.1729676	-0.14955412	-0.17375038	-0.16014983	-0.11653232
4.87	0	0	0	0	0	0	-0.18469443	-0.1780231	0.16471616	0.1873541	-0.1464122	-0.15688927	-0.14265049	-0.11243039
4.88	0	0	0	0	0	0	-0.19347994	-0.18018584	0.17164523	0.19874673	-0.14121814	-0.13798237	-0.12321614	-0.10645779
4.89	0	0	0	0	0	0	-0.19925897	-0.17955891	0.1760412	0.20704678	-0.13410135	-0.11738941	-0.10222421	-0.098777056
4.9	0	0	0	0	0	0	-0.20199238	-0.17619161	0.17790923	0.21220684	-0.12521924	-0.095489877	-0.080070774	-0.089578127
4.91	0	0	0	0	0	0	-0.20169162	-0.17017893	0.17729344	0.21423036	-0.11475358	-0.072675426	-0.057162533	-0.079073791
4.92	0	0	0	0	0	0	-0.19841741	-0.16165895	0.17427507	0.21317037	-0.10290659	-0.049342225	-0.033908732	-0.067494811
4.93	0	0	0	0	0	0	-0.19227756	-0.15080953	0.16896992	0.20912719	-0.08989673	-0.025883547	-0.010713351	-0.055084871
4.94	0	0	0	0	0	0	-0.18342401	-0.13784436	0.1615254	0.2022455	-0.075954417	-0.0026826432	0.012032356	-0.04209544
4.95	0	0	0	0	0	0	-0.17204913	-0.12300841	0.15211695	0.19271057	-0.061317616	0.019893926	0.033956821	-0.028780657
4.96	0	0	0	0	0	0	-0.15838137	-0.10657284	0.14094426	0.18074393	-0.046227494	0.041502404	0.054714493	-0.015392351
4.97	0	0	0	0	0	0	-0.14268041	-0.088829658	0.12822707	0.16659853	-0.030924166	0.061827284	0.073991441	-0.0021752793
4.98	0	0	0	0	0	0	-0.12523189	-0.070086056	0.11420082	0.15055345	-0.015642628	0.080586011	0.091510137	0.01063733
4.99	0	0	0	0	0	0	-0.10634177	-0.05065864	0.099112187	0.13290837	-0.00060893934	0.097532882	0.10703336	0.022827839
5	0	0	0	0	0	0	-0.086330611	-0.030867648	0.083214579	0.11397785	0.013963279	0.11246209	0.12036719	0.03419782
5.01	0	0	0	0	0	0	-0.065527649	-0.011031258	0.066763705	0.094085533	0.027875982	0.1252099	0.13136302	0.044571163
5.02	0	0	0	0	0	0	-0.04426501	0.0085398877	0.050013288	0.073558436	0.040949424	0.13565593	0.13991868	0.05379663
5.03	0	0	0	0	0	0	-0.022872008	0.027547868	0.033210982	0.052721376	0.053024446	0.14372357	0.14597856	0.061749839
5.04	0	0	0	0	0	0	-0.0016697043	0.045712266	0.016594586	0.031891666	0.063964286	0.14937959	0.14953288	0.068334638
5.05	0	0	0	0	0	0	0.019034197	0.062774493	0.00038859151	0.011374147	0.073655919	0.15263288	0.15061611	0.073483888
5.06	0	0	0	0	0	0	0.03895004	0.078501564	-0.015198871	-0.0085433469	0.082010906	0.15353254	0.14930459	0.077159635
5.07	0	0	0	0	0	0	0.057810413	0.092689297	-0.029978662	-0.027594039	0.088965765	0.1521652	0.14571344	0.07935272
5.08	0	0	0	0	0	0	0.075373805	0.10516488	-0.043782798	-0.045535715	0.094481884	0.14865187	0.13999292	0.080081826
5.09	0	0	0	0	0	0	0.091427661	0.11578878	-0.056466138	-0.06215365	0.098544991	0.14314421	0.13232419	0.079392021
5.1	0	0	0	0	0	0	0.10579081	0.12445598	-0.067907593	-0.077262914	0.10116421	0.1358204	0.1229147	0.077352841
5.11	0	0	0	0	0	0	0.11831527	0.1310966	-0.078010837	-0.09071006	0.10237078	0.12688072	0.1119933	0.074055965
5.12	0	0	0	0	0	0	0.12888734	0.13567577	-0.08670456	-0.10237419	0.10221635	0.11654296	0.099805073	0.06961254
5.13	0	0	0	0	0	0	0.13742812	0.13819298	-0.093942265	-0.11216738	0.10077116	0.10503765	0.086606205	0.064150237
5.14	0	0	0	0	0	0	0.14389334	0.13868079	-0.099701635	-0.12003455	0.09812179	0.09260332	0.072658743	0.057810094
5.15	0	0	0	0	0	0	0.14827264	0.137203	-0.10398352	-0.12595274	0.094368916	0.079481858	0.058225557	0.050743222
5.16	0	0	0	0	0	0	0.15058824	0.13385233	-0.10681059	-0.12992987	0.089624804	0.065914	0.043565486	0.043107445
5.17	0	0	0	0	0	0	0.15089315	0.12874772	-0.10822563	-0.13200302	0.084010809	0.052135095	0.028928783	0.035063956
5.18	0	0	0	0	0	0	0.14926886	0.12203123	-0.10828969	-0.13223635	0.077654825	0.038371179	0.014552938	0.02677403
5.19	0	0	0	0	0	0	0.14582272	0.11386464	-0.1070799	-0.13071854	0.07068877	0.024835434	0.00065894436	0.018395894
5.2	0	0	0	0	0	0	0.1406849	0.10442592	-0.10468725	-0.12756009	0.063246148	0.011725076	-0.012551952	0.010081777
5.21	0	0	0	0	0	0	0.13400519	0.093905501	-0.10121422	-0.12289029	0.055459722	-0.00078128864	-0.024900955	0.0019752211
5.22	0	0	0	0	0	0	0.12594953	0.082502471	-0.096772372	-0.11685404	0.047459348	-0.012525804	-0.036233864	-0.0057913159
5.23	0	0	0	0	0	0	0.11669647	0.070420863	-0.091479944	-0.10960861	0.039369998	-0.023372996	-0.046422635	-0.01309853
5.24	0	0	0	0	0	0	0.10643362	0.057865957	-0.085459502	-0.10132039	0.031309985	-0.033210878	-0.055366363	-0.019841975
5.25	0	0	0	0	0	0	0.095354056	0.045040756	-0.078835673	-0.092161599	0.023389441	-0.04195155	-0.062991679	-0.025933387
5.26	0	0	0	0	0	0	0.083652849	0.032142674	-0.071733014	-0.082307172	0.015709025	-0.04953129	-0.069252603	-0.031301614
5.27	0	0	0	0	0	0	0.071523783	0.019360466	-0.064274035	-0.071931727	0.0083589088	-0.055910187	-0.074129858	-0.035893159
5.28	0	0	0	0	0	0	0.059156219	0.006871482	-0.05657741	-0.061206767	0.0014180063	-0.061071317	-0.077629708	-0.039672325
5.29	0	0	0	0	0	0	0.046732242	-0.0051607563	-0.048756398	-0.050298092	-0.0050465232	-0.065019542	-0.079782353	-0.042620988
5.3	0	0	0	0	0	0	0.034424097	-0.016588594	-0.040917484	-0.039363492	-0.010979528	-0.067779941	-0.080639942	-0.044738028
5.31	0	0	0	0	0	0	0.022391942	-0.027281901	-0.033159253	-0.028550724	-0.016337877	-0.069395959	-0.080274261	-0.046038419
5.32	0	0	0	0	0	0	0.010781951	-0.037129322	-0.0255715	-0.017995808	-0.021090246	-0.0699273	-0.078774169	-0.046552045
5.33	0	0	0	0	0	0	-0.0002752191	-0.046039125	-0.018234577	-0.0078216483	-0.025216705	-0.069447653	-0.076242829	-0.046322254
5.34	0	0	0	0	0	0	-0.010665589	-0.053939651	-0.011218969	0.0018630198	-0.028708129	-0.068042274	-0.072794829	-0.045404218
5.35	0	0	0	0	0	0	-0.020292651	-0.060779369	-0.0045850839	0.010964348	-0.031565443	-0.065805517	-0.068553234	-0.043863114
5.36	0	0	0	0	0	0	-0.0290778	-0.066526574	0.0016167468	0.019403777	-0.033798757	-0.062838347	-0.063646647	-0.041772205
5.37	0	0	0	0	0	0	-0.036960408	-0.071168733	0.0073460859	0.027118136	-0.035426383	-0.059245894	-0.058206342	-0.03921085
5.38	0	0	0	0	0	0	-0.043897575	-0.074711524	0.012572041	0.034059446	-0.036473795	-0.055135104	-0.052363517	-0.036262484
5.39	0	0	0	0	0	0	-0.049863583	-0.077177601	0.017272771	0.040194476	-0.03697254	-0.05061252	-0.046246721	-0.033012638
5.4	0	0	0	0	0	0	-0.054849062	-0.078605124	0.021434874	0.045504052	-0.036959124	-0.045782247	-0.039979507	-0.029547011
5.41	0	0	0	0	0	0	-0.058859932	-0.079046093	0.025052682	0.04998217	-0.036473922	-0.040744113	-0.033678337	-0.025949658
5.42	0	0	0	0	0	0	-0.061916137	-0.078564531	0.02812748	0.05363494	-0.0355601	-0.035592076	-0.027450776	-0.02230131
5.43	0	0	0	0	0	0	-0.064050218	-0.077234571	0.030666687	0.05647939	-0.0342626	-0.030412871	-0.021393996	-0.018677867
5.44	0	0	0	0	0	0	-0.065305761	-0.075138467	0.032683005	0.058542178	-0.032627191	-0.025284937	-0.015593601	-0.015149086
5.45	0	0	0	0	0	0	-0.065735763	-0.0723646	0.034193581	0.059858228	-0.0306996	-0.020277602	-0.010122783	-0.011777477
5.46	0	0	0	0	0	0	-0.065400956	-0.069005497	0.035219172	0.060469346	-0.028524739	-0.015450544	-0.0050418016	-0.0086174292
5.47	0	0	0	0	0	0	-0.064368116	-0.065155916	0.035783361	0.060422823	-0.02614604	-0.010853515	-0.00039778663	-0.0057145672
5.48	0	0	0	0	0	0	-0.062708412	-0.060911018	0.035911814	0.059770082	-0.023604895	-0.0065263128	0.0037751629	-0.0031053409
5.49	0	0	0	0	0	0	-0.060495798	-0.056364672	0.035631613	0.05856537	-0.020940206	-0.0024989829	0.0074555949	-0.00081684702
5.5	0	0	0	0	0	0	-0.057805509	-0.051607902	0.034970654	0.056864538	-0.01818805	0.0012077634	0.010634068	0.0011331279
5.51	0	0	0	0	0	0	-0.054712659	-0.046727511	0.033957133	0.054723912	-0.015381449	0.0045819532	0.013312293	0.0027358574
5.52	0	0	0	0	0	0	-0.05129097	-0.041804893	0.032619112	0.052199293	-0.012550245	0.0076195973	0.015502085	0.0039912347
5.53	0	0	0	0	0	0	-0.047611661	-0.036915038	0.030984179	0.049345072	-0.0097210601	0.010323811	0.017224164	0.0049071622
5.54	0	0	0	0	0	0	-0.04374248	-0.032125746	0.029079184	0.046213488	-0.0069173556	0.012703842	0.018506846	0.0054987959
5.55	0	0	0	0	0	0	-0.03974692	-0.027497049	0.026930069	0.04285403	-0.0041595523	0.014774033	0.019384648	0.0057876705
5.56	0	0	0	0	0	0	-0.035683587	-0.023080831	0.024561767	0.039312969	-0.0014652187	0.016552757	0.019896869	0.005800731
5.57	0	0	0	0	0	0	-0.031605753	-0.018920648	0.021998168	0.035633041	0.0011506925	0.018061351	0.020086164	0.0055693007
5.58	0	0	0	0	0	0	-0.027561054	-0.015051728	0.019262156	0.031853249	0.0036755725	0.01932307	0.019997148	0.005128011
5.59	0	0	0	0	0	0	-0.023591359	-0.011501149	0.016375687	0.028008801	0.0060988598	0.020362104	0.019675073	0.0045137232
5.6	0	0	0	0	0	0	-0.019732767	-0.0082881579	0.013359908	0.024131145	0.0084117328	0.021202659	0.019164588	0.0037644646
5.61	0	0	0	0	0	0	-0.016015742	-0.0054246336	0.01023531	0.020248116	0.010606803	0.021868139	0.018508631	0.0029184064
5.62	0	0	0	0	0	0	-0.012465357	-0.0029156551	0.0070218911	0.016384151	0.012677818	0.022380433	0.017747439	0.0020129027
5.63	0	0	0	0	0	0	-0.0091016295	-0.00076016263	0.003739333	0.012560583	0.014619387	0.022759322	0.016917724	0.001083611
5.64	0	0	0	0	0	0	-0.0059399413	0.0010483149	0.00040716779	0.0087959785	0.016426732	0.023022021	0.016052008	0.00016371005
5.65	0	0	0	0	0	0	-0.0029915071	0.0025208879	-0.0029550663	0.0051065105	0.018095479	0.023182843	0.015178122	-0.00071677223
5.66	0	0	0	0	0	0	-0.0002638876	0.003672511	-0.0063276922	0.0015063463	0.019621482	0.023253003	0.014318882	-0.0015315105
5.67	0	0	0	0	0	0	0.0022384792	0.004521186	-0.0096907904	-0.0019919597	0.021000695	0.023240551	0.013491924	-0.0022583079
5.68	0	0	0	0	0	0	0.0045137427	0.005087183	-0.013024132	-0.0053770879	0.022229092	0.023150422	0.012709706	-0.0028793924
5.69	0	0	0	0	0	0	0.0065621176	0.0053922951	-0.016307151	-0.0086386002	0.023302623	0.022984601	0.011979654	-0.0033815844
5.7	0	0	0	0	0	0	0.0083853881	0.0054591449	-0.019518959	-0.011766624	0.024217226	0.022742393	0.01130445	-0.0037563388
5.71	0	0	0	0	0	0	0.0099864523	0.0053105525	-0.022638406	-0.014751581	0.024968867	0.022420774	0.010682432	-0.0039996672
5.72	0	0	0	0	0	0	0.011368915	0.0049689785	-0.025644183	-0.017583972	0.025553627	0.022014812	0.010108103	-0.0041119501
5.73	0	0	0	0	0	0	0.012536738	0.0044560468	-0.028514967	-0.020254213	0.025967821	0.021518151	0.009572713	-0.0040976477
5.74	0	0	0	0	0	0	0.013493958	0.0037921549	-0.031229606	-0.022752544	0.026208131	0.02092352	0.0090649094	-0.0039649249
5.75	0	0	0	0	0	0	0.01424446	0.0029961718	-0.033767339	-0.025068984	0.026271777	0.020223268	0.008571422	-0.0037252015
5.76	0	0	0	0	0	0	0.014791835	0.0020852259	-0.036108039	-0.027193364	0.026156686	0.019409899	0.0080777668	-0.0033926448
5.77	0	0	0	0	0	0	0.015139289	0.001074578	-0.038232487	-0.029115401	0.025861676	0.018476595	0.0075689484	-0.0029836192
5.78	0	0	0	0	0	0	0.015289624	-2.2423102e-05	-0.040122657	-0.030824838	0.02538663	0.017417701	0.0070301404	-0.0025161094
5.79	0	0	0	0	0	0	0.015245281	-0.0011943093	-0.041762005	-0.032311618	0.024732673	0.016229179	0.0064473263	-0.0020091311
5.8	0	0	0	0	0	0	0.015008425	-0.0024313947	-0.043135764	-0.033566107	0.02390232	0.014908992	0.0058078856	-0.0014821473
5.81	0	0	0	0	0	0	0.014581088	-0.003725619	-0.044231225	-0.034579342	0.022899617	0.013457434	0.005101112	-0.0009545011
5.82	0	0	0	0	0	0	0.013965338	-0.0050703415	-0.045038006	-0.035343298	0.021730245	0.011877376	0.0043186501	-0.00044488032
5.83	0	0	0	0	0	0	0.013163487	-0.0064600995	-0.045548295	-0.035851167	0.0204016	0.010174444	0.0034548459	2.9174859e-05
5.84	0	0	0	0	0	0	0.012178304	-0.007890339	-0.045757061	-0.036097645	0.018922832	0.0083571008	0.0025070019	0.00045171193
5.85	0	0	0	0	0	0	0.011013247	-0.0093571312	-0.045662232	-0.036079197	0.017304857	0.0064366539	0.0014755347	0.00080874474
5.86	0	0	0	0	0	0	0.0096726864	-0.010856885	-0.045264828	-0.035794314	0.015560322	0.0044271776	0.00036403573	0.0010885647
5.87	0	0	0	0	0	0	0.0081621227	-0.012386066	-0.044569044	-0.035243745	0.013703532	0.0023453546	-0.00082076477	0.0012819802
5.88	0	0	0	0	0	0	0.0064883801	-0.01394093	-0.043582294	-0.034430682	0.011750347	0.00021024471	-0.002069125	0.0013824812
5.89	0	0	0	0	0	0	0.0046597755	-0.015517284	-0.042315191	-0.03336092	0.0097180281	-0.0019570135	-0.003368504	0.0013863294
5.9	0	0	0	0	0	0	0.0026862531	-0.017110272	-0.040781481	-0.032042958	0.0076250642	-0.0041335597	-0.0047038504	0.0012925739
5.91	0	0	0	0	0	0	0.0005794792	-0.018714211	-0.038997925	-0.030488055	0.0054909581	-0.0062952181	-0.0060579587	0.0011029963
5.92	0	0	0	0	0	0	-0.0016471072	-0.020322458	-0.036984123	-0.028710229	0.0033359899	-0.0084169408	-0.00741188	0.00082198922
5.93	0	0	0	0	0	0	-0.0039782895	-0.021927326	-0.034762302	-0.026726204	0.0011809571	-0.010473279	-0.0087453768	0.00045637453
5.94	0	0	0	0	0	0	-0.0063971182	-0.023520053	-0.032357046	-0.024555298	-0.00095310108	-0.012438866	-0.010037408	1.5167572e-05
5.95	0	0	0	0	0	0	-0.0088850027	-0.025090811	-0.029794991	-0.022219258	-0.0030451914	-0.014288912	-0.01126663	-0.00049070383
5.96	0	0	0	0	0	0	-0.011421852	-0.026628765	-0.027104489	-0.019742045	-0.0050746588	-0.015999676	-0.012411907	-0.0010487174
5.97	0	0	0	0	0	0	-0.013986257	-0.028122184	-0.024315238	-0.017149567	-0.0070214786	-0.017548935	-0.013452804	-0.001645102
5.98	0	0	0	0	0	0	-0.016555718	-0.029558574	-0.021457889	-0.014469375	-0.0088665421	-0.01891641	-0.014370069	-0.0022652017
5.99	0	0	0	0	0	0	-0.019106908	-0.030924872	-0.018563642	-0.011730316	-0.01059193	-0.020084159	-0.015146077	-0.0028938486
6	0	0	0	0	0	0	-0.021615961	-0.032207647	-0.015663828	-0.0089621587	-0.012181167	-0.021036926	-0.015765237	-0.0035157353
6.01	0	0	0	0	0	0	-0.024058793	-0.033393344	-0.012789498	-0.0061951982	-0.013619458	-0.021762424	-0.016214346	-0.0041157782
6.02	0	0	0	0	0	0	-0.026411435	-0.034468534	-0.0099710088	-0.0034598404	-0.014893892	-0.022251576	-0.016482886	-0.0046794633
6.03	0	0	0	0	0	0	-0.028650381	-0.035420183	-0.0072376311	-0.0007861834	-0.015993622	-0.022498673	-0.016563261	-0.0051931682
6.04	0	0	0	0	0	0	-0.03075293	-0.036235918	-0.0046171696	0.0017964019	-0.016910004	-0.022501482	-0.016450963	-0.0056444513
6.05	0	0	0	0	0	0	-0.032697536	-0.036904294	-0.0021356146	0.0042596823	-0.017636705	-0.022261277	-0.016144674	-0.0060223055
6.06	0	0	0	0	0	0	-0.034464137	-0.03741505	0.00018317763	0.0065769561	-0.018169775	-0.021782808	-0.015646294	-0.0063173706
6.07	0	0	0	0	0	0	-0.036034465	-0.037759349	0.0023177671	0.0087234235	-0.018507676	-0.021074201	-0.014960903	-0.0065221007
6.08	0	0	0	0	0	0	-0.037392337	-0.037929989	0.004249373	0.010676526	-0.018651274	-0.020146804	-0.014096658	-0.0066308858
6.09	0	0	0	0	0	0	-0.038523908	-0.037921599	0.0059620719	0.012416249	-0.018603797	-0.019014968	-0.013064626	-0.0066401257
6.1	0	0	0	0	0	0	-0.039417892	-0.037730788	0.0074429514	0.013925386	-0.018370752	-0.017695784	-0.011878561	-0.0065482573
6.11	0	0	0	0	0	0	-0.04006574	-0.037356268	0.0086822157	0.015189753	-0.017959812	-0.01620877	-0.010554634	-0.0063557352
6.12	0	0	0	0	0	0	-0.040461776	-0.036798935	0.0096732437	0.016198357	-0.01738067	-0.014575522	-0.0091111119	-0.0060649697
6.13	0	0	0	0	0	0	-0.040603282	-0.036061906	0.010412599	0.016943513	-0.016644866	-0.012819339	-0.0075680129	-0.005680224
6.14	0	0	0	0	0	0	-0.040490544	-0.035150522	0.010899997	0.017420907	-0.015765586	-0.010964824	-0.0059467242	-0.005207475
6.15	0	0	0	0	0	0	-0.040126838	-0.034072304	0.011138219	0.01762961	-0.014757447	-0.0090374666	-0.0042696083	-0.004654243
6.16	0	0	0	0	0	0	-0.039518382	-0.032836867	0.011132996	0.017572036	-0.013636261	-0.0070632325	-0.0025595981	-0.0040293942
6.17	0	0	0	0	0	0	-0.038674229	-0.031455803	0.010892848	0.017253857	-0.012418789	-0.0050681453	-0.00083979116	-0.0033429222
6.18	0	0	0	0	0	0	-0.037606124	-0.029942524	0.010428887	0.016683863	-0.01112249	-0.0030778857	0.00086694794	-0.0026057146
6.19	0	0	0	0	0	0	-0.036328319	-0.028312069	0.0097545914	0.015873782	-0.0097652631	-0.0011174056	0.0025383697	-0.0018293101
6.2	0	0	0	0	0	0	-0.034857351	-0.026580893	0.0088855598	0.014838065	-0.008365194	0.00078943099	0.0041531994	-0.001025651
6.21	0	0	0	0	0	0	-0.03321179	-0.024766623	0.0078392359	0.013593625	-0.0069403087	0.0026201776	0.0056914672	-0.0002068388
6.22	0	0	0	0	0	0	-0.031411953	-0.022887802	0.0066346231	0.012159559	-0.005508334	0.0043540997	0.0071348042	0.00061510414
6.23	0	0	0	0	0	0	-0.029479608	-0.020963613	0.0052919869	0.010556838	-0.0040864729	0.0059724288	0.0084666985	0.0014284603
6.24	0	0	0	0	0	0	-0.027437652	-0.019013602	0.0038325511	0.0088079792	-0.0026911961	0.0074585748	0.0096727094	0.0022220268
6.25	0	0	0	0	0	0	-0.025309784	-0.017057396	0.0022781949	0.006936707	-0.0013380527	0.0087982938	0.010740636	0.0029853051
6.26	0	0	0	0	0	0	-0.023120171	-0.015114421	0.00065115185	0.0049676096	-4.1501752e-05	0.0099798093	0.011660638	0.0037086671
6.27	0	0	0	0	0	0	-0.020893119	-0.01320363	-0.0010262811	0.0029257907	0.0011852327	0.010993889	0.012425313	0.0043834966
6.28	0	0	0	0	0	0	-0.018652745	-0.011343248	-0.0027320234	0.00083652792	0.0023302826	0.011833876	0.013029721	0.005002302
6.29	0	0	0	0	0	0	-0.016422671	-0.0095505225	-0.0044444747	-0.0012750592	0.0033832317	0.012495677	0.013471371	0.0055588022
6.3	0	0	0	0	0	0	-0.014225719	-0.0078415063	-0.0061427596	-0.0033843269	0.0043351863	0.012977707	0.013750163	0.0060479823
6.31	0	0	0	0	0	0	-0.012083647	-0.0062308596	-0.0078069513	-0.0054674061	0.0051788212	0.013280801	0.013868286	0.006466122
6.32	0	0	0	0	0	0	-0.010016888	-0.0047316783	-0.0094182709	-0.0075014781	0.0059084007	0.013408088	0.013830088	0.006810796
6.33	0	0	0	0	0	0	-0.0080443378	-0.0033553534	-0.010959263	-0.0094650248	0.0065197771	0.013364834	0.013641906	0.0070808489
6.34	0	0	0	0	0	0	-0.0061831548	-0.0021114596	-0.012413944	-0.011338051	0.0070103663	0.013158264	0.013311884	0.0072763456
6.35	0	0	0	0	0	0	-0.0044486051	-0.0010076765	-0.013767924	-0.013102273	0.0073791042	0.012797358	0.01284975	0.007398501
6.36	0	0	0	0	0	0	-0.0028539341	-4.9740816e-05	-0.0150085	-0.014741283	0.007626384	0.012292633	0.012266598	0.0074495905
6.37	0	0	0	0	0	0	-0.0014102736	0.00075856994	-0.016124728	-0.01624067	0.0077539776	0.011655913	0.01157464	0.0074328455
6.38	0	0	0	0	0	0	-0.00012658285	0.0014154232	-0.017107464	-0.017588118	0.0077649431	0.010900097	0.010786969	0.0073523358
6.39	0	0	0	0	0	0	0.00099037755	0.0019208883	-0.017949381	-0.018773463	0.0076635207	0.010038918	0.0099173061	0.007212844
6.4	0	0	0	0	0	0	0.0019360403	0.0022768664	-0.018644966	-0.019788731	0.0074550192	0.0090867082	0.0089797675	0.0070197333
6.41	0	0	0	0	0	0	0.0027079954	0.002486996	-0.019190491	-0.020628128	0.0071456959	0.0080581712	0.0079886263	0.0067788135
6.42	0	0	0	0	0	0	0.0033059268	0.0025565366	-0.01958397	-0.02128802	0.0067426316	0.0069681631	0.0069580945	0.0064962073
6.43	0	0	0	0	0	0	0.0037315233	0.0024922329	-0.019825092	-0.021766872	0.0062536034	0.0058314863	0.0059021178	0.0061782205
6.44	0	0	0	0	0	0	0.0039883668	0.0023021646	-0.019915144	-0.022065174	0.0056869574	0.0046626993	0.0048341896	0.0058312185
6.45	0	0	0	0	0	0	0.0040818013	0.001995582	-0.019856917	-0.022185342	0.0050514822	0.003475945	0.0037671858	0.0054615105
6.46	0	0	0	0	0	0	0.0040187847	0.0015827344	-0.019654603	-0.022131594	0.0043562866	0.0022847971	0.0027132212	0.0050752452
6.47	0	0	0	0	0	0	0.0038077288	0.0010746919	-0.01931368	-0.021909824	0.0036106808	0.0011021276	0.0016835307	0.004678318
6.48	0	0	0	0	0	0	0.0034583276	0.00048316426	-0.018840795	-0.021527451	0.0028240651	-6.0004934e-05	0.00068837242	0.0042762911
6.49	0	0	0	0	0	0	0.0029813805	-0.00017967841	-0.018243641	-0.020993264	0.0020058242	-0.0011904457	-0.00026304342	0.0038743281
6.5	0	0	0	0	0	0	0.0023886108	-0.00090138236	-0.017530823	-0.020317263	0.0011652301	-0.0022790141	-0.0011626038	0.0034771424
6.51	0	0	0	0	0	0	0.0016924839	-0.0016693804	-0.016711739	-0.019510485	0.00031135332	-0.0033165534	-0.0020033196	0.0030889603
6.52	0	0	0	0	0	0	0.00090602715	-0.0024711534	-0.01579644	-0.018584844	-0.00054701684	-0.0042949621	-0.0027793312	0.0027134978
6.53	0	0	0	0	0	0	4.2654841e-05	-0.003294382	-0.014795514	-0.017552954	-0.0014014434	-0.0052072074	-0.0034858959	0.0023539508
6.54	0	0	0	0	0	0	-0.00088400116	-0.0041270847	-0.013719956	-0.016427971	-0.0022439034	-0.0060473234	-0.0041193575	0.0020129971
6.55	0	0	0	0	0	0	-0.0018602515	-0.0049577441	-0.012581048	-0.015223429	-0.0030668404	-0.0068103942	-0.0046771024	0.0016928104
6.56	0	0	0	0	0	0	-0.0028724999	-0.0057754167	-0.011390245	-0.013953086	-0.0038632087	-0.0074925259	-0.0051575022	0.0013950832
6.57	0	0	0	0	0	0	-0.0039073818	-0.0065698291	-0.010159067	-0.012630775	-0.004626509	-0.0080908077	-0.0055598471	0.0011210579
6.58	0	0	0	0	0	0	-0.0049518914	-0.0073314576	-0.0088989889	-0.011270271	-0.0053508159	-0.0086032645	-0.005884272	0.00087156497
6.59	0	0	0	0	0	0	-0.0059934953	-0.0080515927	-0.0076213497	-0.009885158	-0.0060307985	-0.0090288037	-0.0061316769	0.00064706526
6.6	0	0	0	0	0	0	-0.0070202331	-0.0087223882	-0.0063372567	-0.0084887106	-0.0066617335	-0.0093671568	-0.0063036457	0.00044769606
6.61	0	0	0	0	0	0	-0.0080208044	-0.0093368955	-0.0050575027	-0.0070937887	-0.0072395131	-0.0096188184	-0.0064023624	0.00027331833
6.62	0	0	0	0	0	0	-0.0089846429	-0.0098890846	-0.0037924884	-0.0057127388	-0.007760646	-0.0097849839	-0.0064305309	0.00012356413
6.63	0	0	0	0	0	0	-0.0099019773	-0.010373851	-0.0025521514	-0.0043573081	-0.0082222549	-0.0098674866	-0.0063912953	-2.1174116e-06
6.64	0	0	0	0	0	0	-0.01076388	-0.010787014	-0.0013459025	-0.0030385691	-0.0086220681	-0.0098687368	-0.0062881659	-0.00010441663
6.65	0	0	0	0	0	0	-0.011562304	-0.011125297	-0.00018256849	-0.0017668547	-0.0089584087	-0.0097916619	-0.0061249502	-0.00018412367
6.66	0	0	0	0	0	0	-0.012290109	-0.011386308	0.00092965874	-0.00055170285	-0.009230179	-0.00963965	-0.0059056898	-0.00024209329
6.67	0	0	0	0	0	0	-0.012941078	-0.011568509	0.0019832662	0.00059818833	-0.0094368435	-0.0094164965	-0.005634604	-0.00027921487
6.68	0	0	0	0	0	0	-0.013509924	-0.011671173	0.0029714577	0.001674997	-0.0095784081	-0.0091263544	-0.0053160411	-0.0002963881
6.69	0	0	0	0	0	0	-0.013992289	-0.011694343	0.0038881856	0.0026718053	-0.0096553985	-0.0087736879	-0.0049544356	-0.00029450447
6.7	0	0	0	0	0	0	-0.014384736	-0.011638786	0.0047281768	0.0035826185	-0.0096688356	-0.0083632304	-0.0045542735	-0.00027443464
6.71	0	0	0	0	0	0	-0.014684731	-0.01150594	0.0054869518	0.0044023778	-0.0096202102	-0.0078999454	-0.0041200629	-0.00023702154
6.72	0	0	0	0	0	0	-0.01489063	-0.011297867	0.0061608394	0.005126965	-0.0095114563	-0.0073889906	-0.0036563114	-0.00018307881
6.73	0	0	0	0	0	0	-0.015001646	-0.011017195	0.0067469843	0.0057532015	-0.0093449228	-0.006835685	-0.0031675077	-0.00011339408
6.74	0	0	0	0	0	0	-0.015017826	-0.01066707	0.0072433501	0.0062788413	-0.0091233449	-0.0062454784	-0.002658109	-2.8736413e-05
6.75	0	0	0	0	0	0	-0.014940016	-0.010251101	0.0076487156	0.0067025579	-0.0088498136	-0.005623922	-0.00213253	7.013268e-05
6.76	0	0	0	0	0	0	-0.014769827	-0.0097733151	0.0079626671	0.0070239268	-0.0085277454	-0.0049766413	-0.0015951359	0.00018244568
6.77	0	0	0	0	0	0	-0.014509597	-0.0092381021	0.0081855837	0.0072434027	-0.0081608507	-0.0043093087	-0.0010502363	0.00030741365
6.78	0	0	0	0	0	0	-0.01416235	-0.0086501735	0.0083186179	0.0073622924	-0.0077531013	-0.0036276167	-0.00050208016	0.0004442099
6.79	0	0	0	0	0	0	-0.013731757	-0.0080145155	0.0083636715	0.007382723	-0.0073086975	-0.0029372515	4.5149687e-05	0.00059195362
6.8	0	0	0	0	0	0	-0.013222091	-0.007336347	0.0083233653	0.0073076067	-0.0068320346	-0.002243865	0.0005873426	0.00074969433
6.81	0	0	0	0	0	0	-0.012638182	-0.0066210794	0.0082010044	0.0071406007	-0.0063276683	-0.0015530463	0.0011204678	0.00091639781
6.82	0	0	0	0	0	0	-0.011985372	-0.0058742779	0.0080005387	0.0068860645	-0.0058002805	-0.00087029287	0.0016405839	0.0010909344
6.83	0	0	0	0	0	0	-0.011269467	-0.0051016245	0.0077265186	0.0065490121	-0.0052546435	-0.00020097927	0.0021438512	0.00127207
6.84	0	0	0	0	0	0	-0.010496687	-0.0043088824	0.0073840465	0.006135062	-0.0046955847	0.00044967426	0.002626546	0.0014584606
6.85	0	0	0	0	0	0	-0.0096736157	-0.0035018617	0.006978724	0.0056503832	-0.0041279509	0.0010766347	0.0030850782	0.0016486503
6.86	0	0	0	0	0	0	-0.0088071481	-0.0026863853	0.0065165961	0.0051016378	-0.0035565721	0.0016750901	0.0035160109	0.0018410735
6.87	0	0	0	0	0	0	-0.0079044377	-0.0018682557	0.0060040913	0.0044959214	-0.002986226	0.0022404835	0.0039160835	0.0020340611
6.88	0	0	0	0	0	0	-0.0069728409	-0.0010532219	0.0054479592	0.0038406994	-0.0024216022	0.0027685476	0.0042822356	0.0022258506
6.89	0	0	0	0	0	0	-0.0060198604	-0.00024694663	0.0048552062	0.0031437422	-0.0018672675	0.003255339	0.0046116338	0.0024146002
6.9	0	0	0	0	0	0	-0.0050530883	0.00054502721	0.0042330286	0.0024130573	-0.0013276313	0.0036972715	0.0049016992	0.0025984066
6.91	0	0	0	0	0	0	-0.0040801474	0.0013173097	0.003588745	0.0016568198	-0.00080691232	0.0040911482	0.0051501351	0.0027753264
6.92	0	0	0	0	0	0	-0.0031086313	0.0020646976	0.0029297278	0.00088330128	-0.00030910657	0.004434192	0.0053549557	0.0029433995
6.93	0	0	0	0	0	0	-0.0021460458	0.0027822082	0.0022633345	0.00010079812	0.00016204347	0.0047240734	0.0055145126	0.0031006759
6.94	0	0	0	0	0	0	-0.0011997479	0.0034651131	0.0015968402	-0.00068244099	0.00060307762	0.0049589354	0.0056275213	0.0032452432
6.95	0	0	0	0	0	0	-0.00027688716	0.0041089718	0.00093737048	-0.0014582873	0.0010108449	0.0051374145	0.0056930842	0.0033752562
6.96	0	0	0	0	0	0	0.00061565343	0.0047096653	0.0002918365	-0.0022188036	0.0013825282	0.0052586587	0.0057107116	0.0034889662
6.97	0	0	0	0	0	0	0.0014713148	0.0052634284	-0.0003331273	-0.0029563145	0.0017156661	0.0053223395	0.0056803382	0.0035847504
6.98	0	0	0	0	0	0	0.0022839172	0.0057668808	-0.00093122273	-0.0036634745	0.0020081722	0.0053286601	0.0056023366	0.0036611406
6.99	0	0	0	0	0	0	0.0030477135	0.0062170573	-0.0014965436	-0.0043333338	0.0022583513	0.0052783581	0.0054775252	0.0037168496
7	0	0	0	0	0	0	0.0037574389	0.006611435	-0.0020236272	-0.0049594003	0.0024649123	0.0051727022	0.0053071708	0.0037507967
7.01	0	0	0	0	0	0	0.0044083578	0.0069479589	-0.0025075013	-0.0055356983	0.0026269778	0.0050134835	0.0050929871	0.0037621291
7.02	0	0	0	0	0	0	0.0049963057	0.0072250632	-0.0029437258	-0.0060568214	0.0027440899	0.0048030015	0.0048371254	0.0037502416
7.03	0	0	0	0	0	0	0.0055177265	0.0074416904	-0.0033284288	-0.0065179815	0.0028162125	0.0045440433	0.0045421615	0.0037147914
7.04	0	0	0	0	0	0	0.0059697049	0.0075973053	-0.0036583371	-0.0069150508	0.0028437297	0.0042398583	0.0042110754	0.0036557096
7.05	0	0	0	0	0	0	0.0063499925	0.0076919051	-0.0039307996	-0.0072445979	0.0028274405	0.0038941262	0.003847226	0.0035732087
7.06	0	0	0	0	0	0	0.0066570276	0.0077260245	-0.0041438054	-0.0075039171	0.0027685493	0.0035109212	0.0034543195	0.0034677852
7.07	0	0	0	0	0	0	0.0068899489	0.0077007357	-0.0042959945	-0.0076910501	0.0026686529	0.0030946697	0.0030363738	0.0033402177
7.08	0	0	0	0	0	0	0.0070486015	0.0076176425	-0.0043866624	-0.0078048005	0.0025297238	0.0026501055	0.0025976769	0.0031915615
7.09	0	0	0	0	0	0	0.0071335367	0.0074788695	-0.004415757	-0.0078447397	0.0023540892	0.0021822193	0.0021427416	0.0030231372
7.1	0	0	0	0	0	0	0.0071460033	0.007287045	-0.0043838704	-0.0078112062	0.0021444073	0.0016962064	0.0016762568	0.0028365171
7.11	0	0	0	0	0	0	0.0070879332	0.0070452783	-0.0042922227	-0.0077052952	0.0019036399	0.0011974106	0.001203035	0.0026335054
7.12	0	0	0	0	0	0	0.006961918	0.0067571315	-0.0041426409	-0.0075288413	0.0016350214	0.00069126713	0.00072795827	0.0024161169
7.13	0	0	0	0	0	0	0.0067711799	0.0064265859	-0.0039375302	-0.0072843932	0.0013420263	0.00018324314	0.00025592219	0.0021865509
7.14	0	0	0	0	0	0	0.0065195352	0.0060580024	-0.0036798412	-0.0069751802	0.0010283327	-0.00032122138	-0.00020822076	0.0019471627
7.15	0	0	0	0	0	0	0.0062113513	0.0056560782	-0.0033730306	-0.0066050724	0.00069778455	-0.00081677304	-0.00065971781	0.0017004333
7.16	0	0	0	0	0	0	0.0058514978	0.0052257984	-0.0030210181	-0.0061785331	0.00035435182	-0.0012982035	-0.0010939717	0.0014489362
7.17	0	0	0	0	0	0	0.005445292	0.0047723837	-0.0026281376	-0.0057005657	2.0892589e-06	-0.0017605061	-0.0015065949	0.0011953034
7.18	0	0	0	0	0	0	0.0049984398	0.0043012354	-0.002199086	-0.0051766542	-0.00035490585	-0.0021989308	-0.0018934611	0.0009421911
7.19	0	0	0	0	0	0	0.0045169718	0.0038178766	-0.0017388677	-0.0046126994	-0.00071253641	-0.002609035	-0.0022507542	0.00069224373
7.2	0	0	0	0	0	0	0.0040071766	0.0033278933	-0.0012527374	-0.0040149501	-0.0010667484	-0.0029867319	-0.0025750127	0.00044805969
7.21	0	0	0	0	0	0	0.0034755311	0.0028368724	-0.00074613976	-0.0033899313	-0.0014135731	-0.003328334	-0.0028631704	0.00021215695
7.22	0	0	0	0	0	0	0.0029286285	0.0023503408	-0.00022464913	-0.0027443699	-0.0017491692	-0.0036305918	-0.0031125919	-1.3059615e-05
7.23	0	0	0	0	0	0	0.002373106	0.0018737041	0.00030609264	-0.0020851182	-0.0020698626	-0.0038907276	-0.0033211018	-0.00022532935
7.24	0	0	0	0	0	0	0.0018155721	0.0014121872	0.00084043758	-0.0014190769	-0.002372185	-0.0041064633	-0.0034870098	-0.00042256463
7.25	0	0	0	0	0	0	0.0012625342	0.00097077581	0.0013727926	-0.00075311787	-0.0026529103	-0.0042760428	-0.0036091278	-0.00060287707
7.26	0	0	0	0	0	0	0.00072032846	0.00055416215	0.0018976791	-9.400861e-05	-0.0029090881	-0.0043982473	-0.0036867818	-0.00076460088
7.27	0	0	0	0	0	0	0.00019505183	0.00016669313	0.0024097905	0.00055166231	-0.0031380743	-0.0044724051	-0.0037198164	-0.00090631282
7.28	0	0	0	0	0	0	-0.000307503	-0.00018767688	0.0029040475	0.0011775564	-0.0033375579	-0.004498394	-0.0037085938	-0.0010268488
7.29	0	0	0	0	0	0	-0.00078190817	-0.00050542847	0.0033756496	0.0017776532	-0.0035055847	-0.0044766382	-0.0036539852	-0.0011253167
7.3	0	0	0	0	0	0	-0.0012231566	-0.0007835142	0.0038201235	0.0023463131	-0.0036405762	-0.0044080977	-0.0035573563	-0.0012011053
7.31	0	0	0	0	0	0	-0.0016267128	-0.0010193898	0.0042333667	0.0028783365	-0.0037413444	-0.004294252	-0.0034205465	-0.0012538896
7.32	0	0	0	0	0	0	-0.0019885573	-0.0012110392	0.0046116871	0.0033690154	-0.0038071024	-0.0041370778	-0.0032458426	-0.0012836315
7.33	0	0	0	0	0	0	-0.0023052247	-0.0013569922	0.0049518366	0.00381418	-0.0038374699	-0.0039390201	-0.0030359465	-0.0012905779
7.34	0	0	0	0	0	0	-0.0025738353	-0.0014563369	0.0052510402	0.0042102376	-0.003832474	-0.003702959	-0.0027939378	-0.001275253
7.35	0	0	0	0	0	0	-0.0027921187	-0.0015087232	0.0055070188	0.0045542051	-0.0037925455	-0.0034321707	-0.002523233	-0.0012384491
7.36	0	0	0	0	0	0	-0.0029584305	-0.0015143607	0.0057180065	0.0048437326	-0.0037185098	-0.0031302841	-0.0022275392	-0.0011812125
7.37	0	0	0	0	0	0	-0.0030717612	-0.0014740095	0.0058827614	0.0050771208	-0.0036115741	-0.002801234	-0.0019108055	-0.0011048263
7.38	0	0	0	0	0	0	-0.0031317373	-0.0013889635	0.0060005706	0.0052533287	-0.0034733089	-0.0024492103	-0.0015771718	-0.0010107907
7.39	0	0	0	0	0	0	-0.0031386151	-0.0012610279	0.0060712495	0.0053719752	-0.0033056265	-0.002078605	-0.0012309151	-0.00090080038
7.4	0	0	0	0	0	0	-0.0030932671	-0.0010924904	0.0060951336	0.0054333311	-0.0031107542	-0.0016939572	-0.0008763947	-0.00077671953
7.41	0	0	0	0	0	0	-0.0029971605	-0.00088608656	0.0060730667	0.0054383047	-0.0028912046	-0.0012998962	-0.00051799764	-0.0006405549
7.42	0	0	0	0	0	0	-0.0028523298	-0.00064495961	0.006006381	0.0053884194	-0.0026497427	-0.00090108491	-0.00016008332	-0.00049442741
7.43	0	0	0	0	0	0	-0.0026613422	-0.00037261632	0.0058968738	0.0052857843	-0.0023893493	-0.00050216307	0.00019307029	-0.00034054251
7.44	0	0	0	0	0	0	-0.0024272578	-7.2878195e-05	0.0057467778	0.0051330583	-0.002113183	-0.000107691	0.00053731888	-0.00018115989
7.45	0	0	0	0	0	0	-0.0021535835	0.00025017043	0.0055587277	0.0049334082	-0.0018245395	0.00027790455	0.00086870178	-1.8562823e-05
7.46	0	0	0	0	0	0	-0.0018442232	0.00059223699	0.0053357217	0.0046904615	-0.0015268098	0.00065038249	0.0011834889	0.00014497236
7.47	0	0	0	0	0	0	-0.001503423	0.00094887716	0.0050810806	0.0044082538	-0.0012234378	0.0010057365	0.0014782242	0.00030720621
7.48	0	0	0	0	0	0	-0.0011357139	0.0013155524	0.0047984023	0.0040911732	-0.0009178773	0.0013402407	0.0017497647	0.0004659652
7.49	0	0	0	0	0	0	-0.0007458517	0.0016876882	0.004491515	0.0037439005	-0.0006135496	0.0016504908	0.0019953155	0.00061916942
7.5	0	0	0	0	0	0	-0.00033875475	0.002060731	0.0041644276	0.0033713474	-0.00031380163	0.0019334413	0.0022124593	0.00076485856
7.51	0	0	0	0	0	0	8.0558483e-05	0.0024302053	0.0038212798	0.0029785931	-2.1865878e-05	0.002186437	0.0023991803	0.00090121584
7.52	0	0	0	0	0	0	0.00050703248	0.0027917677	0.0034662904	0.0025708195	0.00025917797	0.0024072393	0.0025538835	0.0010265897
7.53	0	0	0	0	0	0	0.00093563686	0.0031412585	0.0031037063	0.0021532477	0.00052643883	0.0025940467	0.0026754071	0.0011395125
7.54	0	0	0	0	0	0	0.0013614271	0.0034747509	0.0027377523	0.0017310737	0.00077724714	0.0027455098	0.0027630297	0.0012387171
7.55	0	0	0	0	0	0	0.001779603	0.0037885953	0.0023725814	0.001309407	0.0010091844	0.0028607392	0.0028164708	0.0013231497
7.56	0	0	0	0	0	0	0.0021855644	0.0040794596	0.0020122278	0.00089321126	0.0012201091	0.0029393083	0.0028358865	0.0013919795
7.57	0	0	0	0	0	0	0.0025749628	0.004344365	0.0016605619	0.00048724771	0.0014081785	0.0029812496	0.0028218584	0.0014446059
7.58	0	0	0	0	0	0	0.0029437494	0.004580716	0.0013212482	9.6022864e-05	0.001571866	0.0029870448	0.0027753774	0.0014806612
7.59	0	0	0	0	0	0	0.0032882179	0.0047863249	0.00099770669	-0.0002762596	0.0017099746	0.0029576094	0.0026978226	0.001500011
7.6	0	0	0	0	0	0	0.0036050421	0.0049594309	0.00069307855	-0.00062574205	0.0018216451	0.0028942719	0.0025909349	0.0015027508
7.61	0	0	0	0	0	0	0.0038913083	0.0050987129	0.00041019532	-0.00094895065	0.0019063601	0.002798748	0.0024567862	0.0014891993
7.62	0	0	0	0	0	0	0.0041445411	0.0052032963	0.00015155325	-0.0012428274	0.0019639433	0.0026731093	0.0022977449	0.0014598891
7.63	0	0	0	0	0	0	0.0043627238	0.0052727538	-8.0707796e-05	-0.0015047559	0.0019945537	0.002519749	0.0021164381	0.001415554
7.64	0	0	0	0	0	0	0.0045443116	0.0053071004	-0.00028482048	-0.0017325815	0.0019986765	0.0023413433	0.0019157107	0.0013571145
7.65	0	0	0	0	0	0	0.0046882392	0.005306783	-0.00045940096	-0.0019246239	0.0019771092	0.0021408098	0.0016985825	0.0012856599
7.66	0	0	0	0	0	0	0.004793922	0.0052726634	-0.00060345482	-0.0020796846	0.0019309431	0.0019212636	0.0014682037	0.0012024288
7.67	0	0	0	0	0	0	0.0048612502	0.0052059978	-0.00071637793	-0.0021970474	0.0018615427	0.0016859718	0.0012278098	0.0011087884
7.68	0	0	0	0	0	0	0.0048905785	0.0051084103	-0.00079795229	-0.0022764724	0.0017705208	0.0014383071	0.00098067628	0.0010062114
7.69	0	0	0	0	0	0	0.0048827086	0.0049818626	-0.00084833718	-0.0023181849	0.0016597112	0.0011817001	0.00073007321	0.00089625223
7.7	0	0	0	0	0	0	0.0048388671	0.0048286202	-0.00086805569	-0.002322858	0.0015311388	0.00091959338	0.00047922167	0.00078052326
7.71	0	0	0	0	0	0	0.0047606785	0.0046512149	-0.00085797704	-0.0022915898	0.0013869884	0.00065539547	0.00023125153	0.00066066963
7.72	0	0	0	0	0	0	0.0046501333	0.0044524053	-0.00081929499	-0.0022258766	0.0012295714	0.00039243677	-1.0838373e-05	0.0005383449
7.73	0	0	0	0	0	0	0.0045095528	0.0042351346	-0.00075350278	-0.002127581	0.0010612925	0.00013392782	-0.00024421729	0.000415187
7.74	0	0	0	0	0	0	0.0043415499	0.0040024875	-0.00066236494	-0.0019988967	0.00088461522	-0.00011707982	-0.00046625618	0.00029279489
7.75	0	0	0	0	0	0	0.004148988	0.0037576463	-0.00054788661	-0.0018423098	0.000702028	-0.00035772926	-0.00067455769	0.00017270651
7.76	0	0	0	0	0	0	0.0039349368	0.0035038471	-0.00041228067	-0.0016605578	0.00051601113	-0.00058539033	-0.00086698199	5.637814e-05
7.77	0	0	0	0	0	0	0.0037026276	0.0032443356	-0.00025793332	-0.0014565865	0.00032900445	-0.00079768752	-0.0010416682	-5.4834449e-05
7.78	0	0	0	0	0	0	0.0034554075	0.0029823254	-8.7368613e-05	-0.0012335061	0.00014337679	-0.00099252344	-0.0011970512	-0.00015969283
7.79	0	0	0	0	0	0	0.0031966933	0.0027209568	9.6787583e-05	-0.00099454587	-3.8602685e-05	-0.0011680977	-0.0013318739	-0.00025709048
7.8	0	0	0	0	0	0	0.0029299259	0.0024632585	0.00029184367	-0.00074300958	-0.00021479074	-0.001322921	-0.0014451944	-0.00034606499
7.81	0	0	0	0	0	0	0.0026585263	0.0022121116	0.0004950779	-0.00048223122	-0.00038319374	-0.0014558243	-0.0015363885	-0.00042580763
7.82	0	0	0	0	0	0	0.0023858526	0.0019702166	0.00070377307	-0.00021553201	-0.00054198846	-0.001565963	-0.0016051475	-0.00049567032
7.83	0	0	0	0	0	0	0.0021151601	0.0017400646	0.00091524979	5.3820775e-05	-0.00068953964	-0.0016528169	-0.0016514719	-0.00055516992
7.84	0	0	0	0	0	0	0.0018495631	0.0015239114	0.001126898	0.00032265275	-0.00082441443	-0.0017161846	-0.0016756597	-0.00060398981
7.85	0	0	0	0	0	0	0.0015920008	0.0013237562	0.0013362063	0.00058791859	-0.00094539337	-0.0017561747	-0.0016782921	-0.00064197878
7.86	0	0	0	0	0	0	0.0013452059	0.0011413243	0.0015407887	0.00084673505	-0.001051478	-0.0017731914	-0.0016602144	-0.00066914749
7.87	0	0	0	0	0	0	0.001111678	0.00097805421	0.0017384091	0.0010964105	-0.0011418949	-0.0017679179	-0.0016225145	-0.00068566231
7.88	0	0	0	0	0	0	0.00089366031	0.00083508905	0.0019270018	0.0013344708	-0.0012160968	-0.0017412954	-0.0015664977	-0.0006918371
7.89	0	0	0	0	0	0	0.00069312085	0.00071327236	0.00210469	0.0015586809	-0.0012737602	-0.0016944995	-0.00149366	-0.00068812281
7.9	0	0	0	0	0	0	0.00051173824	0.00061314817	0.0022698003	0.0017670629	-0.0013147798	-0.001628914	-0.0014056596	-0.00067509523
7.91	0	0	0	0	0	0	0.00035089167	0.00053496517	0.0024208741	0.0019579092	-0.0013392602	-0.0015461032	-0.0013042857	-0.00065344131
7.92	0	0	0	0	0	0	0.00021165544	0.00047868478	0.0025566756	0.002129792	-0.0013475054	-0.0014477822	-0.0011914288	-0.00062394401
7.93	0	0	0	0	0	0	9.4797714e-05	0.00044399285	0.0026761967	0.0022815686	-0.0013400054	-0.0013357865	-0.0010690484	-0.00058746633
7.94	0	0	0	0	0	0	7.834469e-07	0.00043031482	0.0027786583	0.0024123821	-0.0013174211	-0.0012120412	-0.0009391429	-0.00054493449
7.95	0	0	0	0	0	0	-7.0218727e-05	0.00043683367	0.0028635091	0.0025216592	-0.0012805675	-0.0010785305	-0.00080371863	-0.00049732084
7.96	0	0	0	0	0	0	-0.00011832593	0.00046251074	0.002930421	0.0026091035	-0.0012303955	-0.00093726729	-0.00066476119	-0.00044562659
7.97	0	0	0	0	0	0	-0.0001439271	0.00050610855	0.0029792821	0.002674686	-0.0011679724	-0.00079026407	-0.00052420785	-0.00039086488
7.98	0	0	0	0	0	0	-0.000147666	0.00056621557	0.0030101869	0.0027186319	-0.0010944624	-0.0006395054	-0.00038392202	-0.0003340442
7.99	0	0	0	0	0	0	-0.00013042163	0.00064127221	0.0030234252	0.0027414055	-0.0010111062	-0.00048692192	-0.00024567014	-0.00027615269
8	0	0	0	0	0	0	-9.3286254e-05	0.0007295979	0.0030194679	0.0027436921	-0.00091920078	-0.00033436666	-0.00011110104	-0.00021814342
8.01	0	0	0	0	0	0	-3.7541787e-05	0.00082941844	0.0029989521	0.0027263781	-0.00082007969	-0.00018359376	1.8271821e-05	-0.00016092086
8.02	0	0	0	0	0	0	3.5365407e-05	0.00093889359	0.0029626649	0.0026905295	-0.00071509347	-3.6239774e-05	0.00014108509	-0.00010532887
8.03	0	0	0	0	0	0	0.00012385058	0.0010561442	0.0029115254	0.0026373692	-0.00060559143	0.00010619217	0.00025613726	-5.2140148e-05
8.04	0	0	0	0	0	0	0.00022621725	0.0011792785	0.0028465672	0.0025682537	-0.0004929043	0.00024234526	0.00036239717	-2.0474891e-06
8.05	0	0	0	0	0	0	0.00034068399	0.0013064177	0.0027689197	0.0024846492	-0.00037832822	0.00037101899	0.00045900942	4.4343238e-05
8.06	0	0	0	0	0	0	0.00046541089	0.0014357196	0.0026797897	0.0023881075	-0.00026311022	0.00049117613	0.00054529669	8.6518237e-05
8.07	0	0	0	0	0	0	0.00059852548	0.0015654006	0.0025804427	0.0022802425	-0.00014843534	0.00060194675	0.00062075909	0.00012405908
8.08	0	0	0	0	0	0	0.00073814759	0.0016937564	0.0024721857	0.0021627072	-3.5415421e-05	0.00070262947	0.00068507078	0.00015664418
8.09	0	0	0	0	0	0	0.00088241296	0.0018191794	0.0023563495	0.0020371717	7.4920238e-05	0.00079269003	0.00073807388	0.00018404844
8.1	0	0	0	0	0	0	0.0010294952	0.0019401749	0.0022342727	0.0019053026	0.00018163251	0.00087175739	0.00077977013	0.00020614126
8.11	0	0	0	0	0	0	0.0011776262	0.002055374	0.0021072858	0.0017687431	0.00028387819	0.00093961751	0.00081031048	0.00022288295
8.12	0	0	0	0	0	0	0.0013251139	0.0021635444	0.0019766977	0.0016290955	0.00038091399	0.00099620521	0.00082998279	0.00023431964
8.13	0	0	0	0	0	0	0.0014703591	0.0022635984	0.0018437828	0.001487905	0.00047209886	0.0010415943	0.00083919823	0.00024057701
8.14	0	0	0	0	0	0	0.0016118687	0.002354599	0.001709769	0.0013466459	0.00055689463	0.001075986	0.00083847648	0.00024185285
8.15	0	0	0	0	0	0	0.0017482673	0.0024357625	0.0015758281	0.0012067086	0.00063486521	0.0010996969	0.00082843007	0.00023840877
8.16	0	0	0	0	0	0	0.0018783066	0.0025064599	0.001443067	0.0010693903	0.00070567435	0.0011131452	0.00080974843	0.00023056115
8.17	0	0	0	0	0	0	0.0020008724	0.0025662148	0.0013125205	0.00093588559	0.00076908228	0.001116837	0.00078318159	0.00021867171
8.18	0	0	0	0	0	0	0.0021149887	0.0026147005	0.0011851455	0.00080728115	0.00082494117	0.0011113523	0.00074952424	0.00020313771
8.19	0	0	0	0	0	0	0.0022198207	0.0026517344	0.0010618165	0.00068455051	0.00087318976	0.0010973307	0.00070960013	0.00018438214
8.2	0	0	0	0	0	0	0.0023146751	0.0026772707	0.00094332286	0.00056855163	0.00091384729	0.0010754578	0.00066424718	0.00016284399
8.21	0	0	0	0	0	0	0.0023989983	0.0026913922	0.00083036612	0.00046002577	0.00094700676	0.0010464519	0.00061430363	0.00013896896
8.22	0	0	0	0	0	0	0.0024723737	0.0026943003	0.00072355978	0.00035959792	0.00097282796	0.0010110515	0.00056059527	0.00011320051
8.23	0	0	0	0	0	0	0.0025345165	0.0026863047	0.00062342926	0.00026777869	0.00099153009	0.0009700034	0.00050392395	8.5971701e-05
8.24	0	0	0	0	0	0	0.0025852679	0.0026678112	0.00053041294	0.00018496728	0.0010033845	0.00092405256	0.00044505766	5.7697744e-05
8.25	0	0	0	0	0	0	0.0026245878	0.0026393105	0.00044486404	0.00011145563	0.0010087071	0.00087393234	0.00038472199	2.8769468e-05
8.26	0	0	0	0	0	0	0.0026525467	0.0026013655	0.00036705311	4.74333e-05	0.0010078518	0.00082035647	0.00032359331	-4.5221228e-07
8.27	0	0	0	0	0	0	0.0026693166	0.0025545991	0.00029717106	-7.0068048e-06	0.001001203	0.00076401215	0.00026229344	-2.9640794e-05
8.28	0	0	0	0	0	0	0.0026751619	0.0024996822	0.00023533265	-5.1862288e-05	0.00098916938	0.00070555442	0.00020138599	-5.8507588e-05
8.29	0	0	0	0	0	0	0.0026704295	0.0024373221	0.00018158026	-8.7214682e-05	0.0009721781	0.0006456019	0.00014137417	-8.6804028e-05
8.3	0	0	0	0	0	0	0.0026555394	0.0023682509	0.000135888	-0.00011322265	0.00095066891	0.00058473367	8.2700098e-05	-0.00011432289
8.31	0	0	0	0	0	0	0.002630974	0.002293215	9.8165832e-05	-0.00013011512	0.00092508937	0.00052348739	2.5745382e-05	-0.00014089846
8.32	0	0	0	0	0	0	0.0025972697	0.0022129657	6.8263908e-05	-0.00013818437	0.00089589035	0.00046235845	-2.9167028e-05	-0.00016640572
8.33	0	0	0	0	0	0	0.0025550066	0.0021282499	4.5976825e-05	-0.00013777937	0.00086352219	0.00040180004	-8.1769976e-05	-0.00019075862
8.34	0	0	0	0	0	0	0.0025048003	0.0020398023	3.1047913e-05	-0.00012929918	0.00082843134	0.00034222417	-0.00013184834	-0.00021390749
8.35	0	0	0	0	0	0	0.0024472933	0.0019483384	2.317342e-05	-0.00011318679	0.00079105762	0.00028400325	-0.00017923454	-0.00023583582
8.36	0	0	0	0	0	0	0.0023831475	0.0018545488	2.2006624e-05	-8.9923203e-05	0.00075183188	0.00022747227	-0.00022380357	-0.00025655637
8.37	0	0	0	0	0	0	0.002313037	0.0017590938	2.7161822e-05	-6.0021878e-05	0.00071117413	0.00017293145	-0.00026546758	-0.00027610687
8.38	0	0	0	0	0	0	0.0022376418	0.0016626001	3.8218216e-05	-2.4023629e-05	0.00066949209	0.00012064904	-0.00030417042	-0.00029454536
8.39	0	0	0	0	0	0	0.0021576422	0.0015656574	5.4723683e-05	1.7508135e-05	0.00062718003	7.0864304e-05	-0.00033988206	-0.00031194536
8.4	0	0	0	0	0	0	0.0020737136	0.0014688167	7.6198446e-05	6.3991786e-05	0.00058461788	2.379048e-05	-0.00037259323	-0.00032839094
8.41	0	0	0	0	0	0	0.0019865226	0.0013725886	0.00010213867	0.00011483149	0.0005421706	-2.0382371e-05	-0.00040231038	-0.00034397191
8.42	0	0	0	0	0	0	0.0018967227	0.0012774434	0.00013202001	0.00016942089	0.00050018765	-6.148478e-05	-0.00042905099	-0.00035877914
8.43	0	0	0	0	0	0	0.0018049517	0.0011838106	0.00016530105	0.00022714654	0.00045900253	-9.9365589e-05	-0.0004528395	-0.00037290027
8.44	0	0	0	0	0	0	0.0017118289	0.0010920804	0.00020142687	0.00028739106	0.00041893243	-0.00013389007	-0.0004737038	-0.00038641568
8.45	0	0	0	0	0	0	0.0016179529	0.001002604	0.00023983247	0.00034953615	0.00038027781	-0.00016493847	-0.00049167244	-0.00039939511
8.46	0	0	0	0	0	0	0.0015238999	0.0009156959	0.00027994632	0.00041296539	0.00034332192	-0.00019240508	-0.00050677254	-0.00041189472
8.47	0	0	0	0	0	0	0.001430222	0.00083163495	0.00032119397	0.00047706709	0.00030833032	-0.00021619775	-0.00051902845	-0.00042395482
8.48	0	0	0	0	0	0	0.0013374464	0.00075066667	0.00036300166	0.00054123695	0.00027555018	-0.00023623788	-0.00052846112	-0.0004355982
8.49	0	0	0	0	0	0	0.001246074	0.00067300504	0.00040480001	0.00060488079	0.00024520956	-0.00025246093	-0.00053508822	-0.0004468292
8.5	0	0	0	0	0	0	0.0011565786	0.00059883443	0.00044602788	0.00066741733	0.00021751655	-0.0002648173	-0.00053892487	-0.00045763339
8.51	0	0	0	0	0	0	0.001069406	0.00052831143	0.00048613618	0.00072828099	0.00019265825	-0.00027327362	-0.00053998497	-0.00046797791
8.52	0	0	0	0	0	0	0.00098497331	0.00046156653	0.00052459176	0.00078692478	0.0001707997	-0.00027781426	-0.00053828308	-0.00047781249
8.53	0	0	0	0	0	0	0.00090366774	0.00039870561	0.0005608814	0.00084282328	0.00015208269	-0.00027844314	-0.00053383668	-0.00048707096
8.54	0	0	0	0	0	0	0.00082584592	0.00033981118	0.00059451572	0.00089547569	0.0001366246	-0.00027518564	-0.00052666875	-0.00049567339
8.55	0	0	0	0	0	0	0.00075183284	0.00028494341	0.00062503311	0.00094440895	0.00012451713	-0.00026809058	-0.00051681056	-0.00050352857
8.56	0	0	0	0	0	0	0.00068192075	0.00023414086	0.00065200357	0.00098918095	0.00011582512	-0.00025723207	-0.00050430455	-0.00051053693
8.57	0	0	0	0	0	0	0.00061636803	0.00018742102	0.00067503244	0.0010293837	0.00011058543	-0.00024271131	-0.00048920722	-0.00051659373
8.58	0	0	0	0	0	0	0.00055539804	0.00014478053	0.00069376397	0.0010646464	0.00010880594	-0.00022465811	-0.00047159182	-0.00052159245
8.59	0	0	0	0	0	0	0.00049919782	0.00010619532	0.00070788464	0.0010946389	0.00011046471	-0.00020323208	-0.00045155086	-0.00052542826
8.6	0	0	0	0	0	0	0.00044791692	7.1620454e-05	0.00071712628	0.0011190742	0.00011550932	-0.0001786235	-0.00042919826	-0.0005280015
8.61	0	0	0	0	0	0	0.0004016662	4.0989937e-05	0.00072126878	0.0011377115	0.00012385653	-0.00015105359	-0.00040467106	-0.0005292211
8.62	0	0	0	0	0	0	0.00036051675	1.421641e-05	0.00072014246	0.0011503589	0.00013539219	-0.00012077442	-0.00037813069	-0.00052900776
8.63	0	0	0	0	0	0	0.0003244989	-8.8091733e-06	0.00071363004	0.0011568755	0.00014997142	-8.8068165e-05	-0.00034976361	-0.00052729698
8.64	0	0	0	0	0	0	0.00029360146	-2.8217833e-05	0.00070166805	0.0011571734	0.00016741927	-5.3245813e-05	-0.00031978135	-0.00052404164
8.65	0	0	0	0	0	0	0.00026777118	-4.4162764e-05	0.00068424779	0.0011512191	0.00018753164	-1.6645264e-05	-0.00028842	-0.00051921425
8.66	0	0	0	0	0	0	0.00024691247	-5.681939e-05	0.00066141575	0.0011390347	0.00021007666	2.1371149e-05	-0.00025593898	-0.00051280873
8.67	0	0	0	0	0	0	0.0002308875	-6.6385234e-05	0.00063327337	0.0011206984	0.00023479637	6.041972e-05	-0.00022261915	-0.00050484173
8.68	0	0	0	0	0	0	0.00021951662	-7.3079537e-05	0.00059997627	0.0010963442	0.00026140893	0.00010009897	-0.00018876038	-0.00049535335
8.69	0	0	0	0	0	0	0.00021257926	-7.7142605e-05	0.00056173284	0.0010661617	0.00028961106	0.00013999373	-0.00015467852	-0.0004844074
8.7	0	0	0	0	0	0	0.00020981518	-7.8834843e-05	0.00051880223	0.0010303947	0.00031908093	0.00017967967	-0.00012070178	-0.00047209106
8.71	0	0	0	0	0	0	0.00021092627	-7.8435455e-05	0.00047149173	0.00098933901	0.00034948137	0.00021872818	-8.7166728e-05	-0.00045851401
8.72	0	0	0	0	0	0	0.00021557878	-7.6240782e-05	0.00042015358	0.00094334045	0.00038046327	0.00025671153	-5.441389e-05	-0.00044380711
8.73	0	0	0	0	0	0	0.00022340602	-7.2562299e-05	0.00036518122	0.00089279142	0.00041166939	0.00029320822	-2.2783027e-05	-0.00042812048
8.74	0	0	0	0	0	0	0.00023401154	-6.772425e-05	0.00030700502	0.00083812726	0.00044273823	0.00032780843	7.3917594e-06	-0.00041162123
8.75	0	0	0	0	0	0	0.00024697281	-6.2060945e-05	0.00024608757	0.00077982194	0.0004733081	0.00036011943	3.5787025e-05	-0.00039449076
8.76	0	0	0	0	0	0	0.00026184519	-5.5913752e-05	0.00018291851	0.00071838322	0.00050302129	0.00038977097	6.2094973e-05	-0.00037692179
8.77	0	0	0	0	0	0	0.00027816645	-4.9627797e-05	0.00011800911	0.0006543474	0.00053152816	0.00041642036	8.6028343e-05	-0.000359115
8.78	0	0	0	0	0	0	0.00029546149	-4.3548441e-05	5.1886469e-05	0.00058827353	0.00055849135	0.00043975733	0.00010732507	-0.00034127567
8.79	0	0	0	0	0	0	0.00031324742	-3.8017551e-05	-1.4912414e-05	0.00052073741	0.00058358973	0.00045950844	0.00012575266	-0.00032361001
8.8	0	0	0	0	0	0	0.00033103881	-3.3369654e-05	-8.1846716e-05	0.00045232525	0.00060652227	0.00047544108	0.00014111214	-0.00030632159
8.81	0	0	0	0	0	0	0.00034835313	-2.9928008e-05	-0.0001483779	0.00038362717	0.00062701163	0.00048736682	0.00015324154	-0.00028960776
8.82	0	0	0	0	0	0	0.00036471618	-2.8000672e-05	-0.00021397575	0.00031523059	0.00064480751	0.00049514425	0.00016201878	-0.00027365617
8.83	0	0	0	0	0	0	0.00037966762	-2.7876633e-05	-0.00027812437	0.0002477137	0.0006596896	0.00049868108	0.00016736404	-0.00025864152
8.84	0	0	0	0	0	0	0.00039276636	-2.9822065e-05	-0.00034032781	0.00018163887	0.00067147019	0.00049793552	0.00016924131	-0.00024472245
8.85	0	0	0	0	0	0	0.00040359573	-3.4076778e-05	-0.00040011559	0.00011754643	0.00067999636	0.00049291695	0.0001676594	-0.00023203893
8.86	0	0	0	0	0	0	0.0004117685	-4.0850935e-05	-0.00045704775	5.5948589e-05	0.00068515161	0.00048368587	0.00016267206	-0.00022070977
8.87	0	0	0	0	0	0	0.00041693148	-5.0322091e-05	-0.00051071948	-2.6762479e-06	0.00068685715	0.00047035296	0.00015437755	-0.00021083075
8.88	0	0	0	0	0	0	0.00041876983	-6.2632605e-05	-0.00056076529	-5.7888686e-05	0.00068507257	0.00045307759	0.00014291731	-0.00020247305
8.89	0	0	0	0	0	0	0.00041701078	-7.7887496e-05	-0.00060686268	-0.00010929308	0.00067979604	0.00043206542	0.00012847409	-0.00019568218
8.9	0	0	0	0	0	0	0.00041142693	-9.6152763e-05	-0.00064873511	-0.00015654165	0.00067106397	0.0004075655	0.00011126929	-0.00019047742
8.91	0	0	0	0	0	0	0.00040183894	-0.00011745422	-0.00068615445	-0.000199338	0.00065895022	0.00037986663	9.1559747e-05	-0.00018685169
8.92	0	0	0	0	0	0	0.00038811756	-0.00014177688	-0.00071894278	-0.00023743995	0.00064356474	0.00034929319	6.9633976e-05	-0.00018477193
8.93	0	0	0	0	0	0	0.00037018509	-0.00016906485	-0.00074697346	-0.00027066158	0.00062505182	0.00031620053	4.5807881e-05	-0.00018417992
8.94	0	0	0	0	0	0	0.0003480161	-0.00019922188	-0.00077017161	-0.00029887463	0.00060358784	0.00028096988	2.042009e-05	-0.0001849936
8.95	0	0	0	0	0	0	0.00032163747	-0.00023211235	-0.00078851389	-0.0003220091	0.00057937866	0.00024400302	-6.1730542e-06	-0.00018710864
8.96	0	0	0	0	0	0	0.00029112784	-0.00026756292	-0.00080202765	-0.00034005305	0.00055265666	0.00020571664	-3.3602726e-05	-0.00019040061
8.97	0	0	0	0	0	0	0.00025661622	-0.00030536462	-0.00081078947	-0.00035305178	0.00052367744	0.00016653658	-6.1492999e-05	-0.00019472724
8.98	0	0	0	0	0	0	0.00021828011	-0.00034527551	-0.00081492305	-0.0003611061	0.00049271633	0.00012689211	-8.9466277e-05	-0.00019993113
8.99	0	0	0	0	0	0	0.00017634292	-0.00038702374	-0.00081459667	-0.00036437012	0.00046006464	8.721013e-05	-0.00011714868	-0.00020584253
9	0	0	0	0	0	0	0.00013107078	-0.000430311	-0.00081002003	-0.00036304822	0.00042602582	4.7909573e-05	-0.0001441753	-0.00021228243
9.01	0	0	0	0	0	0	8.2768918e-05	-0.00047481646	-0.0008014407	-0.00035739154	0.0003909115	9.396055e-06	-0.00017019525	-0.00021906559
9.02	0	0	0	0	0	0	3.1777488e-05	-0.00052020082	-0.00078914021	-0.00034769389	0.00035503756	-2.7943223e-05	-0.00019487634	-0.00022600374
9.03	0	0	0	0	0	0	-2.1532982e-05	-0.00056611073	-0.00077342979	-0.00033428716	0.00031872021	-6.3744171e-05	-0.00021790954	-0.00023290867
9.04	0	0	0	0	0	0	-7.6766479e-05	-0.00061218333	-0.00075464583	-0.00031753644	0.00028227213	-9.7670067e-05	-0.00023901282	-0.00023959533
9.05	0	0	0	0	0	0	-0.00013350665	-0.00065805087	-0.00073314518	-0.0002978347	0.00024599883	-0.00012941532	-0.00025793461	-0.00024588469
9.06	0	0	0	0	0	0	-0.00019132215	-0.00070334536	-0.00070930036	-0.00027559735	0.00021019517	-0.00015870871	-0.0002744567	-0.00025160653
9.07	0	0	0	0	0	0	-0.00024977206	-0.00074770321	-0.00068349469	-0.00025125653	0.00017514206	-0.00018531598	-0.00028839657	-0.00025660195
9.08	0	0	0	0	0	0	-0.00030841139	-0.00079076974	-0.00065611742	-0.00022525546	0.00014110356	-0.00020904197	-0.00029960909	-0.00026072562
9.09	0	0	0	0	0	0	-0.00036679647	-0.00083220346	-0.00062755899	-0.00019804265	0.00010832416	-0.00022973195	-0.00030798766	-0.00026384774
9.1	0	0	0	0	0	0	-0.00042449025	-0.00087168018	-0.00059820639	-0.00017006637	7.7026522e-05	-0.00024727251	-0.00031346469	-0.0002658557
9.11	0	0	0	0	0	0	-0.0004810674	-0.00090889683	-0.00056843874	-0.00014176908	4.7409471e-05	-0.00026159171	-0.00031601156	-0.00026665539
9.12	0	0	0	0	0	0	-0.00053611915	-0.00094357482	-0.00053862316	-0.00011358231	1.9646439e-05	-0.00027265872	-0.0003156379	-0.00026617212
9.13	0	0	0	0	0	0	-0.00058925775	-0.00097546318	-0.00050911086	-8.5921665e-05	-6.1157388e-06	-0.00028048288	-0.00031239037	-0.00026435128
9.14	0	0	0	0	0	0	-0.00064012065	-0.0010043411	-0.00048023362	-5.9182254e-05	-2.9757637e-05	-0.00028511216	-0.00030635096	-0.00026115854
9.15	0	0	0	0	0	0	-0.00068837416	-0.0010300202	-0.00045230064	-3.3734556e-05	-5.1187669e-05	-0.00028663124	-0.00029763477	-0.00025657977
9.16	0	0	0	0	0	0	-0.00073371672	-0.001052346	-0.00042559581	-9.9206759e-06	-7.034214e-05	-0.00028515908	-0.00028638738	-0.00025062064
9.17	0	0	0	0	0	0	-0.00077588157	-0.0010711995	-0.0004003753	1.1948879e-05	-8.7184945e-05	-0.00028084611	-0.00027278188	-0.00024330586
9.18	0	0	0	0	0	0	-0.00081463899	-0.0010864975	-0.00037686574	3.1597921e-05	-0.00010170692	-0.00027387114	-0.00025701562	-0.00023467817
9.19	0	0	0	0	0	0	-0.000849798	-0.0010981929	-0.00035526268	4.8786774e-05	-0.00011392489	-0.00026443793	-0.00023930666	-0.00022479709
9.2	0	0	0	0	0	0	-0.00088120743	-0.0011062746	-0.0003357296	6.3313928e-05	-0.00012388039	-0.00025277162	-0.00021989013	-0.00021373742
9.21	0	0	0	0	0	0	-0.00090875656	-0.0011107666	-0.00031839731	7.5017148e-05	-0.0001316382	-0.00023911498	-0.00019901444	-0.0002015876
9.22	0	0	0	0	0	0	-0.00093237516	-0.0011117268	-0.00030336376	8.3774056e-05	-0.00013728457	-0.00022372462	-0.00017693745	-0.00018844783
9.23	0	0	0	0	0	0	-0.00095203306	-0.0011092455	-0.00029069427	8.9502189e-05	-0.0001409253	-0.00020686712	-0.00015392268	-0.00017442821
9.24	0	0	0	0	0	0	-0.00096773916	-0.0011034434	-0.00028042213	9.2158552e-05	-0.00014268366	-0.0001888153	-0.00013023562	-0.00015964672
9.25	0	0	0	0	0	0	-0.0009795401	-0.0010944692	-0.0002725496	9.1738716e-05	-0.00014269818	-0.00016984446	-0.00010614011	-0.00014422718
9.26	0	0	0	0	0	0	-0.00098751843	-0.0010824972	-0.00026704912	8.8275451e-05	-0.00014112034	-0.00015022887	-8.1894975e-05	-0.00012829726
9.27	0	0	0	0	0	0	-0.0009917904	-0.0010677244	-0.00026386497	8.1836984e-05	-0.00013811228	-0.00013023837	-5.7750866e-05	-0.00011198646
9.28	0	0	0	0	0	0	-0.00099250345	-0.0010503672	-0.00026291504	7.252487e-05	-0.00013384437	-0.00011013527	-3.3947346e-05	-9.5424265e-05
9.29	0	0	0	0	0	0	-0.00098983338	-0.0010306588	-0.00026409294	6.0471563e-05	-0.00012849291	-9.017145e-05	-1.0710306e-05	-7.8738266e-05
9.3	0	0	0	0	0	0	-0.00098398136	-0.0010088453	-0.00026727022	4.5837712e-05	-0.00012223783	-7.058579e-05	1.1750312e-05	-6.2052531e-05
9.31	0	0	0	0	0	0	-0.00097517062	-0.00098518274	-0.00027229874	2.8809227e-05	-0.00011526045	-5.1601874e-05	3.3242452e-05	-4.5486059e-05
9.32	0	0	0	0	0	0	-0.00096364313	-0.00095993387	-0.00027901321	9.5941793e-06	-0.00010774137	-3.3426045e-05	5.3593517e-05	-2.9151414e-05
9.33	0	0	0	0	0	0	-0.00094965614	-0.00093336463	-0.00028723375	-1.1580429e-05	-9.9858419e-05	-1.6245781e-05	7.2651605e-05	-1.3153546e-05
9.34	0	0	0	0	0	0	-0.0009334787	-0.00090574113	-0.00029676851	-3.4471978e-05	-9.1784846e-05	-2.2840755e-07	9.0286375e-05	2.4112069e-06
9.35	0	0	0	0	0	0	-0.00091538815	-0.00087732654	-0.00030741628	-5.8825566e-05	-8.3687552e-05	1.4479861e-05	0.00010638958	1.7455914e-05
9.36	0	0	0	0	0	0	-0.00089566672	-0.0008483783	-0.00031896911	-8.4377353e-05	-7.5725552e-05	2.7754553e-05	0.00012087525	3.1903658e-05
9.37	0	0	0	0	0	0	-0.00087459823	-0.00081914538	-0.00033121484	-0.00011085784	-6.8048592e-05	3.9493259e-05	0.00013367958	4.5687948e-05
9.38	0	0	0	0	0	0	-0.00085246486	-0.00078986582	-0.00034393958	-0.00013799505	-6.0795952e-05	4.9615664e-05	0.00014476054	5.8752939e-05
9.39	0	0	0	0	0	0	-0.00082954416	-0.00076076459	-0.00035693006	-0.00016551764	-5.4095419e-05	5.8063297e-05	0.00015409715	7.1053481e-05
9.4	0	0	0	0	0	0	-0.00080610621	-0.00073205157	-0.00036997589	-0.00019315777	-4.8062457e-05	6.4799033e-05	0.00016168859	8.2554998e-05
9.41	0	0	0	0	0	0	-0.000782411	-0.00070391994	-0.00038287168	-0.0002206539	-4.2799548e-05	6.9806368e-05	0.0001675531	9.3233218e-05
9.42	0	0	0	0	0	0	-0.00075870614	-0.00067654478	-0.00039541894	-0.00024775328	-3.8395715e-05	7.3088497e-05	0.00017172664	0.00010307377
9.43	0	0	0	0	0	0	-0.00073522469	-0.00065008198	-0.00040742792	-0.00027421431	-3.4926209e-05	7.4667214e-05	0.00017426145	0.00011207165
9.44	0	0	0	0	0	0	-0.00071218335	-0.00062466739	-0.00041871919	-0.00029980863	-3.2452363e-05	7.4581673e-05	0.00017522452	0.0001202306
9.45	0	0	0	0	0	0	-0.00068978093	-0.00060041638	-0.00042912509	-0.00032432292	-3.1021591e-05	7.2887031e-05	0.00017469595	0.00012756244
9.46	0	0	0	0	0	0	-0.00066819703	-0.00057742348	-0.00043849096	-0.00034756055	-3.0667539e-05	6.9653e-05	0.00017276723	0.00013408626
9.47	0	0	0	0	0	0	-0.00064759109	-0.00055576247	-0.0004466762	-0.0003693429	-3.1410353e-05	6.4962334e-05	0.00016953958	0.00013982762
9.48	0	0	0	0	0	0	-0.00062810164	-0.00053548656	-0.00045355519	-0.00038951045	-3.3257076e-05	5.8909284e-05	0.00016512222	0.00014481775
9.49	0	0	0	0	0	0	-0.00060984586	-0.0005166289	-0.00045901792	-0.00040792361	-3.6202141e-05	5.1598028e-05	0.00015963069	0.0001490927
9.5	0	0	0	0	0	0	-0.00059291932	-0.00049920324	-0.00046297055	-0.00042446335	-4.0227968e-05	4.3141108e-05	0.00015318525	0.00015269251
9.51	0	0	0	0	0	0	-0.00057739611	-0.0004832048	-0.00046533577	-0.00043903153	-4.5305631e-05	3.3657891e-05	0.00014590931	0.0001556604
9.52	0	0	0	0	0	0	-0.00056332903	-0.00046861132	-0.00046605292	-0.00045155106	-5.1395599e-05	2.3273062e-05	0.00013792796	0.00015804203
9.53	0	0	0	0	0	0	-0.00055075009	-0.00045538419	-0.00046507806	-0.00046196584	-5.8448538e-05	1.2115178e-05	0.00012936659	0.00015988473
9.54	0	0	0	0	0	0	-0.00053967117	-0.00044346974	-0.00046238384	-0.00047024044	-6.6406149e-05	3.1527121e-07	0.00012034964	0.00016123686
9.55	0	0	0	0	0	0	-0.00053008486	-0.00043280066	-0.00045795921	-0.00047635971	-7.5202056e-05	-1.199446e-05	0.0001109994	0.00016214719
9.56	0	0	0	0	0	0	-0.00052196544	-0.0004232974	-0.00045180902	-0.00048032811	-8.4762707e-05	-2.4681898e-05	0.00010143501	0.00016266432
9.57	0	0	0	0	0	0	-0.00051527003	-0.00041486973	-0.00044395354	-0.00048216895	-9.5008302e-05	-3.7616159e-05	9.17715e-05	0.00016283627
9.58	0	0	0	0	0	0	-0.00050993976	-0.00040741821	-0.00043442775	-0.00048192349	-0.00010585373	-5.0668669e-05	8.2118979e-05	0.00016270997
9.59	0	0	0	0	0	0	-0.00050590118	-0.00040083579	-0.00042328072	-0.0004796499	-0.00011720948	-6.3714142e-05	7.2581955e-05	0.00016233098
9.6	0	0	0	0	0	0	-0.0005030676	-0.00039500932	-0.00041057465	-0.0004754221	-0.00012898264	-7.6631489e-05	6.3258721e-05	0.00016174314
9.61	0	0	0	0	0	0	-0.00050134058	-0.00038982107	-0.0003963841	-0.00046932858	-0.00014107772	-8.9304622e-05	5.4240873e-05	0.00016098838
9.62	0	0	0	0	0	0	-0.00050061142	-0.00038515023	-0.00038079489	-0.00046147105	-0.00015339766	-0.00010162319	4.5612908e-05	0.00016010654
9.63	0	0	0	0	0	0	-0.00050076271	-0.00038087429	-0.00036390316	-0.00045196311	-0.00016584462	-0.00011348324	3.745192e-05	0.0001591352
9.64	0	0	0	0	0	0	-0.00050166981	-0.00037687047	-0.00034581421	-0.00044092883	-0.00017832093	-0.00012478777	2.9827363e-05	0.00015810963
9.65	0	0	0	0	0	0	-0.00050320245	-0.00037301698	-0.0003266414	-0.00042850131	-0.00019072986	-0.00013544726	2.2800899e-05	0.00015706271
9.66	0	0	0	0	0	0	-0.00050522618	-0.00036919426	-0.00030650498	-0.0004148212	-0.00020297644	-0.00014538006	1.6426299e-05	0.00015602493
9.67	0	0	0	0	0	0	-0.0005076039	-0.00036528611	-0.00028553085	-0.00040003527	-0.00021496823	-0.00015451282	1.0749406e-05	0.00015502436
9.68	0	0	0	0	0	0	-0.00051019729	-0.00036118075	-0.00026384942	-0.00038429489	-0.00022661603	-0.00016278074	5.8081443e-06	0.00015408667
9.69	0	0	0	0	0	0	-0.0005128682	-0.00035677177	-0.00024159433	-0.0003677546	-0.0002378346	-0.00017012784	1.6325717e-06	0.00015323517
9.7	0	0	0	0	0	0	-0.00051548003	-0.00035195901	-0.00021890127	-0.00035057066	-0.00024854325	-0.00017650713	-1.7550267e-06	0.00015249082
9.71	0	0	0	0	0	0	-0.00051789895	-0.00034664933	-0.00019590675	-0.00033289965	-0.00025866648	-0.00018188075	-4.3400157e-06	0.00015187226
9.72	0	0	0	0	0	0	-0.00051999517	-0.00034075727	-0.00017274691	-0.00031489711	-0.00026813448	-0.00018622006	-6.1152553e-06	0.00015139584
9.73	0	0	0	0	0	0	-0.00052164408	-0.00033420568	-0.00014955638	-0.00029671617	-0.00027688367	-0.00018950561	-7.0809188e-06	0.00015107564
9.74	0	0	0	0	0	0	-0.00052272724	-0.00032692615	-0.00012646709	-0.00027850637	-0.0002848571	-0.00019172715	-7.2442856e-06	0.00015092351
9.75	0	0	0	0	0	0	-0.00052313342	-0.00031885946	-0.00010360727	-0.00026041235	-0.00029200483	-0.00019288353	-6.6195093e-06	0.00015094902
9.76	0	0	0	0	0	0	-0.00052275949	-0.00030995589	-8.1100325e-05	-0.00024257282	-0.00029828429	-0.00019298254	-5.2273608e-06	0.00015115951
9.77	0	0	0	0	0	0	-0.00052151116	-0.00030017539	-5.90639e-05	-0.00022511943	-0.00030366049	-0.00019204075	-3.094947e-06	0.00015156009
9.78	0	0	0	0	0	0	-0.00051930372	-0.0002894878	-3.7608958e-05	-0.00020817579	-0.00030810623	-0.00019008321	-2.5540377e-07	0.00015215357
9.79	0	0	0	0	0	0	-0.00051606268	-0.00027787283	-1.6838928e-05	-0.00019185662	-0.00031160227	-0.00018714316	3.2524386e-06	0.00015294051
9.8	0	0	0	0	0	0	-0.00051172419	-0.00026532011	3.1510563e-06	-0.00017626693	-0.00031413734	-0.00018326168	7.384417e-06	0.00015391918
9.81	0	0	0	0	0	0	-0.00050623554	-0.00025182904	2.2274842e-05	-0.00016150131	-0.00031570815	-0.00017848723	1.2091427e-05	0.00015508553
9.82	0	0	0	0	0	0	-0.00049955544	-0.00023740863	4.0455847e-05	-0.00014764332	-0.00031631934	-0.00017287522	1.7319845e-05	0.00015643324
9.83	0	0	0	0	0	0	-0.00049165418	-0.00022207729	5.7627558e-05	-0.00013476503	-0.00031598333	-0.00016648744	2.3011978e-05	0.00015795367
9.84	0	0	0	0	0	0	-0.00048251384	-0.00020586246	7.3733932e-05	-0.00012292657	-0.00031472011	-0.00015939149	2.9106551e-05	0.00015963593
9.85	0	0	0	0	0	0	-0.00047212819	-0.0001888003	8.872969e-05	-0.00011217591	-0.00031255697	-0.00015166014	3.5539218e-05	0.00016146689
9.86	0	0	0	0	0	0	-0.00046050267	-0.00017093521	0.00010258051	-0.00010254867	-0.00030952817	-0.00014337066	4.2243105e-05	0.00016343123
9.87	0	0	0	0	0	0	-0.00044765417	-0.00015231935	0.00011526313	-9.4068064e-05	-0.00030567452	-0.00013460408	4.9149383e-05	0.00016551158
9.88	0	0	0	0	0	0	-0.00043361074	-0.00013301208	0.00012676531	-8.674494e-05	-0.00030104296	-0.00012544444	5.6187861e-05	0.00016768855
9.89	0	0	0	0	0	0	-0.00041841121	-0.00011307938	0.0001370857	-8.0577988e-05	-0.00029568602	-0.00011597801	6.3287606e-05	0.00016994093
9.9	0	0	0	0	0	0	-0.00040210473	-9.2593166e-05	0.00014623365	-7.5553997e-05	-0.00028966127	-0.00010629244	7.0377577e-05	0.00017224582
9.91	0	0	0	0	0	0	-0.00038475017	-7.1630642e-05	0.00015422885	-7.164825e-05	-0.00028303069	-9.6475963e-05	7.7387267e-05	0.00017457881
9.92	0	0	0	0	0	0	-0.00036641554	-5.0273539e-05	0.00016110092	-6.8825016e-05	-0.00027586009	-8.661651e-05	8.4247361e-05	0.00017691424
9.93	0	0	0	0	0	0	-0.00034717717	-2.8607365e-05	0.00016688886	-6.7038143e-05	-0.00026821832	-7.6800901e-05	9.0890385e-05	0.0001792254
9.94	0	0	0	0	0	0	-0.00032711904	-6.7206188e-06	0.00017164049	-6.6231737e-05	-0.00026017668	-6.7113992e-05	9.7251351e-05	0.00018148482
9.95	0	0	0	0	0	0	-0.00030633183	1.5296026e-05	0.00017541175	-6.634094e-05	-0.00025180813	-5.7637855e-05	0.00010326839	0.00018366457
9.96	0	0	0	0	0	0	-0.00028491204	3.735054e-05	0.00017826589	-6.7292775e-05	-0.00024318654	-4.8450987e-05	0.00010888335	0.00018573651
9.97	0	0	0	0	0	0	-0.00026296104	5.9350371e-05	0.00018027275	-6.9007064e-05	-0.00023438601	-3.9627553e-05	0.00011404239	0.00018767269
9.98	0	0	0	0	0	0	-0.00024058408	8.1203279e-05	0.00018150777	-7.1397414e-05	-0.00022548009	-3.1236673e-05	0.00011869652	0.00018944562
9.99	0	0	0	0	0	0	-0.00021788921	0.00010281816	0.00018205117	-7.4372238e-05	-0.00021654106	-2.3341763e-05	0.00012280205	0.00019102862
9.9975	0	0	0	0	0	0	-0.0002007255	0.00011881939	0.00018205525	-7.692947e-05	-0.00020985746	-1.7780673e-05	0.00012549818	0.00019207582


==> graphics/data/cylinderwake_dt_sim_nofb.dat <==
0	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.01	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.02	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.03	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.04	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.05	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.06	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.07	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.08	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.09	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.1	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.11	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.12	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.13	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.14	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.15	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.16	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.17	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.18	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.19	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.2	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.21	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.22	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.23	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.24	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.25	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.26	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.27	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.28	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.29	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.3	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.31	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.32	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.33	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.34	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.35	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.36	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.37	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.38	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.39	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.4	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.41	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.42	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.43	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.44	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.45	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.46	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.47	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.48	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.49	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.5	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.51	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.52	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.53	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.54	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.55	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.56	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.57	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.58	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.59	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.6	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.61	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.62	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.63	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.64	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.65	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.66	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.67	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.68	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.69	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.7	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.71	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.72	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.73	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.74	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.75	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.76	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.77	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.78	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.79	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.8	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.81	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.82	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.83	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.84	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.85	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.86	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.87	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.88	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.89	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.9	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.91	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.92	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.93	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.94	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.95	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.96	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.97	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.98	0	0	0	0	0	0	0	0	0	0	0	0	0	0
0.99	0	0	0	0	0	0	0	0	0	0	0	0	0	0
1	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0	0	0	0	0	0	0	0
1.01	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00015005017	-0.00010146662	-1.0630186e-05	7.0233862e-05	-0.0001733026	-0.00022160487	-0.00025316077	-0.00025839165
1.02	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00032832902	-0.00021509458	2.3081667e-05	0.00020429289	-0.000378734	-0.00047970989	-0.00053316997	-0.00052572448
1.03	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00053758447	-0.00034286485	0.00010512036	0.00040427377	-0.00061660664	-0.00077472726	-0.0008415803	-0.00080089823
1.04	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00078164038	-0.00048722749	0.00023941169	0.00067472628	-0.00088774071	-0.0011075703	-0.0011789238	-0.0010826144
1.05	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0010644998	-0.00065064439	0.00042985631	0.0010201356	-0.0011931836	-0.0014791568	-0.0015451526	-0.001369158
1.06	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0013899516	-0.00083542413	0.00068032901	0.0014446502	-0.0015342731	-0.0018903396	-0.0019397922	-0.0016584851
1.07	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0017615166	-0.0010436994	0.00099468937	0.0019523113	-0.0019125672	-0.0023418987	-0.0023620557	-0.0019483677
1.08	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0021825905	-0.0012773667	0.0013768119	0.0025470839	-0.00232979	-0.0028345202	-0.002810858	-0.0022363504
1.09	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.00265655	-0.0015379752	0.0018306482	0.0032327968	-0.0027879525	-0.0033688256	-0.0032847759	-0.0025195832
1.1	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0031867323	-0.0018266159	0.002360303	0.0040131298	-0.0032896683	-0.0039454767	-0.0037820025	-0.0027946556
1.11	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0037762957	-0.0021438244	0.002970114	0.0048916516	-0.0038385302	-0.0045653195	-0.0043003103	-0.0030574719
1.12	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0044280172	-0.0024894615	0.0036647442	0.0058718786	-0.0044394113	-0.0052295081	-0.0048370162	-0.0033031412
1.13	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0051440709	-0.0028625301	0.0044493081	0.0069573592	-0.0050986797	-0.0059395871	-0.0053889367	-0.0035258411
1.14	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.005925775	-0.0032609051	0.0053295469	0.0081517947	-0.0058244177	-0.0066975481	-0.0059523295	-0.0037186324
1.15	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0067732571	-0.0036809799	0.0063120578	0.0094592125	-0.0066267449	-0.0075058847	-0.006522821	-0.0038732229
1.16	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0076849815	-0.0041172402	0.0074045757	0.010884202	-0.007518282	-0.0083676568	-0.0070953203	-0.0039796912
1.17	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0086570983	-0.0045617668	0.0086163014	0.012432227	-0.0085147185	-0.009286546	-0.0076639266	-0.0040261883
1.18	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0096825956	-0.0050036695	0.0099582682	0.014110022	-0.0096353801	-0.010266867	-0.0082218331	-0.0039986438
1.19	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.010750269	-0.005428455	0.011443734	0.015926082	-0.010903644	-0.011313487	-0.0087612414	-0.0038805148
1.2	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.011843578	-0.0058173557	0.013088576	0.017891223	-0.012347009	-0.012431612	-0.0092732998	-0.0036526416
1.21	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.012939538	-0.0061466674	0.014911654	0.02001918	-0.013996608	-0.01362639	-0.0097480867	-0.0032932998
1.22	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.01400785	-0.0063871739	0.016935093	0.022327151	-0.015885986	-0.014902325	-0.010174663	-0.0027785558
1.23	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.015010506	-0.0065037507	0.019184432	0.024836161	-0.018049023	-0.016262495	-0.01054122	-0.0020830384
1.24	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.015902093	-0.0064552501	0.021688552	0.027571113	-0.020517039	-0.017707623	-0.010835338	-0.0011812086
1.25	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.016630904	-0.0061947569	0.024479345	0.030560368	-0.023315254	-0.019235064	-0.011044378	-4.9152344e-05
1.26	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017140853	-0.0056702859	0.027591027	0.033834763	-0.026458958	-0.020837813	-0.011156004	0.0013331631
1.27	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017374038	-0.0048259525	0.031059089	0.037426039	-0.029949831	-0.022503642	-0.011158823	0.0029793242
1.28	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.017273664	-0.0036036099	0.034918859	0.041364752	-0.033772888	-0.024214466	-0.011043113	0.0048938319
1.29	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.016787009	-0.0019449008	0.03920372	0.045677811	-0.03789446	-0.02594603	-0.010801595	0.0070696752
1.3	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0158681	0.00020636879	0.043943049	0.050385881	-0.042261491	-0.027667983	-0.010430192	0.0094864114
1.31	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.014479826	0.0029016656	0.049160008	0.055500908	-0.046802262	-0.029344344	-0.0099287066	0.012109011
1.32	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.012595319	0.0061851285	0.054869314	0.061024025	-0.051428515	-0.030934361	-0.0093013502	0.01488765
1.33	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.010198519	0.010091102	0.061075142	0.066944058	-0.056038764	-0.032393713	-0.00855707	0.017758545
1.34	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0072839541	0.01464197	0.067769331	0.073236777	-0.060522522	-0.033675968	-0.0077096191	0.020645795
1.35	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	-0.0038558164	0.01984644	0.07493	0.079864978	-0.06476508	-0.034734227	-0.0067773476	0.023464127
1.36	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	7.3484512e-05	0.025698391	0.082520716	0.086779355	-0.068652458	-0.035522827	-0.0057827059	0.026122324
1.37	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.0044851092	0.032176371	0.090490255	0.09392009	-0.072076173	-0.03599901	-0.0047514813	0.028527082
1.38	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.0093557026	0.039243757	0.098773001	0.10121898	-0.074937493	-0.036124464	-0.0037118056	0.030587005
1.39	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.014659245	0.04684958	0.10728996	0.10860192	-0.077150942	-0.035866641	-0.0026929923	0.03221647
1.4	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.020368683	0.054929941	0.11595036	0.1159915	-0.07864689	-0.035199794	-0.0017242731	0.033339098
1.41	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.026457225	0.063409934	0.12465366	0.1233096	-0.079373159	-0.034105688	-0.00083350803	0.033890665
1.42	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.032899255	0.072205949	0.13329204	0.13047968	-0.079295673	-0.032573973	-4.5944074e-05	0.033821311
1.43	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.039670861	0.081228224	0.14175298	0.13742878	-0.078398211	-0.030602203	0.00061691003	0.033097002
1.44	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.046750003	0.090383516	0.1499221	0.14408902	-0.076681431	-0.028195546	0.0011382363	0.031700232
1.45	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.054116407	0.099577753	0.15768582	0.15039874	-0.07416129	-0.025366215	0.001506643	0.02963004
1.46	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.06175125	0.10871855	0.16493407	0.15630312	-0.070867061	-0.022132666	0.0017166551	0.026901398
1.47	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.069636733	0.11771748	0.17156259	0.16175441	-0.066839093	-0.018518645	0.0017689441	0.023544103
1.48	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.077755601	0.12649212	0.17747507	0.16671187	-0.062126471	-0.014552135	0.0016702981	0.019601267
1.49	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.08609069	0.13496758	0.18258488	0.17114148	-0.056784699	-0.010264271	0.0014333419	0.015127536
1.5	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.094624528	0.14307786	0.18681643	0.1750154	-0.050873507	-0.005688294	0.0010760275	0.010187112
1.51	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.10333902	0.15076662	0.19010622	0.17831142	-0.044454857	-0.00085857895	0.00062092354	0.004851702
1.52	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.11221524	0.15798772	0.1924034	0.18101239	-0.037591208	0.0041901986	9.4336306e-05	-0.00080156293
1.53	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.12123329	0.16470531	0.19367013	0.18310562	-0.03034405	0.0094237443	-0.0004747014	-0.0066921635
1.54	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.13037228	0.17089363	0.1938815	0.18458239	-0.022772749	0.014808647	-0.001055535	-0.012738141
1.55	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.1396103	0.17653653	0.19302535	0.18543757	-0.014933677	0.020312698	-0.0016170481	-0.018857925
1.56	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.1489245	0.18162672	0.19110168	0.18566932	-0.0068796308	0.025905027	-0.0021288386	-0.024972021
1.57	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.15829115	0.18616485	0.18812211	0.18527893	0.0013404939	0.031556073	-0.0025623762	-0.031004531
1.58	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.16768568	0.19015845	0.184109	0.18427075	0.0096817883	0.037237415	-0.0028921046	-0.036884507
1.59	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.17708274	0.19362072	0.17909466	0.18265222	0.018103219	0.042921478	-0.003096458	-0.042547126
1.6	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.18645619	0.19656928	0.17312042	0.18043405	0.026567351	0.048581162	-0.0031587637	-0.047934684
1.61	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.19577907	0.19902493	0.16623572	0.17763037	0.035039934	0.054189416	-0.0030680059	-0.052997406
1.62	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.20502354	0.20101036	0.15849718	0.17425897	0.043489403	0.059718804	-0.0028194294	-0.057694081
1.63	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.2141608	0.20254893	0.1499677	0.17034158	0.051886316	0.06514108	-0.0024149689	-0.061992513
1.64	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.2231609	0.20366355	0.14071565	0.16590415	0.060202765	0.070426826	-0.0018634905	-0.065869802
1.65	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.23199265	0.2043756	0.130814	0.16097703	0.068411797	0.075545157	-0.0011808405	-0.069312448
1.66	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24062346	0.20470406	0.12033962	0.15559521	0.076486867	0.08046354	-0.00038969727	-0.072316302
1.67	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24901917	0.20466466	0.10937251	0.14979848	0.084401354	0.085147722	0.00048076857	-0.074886342
1.68	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.25714399	0.20426926	0.097995136	0.1436314	0.09212815	0.089561798	0.0013954203	-0.077036313
1.69	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.26496038	0.20352541	0.086291774	0.13714336	0.099639355	0.093668413	0.0023138549	-0.078788215
1.7	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27242907	0.202436	0.074347898	0.13038839	0.10690607	0.097429109	0.0031912601	-0.080171666
1.71	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27950909	0.20099914	0.062249559	0.12342493	0.11389831	0.1008048	0.0039794108	-0.081223144
1.72	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.28615788	0.19920818	0.050082783	0.11631545	0.12058505	0.10375638	0.0046277798	-0.081985122
1.73	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29233152	0.19705192	0.037932965	0.10912603	0.12693436	0.10624544	0.0050847391	-0.082505115
1.74	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29798505	0.19451499	0.025884257	0.10192568	0.13291368	0.10823502	0.0052988233	-0.082834648
1.75	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30307279	0.19157829	0.014018946	0.094785713	0.13849019	0.10969058	0.0052200266	-0.083028175
1.76	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30754889	0.1882197	0.0024168082	0.087778918	0.14363128	0.11058081	0.0048011025	-0.083141949
1.77	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31136784	0.18441479	-0.0088455403	0.080978646	0.14830507	0.11087861	0.0039988381	-0.083232881
1.78	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31448516	0.18013769	-0.019695313	0.074457859	0.15248104	0.110562	0.002775272	-0.08335739
1.79	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.3168581	0.17536204	-0.03006423	0.068288078	0.15613069	0.109615	0.0010988288	-0.083570276
1.8	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31844641	0.17006196	-0.039889195	0.062538307	0.1592282	0.10802845	-0.0010546564	-0.083923628
1.81	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31921315	0.1642131	-0.049112969	0.05727392	0.16175109	0.10580071	-0.0037010478	-0.084465785
1.82	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31912558	0.15779366	-0.057684827	0.052555547	0.16368095	0.10293828	-0.0068471724	-0.085240373
1.83	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31815594	0.15078544	-0.065561184	0.048437976	0.16500406	0.099456319	-0.010490257	-0.086285425
1.84	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31628239	0.14317482	-0.072706187	0.044969095	0.16571194	0.095378893	-0.014617551	-0.087632609
1.85	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.31348974	0.13495368	-0.079092245	0.04218889	0.16580192	0.090739199	-0.019206145	-0.08930657
1.86	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30977027	0.12612027	-0.084700501	0.040128528	0.16527759	0.085579523	-0.024222995	-0.091324394
1.87	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.30512438	0.11667996	-0.089521217	0.038809547	0.1641491	0.079951057	-0.029625148	-0.093695217
1.88	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29956123	0.10664585	-0.093554075	0.038243156	0.16243342	0.073913516	-0.035360168	-0.096419969
1.89	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.29309924	0.096039287	-0.096808363	0.038429688	0.16015449	0.067534592	-0.041366766	-0.099491265
1.9	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.28576643	0.084890201	-0.099303058	0.039358201	0.15734319	0.06088922	-0.047575606	-0.10289345
1.91	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.27760068	0.073237295	-0.10106678	0.041006239	0.15403721	0.054058694	-0.053910294	-0.10660278
1.92	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.26864982	0.061128065	-0.10213764	0.043339788	0.15028085	0.047129622	-0.060288509	-0.11058775
1.93	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.25897156	0.048618645	-0.10256289	0.046313395	0.1461246	0.040192762	-0.066623281	-0.11480959
1.94	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.24863324	0.03577349	-0.10239853	0.049870487	0.14162467	0.033341737	-0.072824377	-0.11922283
1.95	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.23771145	0.022664874	-0.10170875	0.053943874	0.13684236	0.026671658	-0.078799771	-0.12377604
1.96	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.22629144	0.0093722363	-0.10056516	0.058456439	0.13184337	0.020277692	-0.084457183	-0.12841265
1.97	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.21446641	-0.0040186375	-0.099046033	0.063321995	0.12669699	0.014253579	-0.089705649	-0.13307188
1.98	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.20233662	-0.017416577	-0.097235337	0.068446324	0.1214752	0.0086901374	-0.094457094	-0.13768975
1.99	-6.4901377	11.81166	-7.584533	-11.09613	-8.4555124	-5.7266487	0.19000834	-0.03072612	-0.095221691	0.073728363	0.11625174	0.0036737822	-0.098627887	-0.14220009
2	0	0	0	0	0	0	0.17759269	-0.043848718	-0.093097227	0.079061528	0.11110106	-0.00071491598	-0.10214035	-0.14653573
2.01	0	0	0	0	0	0	0.16535441	-0.056582573	-0.090945748	0.084264928	0.10627063	-0.0041810062	-0.10467102	-0.15037117
2.02	0	0	0	0	0	0	0.15328853	-0.068916255	-0.088917681	0.089231791	0.10169208	-0.0068447597	-0.10638463	-0.15389001
2.03	0	0	0	0	0	0	0.14151537	-0.080748072	-0.087112171	0.093845938	0.097436098	-0.00865062	-0.10722794	-0.15702982
2.04	0	0	0	0	0	0	0.13015551	-0.091978347	-0.08562666	0.097989509	0.093570417	-0.0095532601	-0.1071597	-0.15973188
2.05	0	0	0	0	0	0	0.11932728	-0.10251134	-0.084555581	0.10154719	0.090158535	-0.009518968	-0.10615112	-0.16194238
2.06	0	0	0	0	0	0	0.10914488	-0.11225685	-0.083989025	0.10440818	0.087258817	-0.0085264356	-0.10418641	-0.16361334
2.07	0	0	0	0	0	0	0.099716672	-0.12113167	-0.084011459	0.10646765	0.084923536	-0.0065673018	-0.10126317	-0.1647034
2.08	0	0	0	0	0	0	0.091143871	-0.12906092	-0.084700519	0.10762832	0.083198021	-0.0036465161	-0.09739271	-0.16517865
2.09	0	0	0	0	0	0	0.083519142	-0.13597947	-0.086125921	0.10780206	0.082120062	0.00021754982	-0.092600201	-0.16501351
2.1	0	0	0	0	0	0	0.076925226	-0.14183314	-0.08834847	0.10691139	0.081719631	0.0049932713	-0.086924595	-0.1641915
2.11	0	0	0	0	0	0	0.071433535	-0.1465798	-0.091419198	0.10489066	0.082018774	0.010636184	-0.080418353	-0.16270581
2.12	0	0	0	0	0	0	0.067102815	-0.15019035	-0.095378637	0.10168724	0.083031556	0.017089581	-0.073146946	-0.16055972
2.13	0	0	0	0	0	0	0.063977948	-0.15264959	-0.10025627	0.097262362	0.084764056	0.024285264	-0.065188177	-0.15776696
2.14	0	0	0	0	0	0	0.062088888	-0.15395698	-0.10607021	0.09159183	0.087214496	0.03214446	-0.056631312	-0.15435188
2.15	0	0	0	0	0	0	0.061449704	-0.15412732	-0.11282703	0.084666424	0.090373623	0.040578906	-0.047576062	-0.15034962
2.16	0	0	0	0	0	0	0.062057678	-0.1531913	-0.12052194	0.076492055	0.094225363	0.049492113	-0.038131405	-0.14580612
2.17	0	0	0	0	0	0	0.063892437	-0.1511959	-0.12913904	0.067089599	0.098747724	0.058780756	-0.028414284	-0.14077801
2.18	0	0	0	0	0	0	0.066915096	-0.14820468	-0.13865195	0.056494434	0.10391382	0.068336148	-0.018548172	-0.13533239
2.19	0	0	0	0	0	0	0.071067439	-0.14429792	-0.14902448	0.044755646	0.10969289	0.078045728	-0.0086615463	-0.12954644
2.2	0	0	0	0	0	0	0.076271203	-0.13957264	-0.16021163	0.03193493	0.11605107	0.087794487	0.0011137547	-0.12350674
2.21	0	0	0	0	0	0	0.082427608	-0.13414234	-0.17216064	0.018105242	0.12295173	0.097466278	0.010644257	-0.11730838
2.22	0	0	0	0	0	0	0.089417334	-0.12813658	-0.18481214	0.0033492844	0.13035514	0.10694495	0.019796676	-0.11105364
2.23	0	0	0	0	0	0	0.097101175	-0.1217001	-0.1981013	-0.012242042	0.13821746	0.11611532	0.028439826	-0.10485009
2.24	0	0	0	0	0	0	0.10532156	-0.11499165	-0.21195898	-0.028571042	0.14648884	0.12486394	0.036446628	-0.098808292
2.25	0	0	0	0	0	0	0.11390508	-0.10818218	-0.22631263	-0.045534346	0.15511108	0.13307975	0.043696177	-0.09303876
2.26	0	0	0	0	0	0	0.12266593	-0.10145259	-0.241087	-0.063023607	0.16401489	0.1406547	0.050075871	-0.087648544
2.27	0	0	0	0	0	0	0.13141015	-0.094990833	-0.25620456	-0.080925744	0.17311748	0.14748438	0.055483555	-0.082737433
2.28	0	0	0	0	0	0	0.13994036	-0.088988537	-0.27158564	-0.099122761	0.18232062	0.15346879	0.059829622	-0.078394108
2.29	0	0	0	0	0	0	0.14806056	-0.083637175	-0.28714817	-0.11749127	0.19150987	0.15851324	0.06303902	-0.074692515
2.3	0	0	0	0	0	0	0.15558074	-0.079123872	-0.30280727	-0.13590196	0.20055499	0.16252954	0.06505307	-0.071688797
2.31	0	0	0	0	0	0	0.16232096	-0.075627051	-0.31847461	-0.1542191	0.20931181	0.16543741	0.065831033	-0.06941903
2.32	0	0	0	0	0	0	0.16811467	-0.073312073	-0.33405779	-0.17230061	0.21762535	0.16716602	0.06535133	-0.067897991
2.33	0	0	0	0	0	0	0.17281123	-0.072327074	-0.34945977	-0.18999844	0.22533418	0.1676558	0.063612356	-0.067119039
2.34	0	0	0	0	0	0	0.17627754	-0.072799195	-0.3645785	-0.20715987	0.23227545	0.16686016	0.060632826	-0.067055116
2.35	0	0	0	0	0	0	0.17839896	-0.07483136	-0.37930699	-0.22362937	0.23829053	0.16474731	0.056451626	-0.067660748
2.36	0	0	0	0	0	0	0.1790795	-0.078499764	-0.39353365	-0.23925121	0.24323056	0.16130186	0.051127154	-0.068874863
2.37	0	0	0	0	0	0	0.17824169	-0.083852149	-0.40714328	-0.25387264	0.24696182	0.15652617	0.044736181	-0.070624163
2.38	0	0	0	0	0	0	0.17582597	-0.090906927	-0.42001839	-0.26734737	0.24937038	0.15044139	0.03737227	-0.07282677
2.39	0	0	0	0	0	0	0.17179019	-0.099653136	-0.43204108	-0.27953931	0.25036587	0.14308807	0.029143821	-0.075395887
2.4	0	0	0	0	0	0	0.16610895	-0.11005121	-0.44309531	-0.29032616	0.24988422	0.13452627	0.020171816	-0.078243216
2.41	0	0	0	0	0	0	0.1587732	-0.12203443	-0.45306937	-0.29960275	0.24788926	0.1248352	0.01058736	-0.081281955
2.42	0	0	0	0	0	0	0.1497899	-0.13551102	-0.46185864	-0.30728389	0.24437323	0.11411231	0.0005291069	-0.084429251
2.43	0	0	0	0	0	0	0.13918196	-0.15036666	-0.46936833	-0.31330664	0.23935621	0.10247192	-0.0098593529	-0.087608036
2.44	0	0	0	0	0	0	0.12698813	-0.16646742	-0.47551612	-0.31763189	0.23288472	0.090043397	-0.020432055	-0.090748264
2.45	0	0	0	0	0	0	0.1132631	-0.18366275	-0.4802346	-0.32024521	0.22502959	0.076968901	-0.031043115	-0.09378757
2.46	0	0	0	0	0	0	0.098077445	-0.20178876	-0.48347342	-0.32115704	0.21588329	0.063400884	-0.041549017	-0.096671447
2.47	0	0	0	0	0	0	0.081517499	-0.2206713	-0.48520095	-0.32040221	0.20555684	0.049499312	-0.051810706	-0.099353027
2.48	0	0	0	0	0	0	0.063685028	-0.24012901	-0.48540549	-0.31803888	0.1941766	0.035428771	-0.061695447	-0.10179257
2.49	0	0	0	0	0	0	0.044696668	-0.25997623	-0.48409605	-0.31414706	0.1818809	0.021355532	-0.071078444	-0.10395677
2.5	0	0	0	0	0	0	0.024683084	-0.28002563	-0.48130242	-0.30882671	0.1688168	0.0074446458	-0.079844212	-0.10581794
2.51	0	0	0	0	0	0	0.0037878598	-0.30009066	-0.47707495	-0.30219555	0.15513691	-0.0061428301	-0.087887702	-0.10735317
2.52	0	0	0	0	0	0	-0.017833894	-0.3199877	-0.4714836	-0.29438667	0.14099644	-0.019252422	-0.095115186	-0.10854351
2.53	0	0	0	0	0	0	-0.040017174	-0.33953804	-0.46461678	-0.28554609	0.12655051	-0.031738586	-0.10144492	-0.10937324
2.54	0	0	0	0	0	0	-0.062588928	-0.3585695	-0.45657959	-0.27583015	0.11195174	-0.04346677	-0.10680758	-0.10982921
2.55	0	0	0	0	0	0	-0.085370068	-0.37691794	-0.44749193	-0.26540297	0.097348092	-0.054315159	-0.11114656	-0.10990028
2.56	0	0	0	0	0	0	-0.1081776	-0.3944285	-0.43748618	-0.25443396	0.082881057	-0.064176095	-0.11441798	-0.10957694
2.57	0	0	0	0	0	0	-0.13082683	-0.41095666	-0.42670485	-0.24309532	0.068684119	-0.072957157	-0.11659069	-0.10885095
2.58	0	0	0	0	0	0	-0.15313355	-0.42636912	-0.41529799	-0.23155977	0.054881507	-0.080581923	-0.11764599	-0.1077152
2.59	0	0	0	0	0	0	-0.17491628	-0.44054457	-0.40342066	-0.21999827	0.0415872	-0.08699041	-0.11757735	-0.10616357
2.6	0	0	0	0	0	0	-0.19599836	-0.45337427	-0.39123031	-0.20857797	0.028904199	-0.092139228	-0.11638992	-0.10419097
2.61	0	0	0	0	0	0	-0.21620999	-0.46476254	-0.3788843	-0.19746027	0.016924006	-0.096001467	-0.11410008	-0.10179338
2.62	0	0	0	0	0	0	-0.23539015	-0.47462712	-0.36653746	-0.18679902	0.0057263176	-0.098566352	-0.11073482	-0.098968008
2.63	0	0	0	0	0	0	-0.25338829	-0.48289944	-0.35433985	-0.17673893	-0.0046211105	-0.099838693	-0.1063311	-0.095713482
2.64	0	0	0	0	0	0	-0.27006598	-0.48952479	-0.3424347	-0.16741409	-0.014062446	-0.099838162	-0.1009352	-0.092030057
2.65	0	0	0	0	0	0	-0.28529826	-0.49446241	-0.33095647	-0.15894666	-0.022553631	-0.098598443	-0.09460202	-0.087919881
2.66	0	0	0	0	0	0	-0.29897487	-0.49768552	-0.32002925	-0.1514458	-0.030062122	-0.096166256	-0.087394344	-0.083387264
2.67	0	0	0	0	0	0	-0.31100122	-0.49918119	-0.30976528	-0.14500665	-0.036566546	-0.092600315	-0.079382139	-0.078438944
2.68	0	0	0	0	0	0	-0.32129923	-0.49895025	-0.30026378	-0.13970959	-0.042056282	-0.08797022	-0.070641811	-0.073084367
2.69	0	0	0	0	0	0	-0.32980795	-0.49700705	-0.29160996	-0.13561959	-0.046530996	-0.082355323	-0.06125549	-0.067335936
2.7	0	0	0	0	0	0	-0.33648393	-0.49337918	-0.28387434	-0.13278573	-0.050000125	-0.075843564	-0.051310298	-0.061209253
2.71	0	0	0	0	0	0	-0.34130148	-0.48810711	-0.2771122	-0.13124095	-0.05248234	-0.068530321	-0.040897639	-0.054723329
2.72	0	0	0	0	0	0	-0.34425271	-0.48124377	-0.27136332	-0.13100187	-0.054004985	-0.060517252	-0.030112478	-0.047900762
2.73	0	0	0	0	0	0	-0.3453474	-0.47285404	-0.26665191	-0.13206883	-0.054603503	-0.051911163	-0.019052635	-0.040767868
2.74	0	0	0	0	0	0	-0.34461268	-0.46301425	-0.26298672	-0.13442605	-0.054320847	-0.042822897	-0.0078180721	-0.033354772
2.75	0	0	0	0	0	0	-0.3420926	-0.45181148	-0.26036135	-0.13804196	-0.053206895	-0.033366242	0.0034898235	-0.02569545
2.76	0	0	0	0	0	0	-0.3378475	-0.43934296	-0.25875469	-0.14286965	-0.051317841	-0.023656869	0.014768956	-0.0178277
2.77	0	0	0	0	0	0	-0.33195327	-0.42571524	-0.25813161	-0.14884751	-0.048715596	-0.013811293	0.025917251	-0.0097930738
2.78	0	0	0	0	0	0	-0.32450049	-0.41104342	-0.25844365	-0.15589991	-0.045467169	-0.003945861	0.036833399	-0.001636725
2.79	0	0	0	0	0	0	-0.31559342	-0.39545025	-0.25962994	-0.16393813	-0.041644041	0.0058242438	0.047417605	0.0065927937
2.8	0	0	0	0	0	0	-0.30534887	-0.37906523	-0.26161821	-0.17286129	-0.037321524	0.015385969	0.057572359	0.014843808
2.81	0	0	0	0	0	0	-0.29389504	-0.36202356	-0.26432585	-0.18255747	-0.032578113	0.024629347	0.067203215	0.023061864
2.82	0	0	0	0	0	0	-0.28137019	-0.34446512	-0.26766113	-0.19290494	-0.027494808	0.033448423	0.076219587	0.031190134
2.83	0	0	0	0	0	0	-0.26792128	-0.32653335	-0.27152445	-0.20377342	-0.02215443	0.041742167	0.084535548	0.039169893
2.84	0	0	0	0	0	0	-0.25370248	-0.3083741	-0.27580963	-0.21502549	-0.016640912	0.049415365	0.092070633	0.046941045
2.85	0	0	0	0	0	0	-0.23887369	-0.29013444	-0.28040529	-0.22651806	-0.011038574	0.056379475	0.098750646	0.054442715
2.86	0	0	0	0	0	0	-0.223599	-0.27196145	-0.28519625	-0.23810388	-0.0054313838	0.062553464	0.10450844	0.061613887
2.87	0	0	0	0	0	0	-0.20804502	-0.25400089	-0.29006496	-0.24963315	9.7803505e-05	0.0678646	0.10928471	0.068394082
2.88	0	0	0	0	0	0	-0.1923793	-0.23639603	-0.29489292	-0.26095513	0.0054680059	0.072249208	0.11302869	0.074724077
2.89	0	0	0	0	0	0	-0.17676869	-0.21928626	-0.29956211	-0.2719198	0.010600887	0.07565336	0.1156989	0.080546643
2.9	0	0	0	0	0	0	-0.16137765	-0.20280587	-0.30395644	-0.28237953	0.015421524	0.078033519	0.11726375	0.085807302
2.91	0	0	0	0	0	0	-0.14636666	-0.18708279	-0.30796314	-0.29219073	0.019859168	0.079357101	0.11770215	0.090455092
2.92	0	0	0	0	0	0	-0.13189057	-0.17223729	-0.3114741	-0.30121548	0.023847989	0.079602958	0.11700396	0.094443314
2.93	0	0	0	0	0	0	-0.11809706	-0.15838083	-0.31438721	-0.30932318	0.027327792	0.078761764	0.11517045	0.097730271
2.94	0	0	0	0	0	0	-0.1051251	-0.14561487	-0.3166076	-0.31639205	0.030244703	0.0768363	0.11221454	0.10027997
2.95	0	0	0	0	0	0	-0.093103512	-0.13402984	-0.31804881	-0.32231065	0.032551803	0.07384163	0.10816103	0.10206278
2.96	0	0	0	0	0	0	-0.082149601	-0.12370407	-0.3186339	-0.32697925	0.034209716	0.069805145	0.10304664	0.10305604
2.97	0	0	0	0	0	0	-0.072367895	-0.11470296	-0.31829641	-0.33031111	0.035187127	0.064766481	0.096919919	0.10324458
2.98	0	0	0	0	0	0	-0.063849001	-0.10707814	-0.31698126	-0.33223366	0.035461224	0.058777302	0.089841041	0.10262121
2.99	0	0	0	0	0	0	-0.056668578	-0.10086682	-0.31464551	-0.33268954	0.035018058	0.05190094	0.08188144	0.10118705
3	0	0	0	0	0	0	-0.050886475	-0.096091263	-0.31125897	-0.33163741	0.033852814	0.044211887	0.073123286	0.098951829
3.01	0	0	0	0	0	0	-0.046546003	-0.092758376	-0.3068047	-0.32905272	0.031969978	0.035795149	0.063658828	0.095934036
3.02	0	0	0	0	0	0	-0.043673394	-0.090859503	-0.30127934	-0.3249282	0.0293834	0.026745449	0.053589578	0.092160978
3.03	0	0	0	0	0	0	-0.042277427	-0.090370355	-0.29469329	-0.31927416	0.026116243	0.017166297	0.043025355	0.087668715
3.04	0	0	0	0	0	0	-0.042349246	-0.091251116	-0.28707073	-0.3121187	0.022200825	0.007168923	0.032083199	0.082501876
3.05	0	0	0	0	0	0	-0.043862372	-0.093446732	-0.27844946	-0.30350755	0.017678335	-0.0031289123	0.020886151	0.076713356
3.06	0	0	0	0	0	0	-0.046772914	-0.096887367	-0.26888064	-0.29350384	0.01259844	-0.013604219	0.0095619211	0.070363883
3.07	0	0	0	0	0	0	-0.051019975	-0.10148905	-0.25842824	-0.28218757	0.0070187747	-0.02413018	-0.0017585369	0.063521483
3.08	0	0	0	0	0	0	-0.056526267	-0.10715449	-0.24716847	-0.26965492	0.0010043155	-0.034577637	-0.012942542	0.056260815
3.09	0	0	0	0	0	0	-0.063198923	-0.11377406	-0.23518892	-0.25601733	-0.0053733437	-0.044816642	-0.023857263	0.048662409
3.1	0	0	0	0	0	0	-0.070930492	-0.12122694	-0.22258767	-0.24140037	-0.012036821	-0.054718056	-0.034371339	0.0408118
3.11	0	0	0	0	0	0	-0.079600134	-0.12938244	-0.20947215	-0.22594244	-0.018903867	-0.064155176	-0.044356525	0.032798574
3.12	0	0	0	0	0	0	-0.08907498	-0.1381014	-0.19595794	-0.20979327	-0.025888359	-0.073005364	-0.053689338	0.024715336
3.13	0	0	0	0	0	0	-0.099211657	-0.14723782	-0.18216742	-0.1931123	-0.032901373	-0.081151665	-0.062252677	0.01665661
3.14	0	0	0	0	0	0	-0.10985796	-0.15664049	-0.16822834	-0.17606685	-0.039852304	-0.088484377	-0.069937406	0.0087176959
3.15	0	0	0	0	0	0	-0.12085464	-0.16615477	-0.15427221	-0.15883019	-0.046650033	-0.094902566	-0.076643854	0.00099347979
3.16	0	0	0	0	0	0	-0.13203733	-0.17562442	-0.1404328	-0.14157955	-0.053204113	-0.10031549	-0.082283237	-0.0064227672
3.17	0	0	0	0	0	0	-0.14323853	-0.1848935	-0.1268444	-0.12449397	-0.059425975	-0.10464393	-0.086778959	-0.013440596
3.18	0	0	0	0	0	0	-0.15428968	-0.19380828	-0.11364016	-0.10775215	-0.065230119	-0.10782138	-0.090067777	-0.019973575
3.19	0	0	0	0	0	0	-0.16502322	-0.20221913	-0.10095039	-0.091530238	-0.070535285	-0.10979506	-0.092100818	-0.025940447
3.2	0	0	0	0	0	0	-0.17527473	-0.20998241	-0.088900865	-0.075999671	-0.075265591	-0.11052687	-0.092844416	-0.03126625
3.21	0	0	0	0	0	0	-0.18488504	-0.21696232	-0.077611193	-0.061324972	-0.079351607	-0.10999404	-0.092280773	-0.03588336
3.22	0	0	0	0	0	0	-0.19370224	-0.22303265	-0.067193204	-0.047661653	-0.08273136	-0.10818966	-0.090408412	-0.039732466
3.23	0	0	0	0	0	0	-0.20158369	-0.22807844	-0.057749443	-0.03515419	-0.085351258	-0.10512297	-0.087242424	-0.04276344
3.24	0	0	0	0	0	0	-0.20839793	-0.23199753	-0.049371748	-0.023934102	-0.087166907	-0.10081952	-0.082814502	-0.044936102
3.25	0	0	0	0	0	0	-0.21402641	-0.23470195	-0.042139961	-0.014118185	-0.088143817	-0.095320963	-0.077172746	-0.046220866
3.26	0	0	0	0	0	0	-0.21836516	-0.23611918	-0.036120768	-0.0058068934	-0.088257989	-0.088684808	-0.070381257	-0.04659925
3.27	0	0	0	0	0	0	-0.22132621	-0.23619315	-0.031366695	0.00091707797	-0.087496361	-0.080983812	-0.0625195	-0.046064246
3.28	0	0	0	0	0	0	-0.22283888	-0.23488515	-0.027915284	0.0059900066	-0.085857114	-0.072305245	-0.053681464	-0.04462054
3.29	0	0	0	0	0	0	-0.22285083	-0.23217442	-0.025788441	0.0093681277	-0.083349833	-0.062749914	-0.043974606	-0.042284586
3.3	0	0	0	0	0	0	-0.2213289	-0.2280586	-0.024991992	0.011028374	-0.079995512	-0.052431008	-0.033518612	-0.03908451
3.31	0	0	0	0	0	0	-0.2182597	-0.2225539	-0.025515434	0.010968857	-0.075826411	-0.041472755	-0.022443966	-0.035059873
3.32	0	0	0	0	0	0	-0.21364995	-0.21569502	-0.0273319	0.0092090832	-0.07088575	-0.030008913	-0.010890366	-0.030261263
3.33	0	0	0	0	0	0	-0.20752659	-0.20753491	-0.030398337	0.0057898963	-0.065227263	-0.018181125	0.00099500699	-0.024749746
3.34	0	0	0	0	0	0	-0.19993658	-0.19814416	-0.034655897	0.0007731407	-0.058914594	-0.0061371339	0.013059341	-0.018596166
3.35	0	0	0	0	0	0	-0.19094647	-0.18761027	-0.04003054	-0.0057589473	-0.052020563	0.0059710918	0.025146142	-0.011880303
3.36	0	0	0	0	0	0	-0.18064171	-0.17603666	-0.046433836	-0.01370462	-0.044626294	0.017989319	0.037097251	-0.0046899121
3.37	0	0	0	0	0	0	-0.16912571	-0.1635414	-0.053763976	-0.02294376	-0.036820225	0.029763057	0.048754912	0.0028803644
3.38	0	0	0	0	0	0	-0.1565186	-0.15025585	-0.061906955	-0.033339274	-0.028697007	0.041139598	0.059963854	0.010730181
3.39	0	0	0	0	0	0	-0.14295588	-0.13632301	-0.070737936	-0.044738717	-0.020356312	0.051970043	0.070573358	0.018754764
3.4	0	0	0	0	0	0	-0.12858672	-0.12189575	-0.080122769	-0.056976135	-0.01190156	0.062111313	0.080439292	0.026846259
3.41	0	0	0	0	0	0	-0.11357216	-0.1071349	-0.08991964	-0.069874103	-0.0034385805	0.071428085	0.089426072	0.034895129
3.42	0	0	0	0	0	0	-0.098083091	-0.092207183	-0.099980847	-0.083245923	0.0049257644	0.07979466	0.097408532	0.042791588
3.43	0	0	0	0	0	0	-0.08229812	-0.077283119	-0.11015466	-0.096897972	0.01308499	0.08709671	0.10427367	0.050427059
3.44	0	0	0	0	0	0	-0.066401278	-0.062534772	-0.12028726	-0.11063216	0.020934401	0.093232892	0.10992225	0.057695614
3.45	0	0	0	0	0	0	-0.050579672	-0.048133525	-0.13022471	-0.12424845	0.0283725	0.098116304	0.11427023	0.064495405
3.46	0	0	0	0	0	0	-0.035021056	-0.034247825	-0.13981497	-0.13754748	0.035302353	0.10167576	0.11725001	0.070730044
3.47	0	0	0	0	0	0	-0.019911382	-0.021040937	-0.14890988	-0.1503331	0.041632918	0.10385686	0.11881146	0.076309925
3.48	0	0	0	0	0	0	-0.0054323455	-0.0086687665	-0.1573671	-0.16241499	0.0472803	0.10462287	0.11892273	0.081153466
3.49	0	0	0	0	0	0	0.0082410226	0.0027222524	-0.16505204	-0.17361119	0.052168917	0.10395532	0.11757081	0.085188248
3.5	0	0	0	0	0	0	0.020942704	0.012997154	-0.17183966	-0.18375047	0.056232573	0.10185445	0.11476187	0.088352055
3.51	0	0	0	0	0	0	0.032517939	0.022034304	-0.17761614	-0.19267471	0.059415405	0.0983393	0.11052132	0.090593765
3.52	0	0	0	0	0	0	0.042825339	0.029727101	-0.1822805	-0.20024099	0.061672708	0.093447637	0.10489363	0.09187412
3.53	0	0	0	0	0	0	0.051738841	0.03598549	-0.18574598	-0.20632362	0.062971605	0.087235599	0.097941869	0.092166326
3.54	0	0	0	0	0	0	0.05914948	0.040737276	-0.18794124	-0.21081586	0.06329158	0.079777086	0.089747038	0.091456507
3.55	0	0	0	0	0	0	0.06496694	0.043929199	-0.18881148	-0.21363145	0.062624834	0.07116292	0.080407106	0.089743972
3.56	0	0	0	0	0	0	0.069120877	0.045527779	-0.1883192	-0.21470587	0.060976486	0.061499762	0.070035852	0.087041327
3.57	0	0	0	0	0	0	0.071561989	0.045519897	-0.18644481	-0.21399735	0.058364594	0.050908821	0.058761464	0.083374395
3.58	0	0	0	0	0	0	0.07226281	0.043913115	-0.18318706	-0.21148753	0.054820009	0.039524351	0.046724946	0.078781966
3.59	0	0	0	0	0	0	0.071218228	0.040735724	-0.1785631	-0.20718191	0.050386056	0.027491964	0.034078342	0.073315372
3.6	0	0	0	0	0	0	0.068445709	0.036036517	-0.17260844	-0.20110983	0.045118047	0.014966786	0.020982796	0.06703789
3.61	0	0	0	0	0	0	0.063985219	0.029884289	-0.16537656	-0.19332435	0.039082623	0.002111462	0.0076064789	0.060023984
3.62	0	0	0	0	0	0	0.057898863	0.02236707	-0.15693831	-0.18390161	0.032356958	-0.010905943	-0.0058775938	0.052358389
3.63	0	0	0	0	0	0	0.050270208	0.013591097	-0.14738114	-0.17294002	0.025027796	-0.023914136	-0.01929382	0.044135054
3.64	0	0	0	0	0	0	0.041203337	0.0036795392	-0.13680798	-0.16055909	0.017190371	-0.036740846	-0.032466325	0.035455958
3.65	0	0	0	0	0	0	0.030821612	-0.0072290121	-0.12533605	-0.14689798	0.0089471976	-0.049215095	-0.045221288	0.026429809
3.66	0	0	0	0	0	0	0.019266184	-0.018982265	-0.11309535	-0.13211379	0.00040675851	-0.061169481	-0.057389265	0.01717064
3.67	0	0	0	0	0	0	0.0066942479	-0.031416143	-0.10022703	-0.11637961	-0.0083178926	-0.07244241	-0.06880746	0.0077963339
3.68	0	0	0	0	0	0	-0.0067229209	-0.044356871	-0.086881636	-0.09988231	-0.017110602	-0.082880286	-0.07932193	-0.0015729161
3.69	0	0	0	0	0	0	-0.020802127	-0.057623198	-0.073217118	-0.082820193	-0.025853637	-0.092339591	-0.088789681	-0.01081619
3.7	0	0	0	0	0	0	-0.035350592	-0.071028743	-0.059396837	-0.065400413	-0.034429232	-0.10068885	-0.097080634	-0.019813438
3.71	0	0	0	0	0	0	-0.050168432	-0.084384412	-0.045587415	-0.04783631	-0.042721157	-0.10781046	-0.10407943	-0.02844708
3.72	0	0	0	0	0	0	-0.065051244	-0.097500877	-0.031956562	-0.030344628	-0.050616258	-0.11360233	-0.10968707	-0.036603581
3.73	0	0	0	0	0	0	-0.079792767	-0.11019107	-0.018670858	-0.013142672	-0.058005983	-0.11797933	-0.11382229	-0.044174982
3.74	0	0	0	0	0	0	-0.094187593	-0.12227264	-0.0058935483	0.0035545613	-0.064787845	-0.12087451	-0.1164228	-0.051060366
3.75	0	0	0	0	0	0	-0.10803387	-0.13357045	0.0062176366	0.019537238	-0.070866818	-0.12224014	-0.11744617	-0.057167238
3.76	0	0	0	0	0	0	-0.12113599	-0.14391883	0.017512603	0.034603489	-0.076156639	-0.12204841	-0.11687057	-0.062412807
3.77	0	0	0	0	0	0	-0.13330719	-0.15316391	0.027850923	0.048562132	-0.080581007	-0.12029196	-0.11469515	-0.066725137
3.78	0	0	0	0	0	0	-0.14437209	-0.16116567	0.037103755	0.061235257	-0.084074648	-0.11698409	-0.1109402	-0.070044169
3.79	0	0	0	0	0	0	-0.15416906	-0.16779987	0.045155611	0.07246066	-0.08658425	-0.11215868	-0.10564697	-0.072322589
3.8	0	0	0	0	0	0	-0.1625524	-0.1729598	0.051905973	0.082094084	-0.088069234	-0.10586992	-0.098877316	-0.073526529
3.81	0	0	0	0	0	0	-0.16939442	-0.17655777	0.057270707	0.090011229	-0.088502372	-0.09819164	-0.09071293	-0.073636098
3.82	0	0	0	0	0	0	-0.17458716	-0.17852641	0.061183277	0.096109519	-0.08787022	-0.089216527	-0.081254425	-0.072645722
3.83	0	0	0	0	0	0	-0.17804399	-0.17881962	0.063595731	0.10030958	-0.086173379	-0.079054949	-0.070620099	-0.070564312
3.84	0	0	0	0	0	0	-0.17970082	-0.17741335	0.064479445	0.10255645	-0.083426565	-0.067833619	-0.058944469	-0.06741522
3.85	0	0	0	0	0	0	-0.17951711	-0.17430603	0.063825615	0.1028204	-0.079658496	-0.055694012	-0.046376588	-0.063236021
3.86	0	0	0	0	0	0	-0.17747653	-0.16951868	0.061645498	0.10109754	-0.074911592	-0.042790573	-0.033078152	-0.058078095
3.87	0	0	0	0	0	0	-0.17358729	-0.16309483	0.057970376	0.097409981	-0.069241493	-0.029288748	-0.019221437	-0.052006024
3.88	0	0	0	0	0	0	-0.1678822	-0.15509999	0.052851261	0.091805702	-0.06271639	-0.015362855	-0.004987072	-0.045096817
3.89	0	0	0	0	0	0	-0.16041838	-0.145621	0.046358342	0.084358077	-0.055416199	-0.0011938245	0.0094382986	-0.037438959
3.9	0	0	0	0	0	0	-0.1512766	-0.13476489	0.038580164	0.075165048	-0.047431565	0.013033155	0.023864457	-0.029131302
3.91	0	0	0	0	0	0	-0.14056038	-0.12265768	0.029622571	0.064347975	-0.038862725	0.027131068	0.038100107	-0.02028182
3.92	0	0	0	0	0	0	-0.12839473	-0.10944275	0.019607403	0.05205017	-0.029818228	0.040913538	0.051955405	-0.011006228
3.93	0	0	0	0	0	0	-0.11492464	-0.095279086	0.0086709806	0.038435128	-0.020413551	0.054197299	0.065244475	-0.0014264949
3.94	0	0	0	0	0	0	-0.10031325	-0.080339218	-0.0030376108	0.023684486	-0.010769602	0.06680464	0.0777879	0.0083307371
3.95	0	0	0	0	0	0	-0.084739789	-0.064807053	-0.015358419	0.0079957247	-0.0010111507	0.078565789	0.089415127	0.018135801
3.96	0	0	0	0	0	0	-0.068397336	-0.048875486	-0.028122675	-0.0084203456	0.0087347991	0.089321206	0.099966777	0.027857707
3.97	0	0	0	0	0	0	-0.051490294	-0.032743898	-0.041154971	-0.025342296	0.018340684	0.09892375	0.10929682	0.037365864
3.98	0	0	0	0	0	0	-0.034231778	-0.01661556	-0.054275542	-0.042540941	0.027680063	0.1072407	0.11727457	0.046531816
3.99	0	0	0	0	0	0	-0.016840838	-0.0006949594	-0.067302613	-0.059782326	0.036629302	0.11415559	0.12378653	0.05523095
4	0	0	0	0	0	0	0.00046040739	0.014814897	-0.08005479	-0.076830783	0.045069222	0.11956984	0.12873794	0.063344165
4.01	0	0	0	0	0	0	0.01744969	0.029715177	-0.092353456	-0.09345204	0.052886705	0.12340417	0.13205419	0.070759484
4.02	0	0	0	0	0	0	0.033907531	0.043813877	-0.10402515	-0.10941632	0.059976223	0.12559974	0.13368189	0.077373568
4.03	0	0	0	0	0	0	0.04962016	0.056928401	-0.11490387	-0.1245014	0.066241278	0.12611905	0.13358967	0.083093134
4.04	0	0	0	0	0	0	0.064382376	0.068888029	-0.12483334	-0.13849558	0.071595727	0.12494655	0.13176878	0.087836246
4.05	0	0	0	0	0	0	0.078000305	0.079536241	-0.13366908	-0.15120056	0.075964981	0.12208897	0.12823326	0.091533457
4.06	0	0	0	0	0	0	0.09029403	0.088732865	-0.14128044	-0.1624341	0.079287054	0.11757537	0.12301993	0.094128795
4.07	0	0	0	0	0	0	0.10110005	0.096356025	-0.14755233	-0.17203255	0.081513452	0.11145683	0.116188	0.095580582
4.08	0	0	0	0	0	0	0.11027352	0.10230385	-0.15238689	-0.17985307	0.082609891	0.10380596	0.10781842	0.095862057
4.09	0	0	0	0	0	0	0.11769028	0.10649594	-0.15570482	-0.18577568	0.082556825	0.094716001	0.098012929	0.094961815
4.1	0	0	0	0	0	0	0.12324864	0.10887455	-0.15744657	-0.18970491	0.081349785	0.084299718	0.086892798	0.092884037
4.11	0	0	0	0	0	0	0.12687077	0.10940544	-0.15757322	-0.19157127	0.078999523	0.072688036	0.074597368	0.089648521
4.12	0	0	0	0	0	0	0.12850395	0.10807852	-0.1560671	-0.19133222	0.075531949	0.060028385	0.06128228	0.085290504
4.13	0	0	0	0	0	0	0.12812134	0.10490808	-0.15293212	-0.18897294	0.070987871	0.046482846	0.047117512	0.079860276
4.14	0	0	0	0	0	0	0.12572251	0.09993274	-0.14819389	-0.18450667	0.065422539	0.032226084	0.032285204	0.073422601
4.15	0	0	0	0	0	0	0.1213336	0.093215064	-0.14189943	-0.17797464	0.058904985	0.017443109	0.016977317	0.06605593
4.16	0	0	0	0	0	0	0.11500706	0.084840882	-0.1341167	-0.16944573	0.051517193	0.0023268809	0.0013931463	0.057851446
4.17	0	0	0	0	0	0	0.10682118	0.074918274	-0.1249338	-0.15901568	0.043353077	-0.0129242	-0.014263277	0.048911916
4.18	0	0	0	0	0	0	0.096879143	0.063576264	-0.11445794	-0.14680594	0.034517309	-0.028108885	-0.02978586	0.039350401
4.19	0	0	0	0	0	0	0.085307817	0.050963226	-0.10281408	-0.13296228	0.025123986	-0.043025726	-0.04496916	0.029288812
4.2	0	0	0	0	0	0	0.072256202	0.037245034	-0.090143399	-0.11765291	0.015295178	-0.057475739	-0.059611109	0.018856344
4.21	0	0	0	0	0	0	0.05789358	0.022602959	-0.076601511	-0.10106641	0.0051593515	-0.07126505	-0.073515703	0.008187809
4.22	0	0	0	0	0	0	0.042407392	0.0072313608	-0.062356483	-0.083409372	-0.0051502923	-0.084207483	-0.086495628	-0.0025781206
4.23	0	0	0	0	0	0	0.026000854	-0.0086648112	-0.047586673	-0.064903712	-0.015497555	-0.096127068	-0.098374784	-0.013300724
4.24	0	0	0	0	0	0	0.0088903608	-0.024872669	-0.032478432	-0.045783852	-0.025745026	-0.10686042	-0.10899067	-0.023839084
4.25	0	0	0	0	0	0	-0.008697303	-0.041174155	-0.017223681	-0.026293677	-0.035755893	-0.11625897	-0.11819662	-0.034053947
4.26	0	0	0	0	0	0	-0.026527906	-0.057348899	-0.0020173973	-0.0066833602	-0.045395753	-0.124191	-0.12586381	-0.043809578
4.27	0	0	0	0	0	0	-0.044362824	-0.073177114	0.012944943	0.012793912	-0.054534405	-0.1305435	-0.13188307	-0.05297557
4.28	0	0	0	0	0	0	-0.061962171	-0.088442506	0.02746995	0.031885272	-0.063047593	-0.13522372	-0.13616641	-0.061428602
4.29	0	0	0	0	0	0	-0.079087959	-0.10293515	0.041368892	0.050341515	-0.070818679	-0.13816055	-0.13864834	-0.069054104
4.3	0	0	0	0	0	0	-0.095507257	-0.11645429	0.054460211	0.067920416	-0.077740228	-0.13930554	-0.13928683	-0.075747822
4.31	0	0	0	0	0	0	-0.11099529	-0.12881107	0.066571969	0.084389973	-0.083715477	-0.1386337	-0.13806396	-0.081417249
4.32	0	0	0	0	0	0	-0.12533847	-0.13983104	0.077544169	0.099531524	-0.08865967	-0.1361439	-0.13498636	-0.085982912
4.33	0	0	0	0	0	0	-0.13833726	-0.1493566	0.08723094	0.11314271	-0.092501244	-0.13185907	-0.13008517	-0.089379495
4.34	0	0	0	0	0	0	-0.14980887	-0.15724911	0.095502536	0.12504026	-0.095182843	-0.12582599	-0.12341584	-0.091556774
4.35	0	0	0	0	0	0	-0.15958982	-0.16339089	0.10224715	0.13506248	-0.096662153	-0.1181148	-0.11505745	-0.092480364
4.36	0	0	0	0	0	0	-0.16753813	-0.16768683	0.10737246	0.14307152	-0.096912545	-0.10881822	-0.10511185	-0.092132257
4.37	0	0	0	0	0	0	-0.17353538	-0.17006577	0.11080701	0.14895535	-0.095923501	-0.098050401	-0.093702399	-0.090511149
4.38	0	0	0	0	0	0	-0.17748834	-0.17048161	0.1125012	0.15262935	-0.093700848	-0.085945586	-0.080972457	-0.087632545
4.39	0	0	0	0	0	0	-0.17933038	-0.16891401	0.11242811	0.15403758	-0.090266762	-0.072656397	-0.067083607	-0.083528641
4.4	0	0	0	0	0	0	-0.17902245	-0.16536882	0.11058396	0.1531537	-0.085659561	-0.05835193	-0.052213602	-0.078247992
4.41	0	0	0	0	0	0	-0.17655379	-0.15987813	0.10698828	0.14998142	-0.079933288	-0.043215608	-0.036554105	-0.071854954
4.42	0	0	0	0	0	0	-0.1719422	-0.15249998	0.10168378	0.14455469	-0.073157077	-0.02744283	-0.020308232	-0.064428915
4.43	0	0	0	0	0	0	-0.16523392	-0.14331772	0.094735913	0.13693733	-0.065414317	-0.01123845	-0.0036879202	-0.056063332
4.44	0	0	0	0	0	0	-0.15650324	-0.13243908	0.086232128	0.12722242	-0.056801628	0.0051858801	0.013088819	-0.046864561
4.45	0	0	0	0	0	0	-0.14585159	-0.11999484	0.076280839	0.11553117	-0.047427653	0.021614474	0.029800755	-0.036950529
4.46	0	0	0	0	0	0	-0.13340643	-0.10613723	0.065010096	0.10201151	-0.037411682	0.037830439	0.046226347	-0.026449227
4.47	0	0	0	0	0	0	-0.1193196	-0.091038037	0.052566001	0.086836247	-0.026882135	0.05361854	0.062146666	-0.015497081
4.48	0	0	0	0	0	0	-0.10376553	-0.074886432	0.039110875	0.070200926	-0.015974913	0.068768052	0.077348307	-0.004237184
4.49	0	0	0	0	0	0	-0.086939014	-0.057886561	0.024821198	0.052321373	-0.0048316345	0.083075571	0.09162624	0.0071825538
4.5	0	0	0	0	0	0	-0.069052731	-0.040254924	0.0098853495	0.033430942	0.006402199	0.096347741	0.10478656	0.018611337
4.51	0	0	0	0	0	0	-0.050334556	-0.022217582	-0.0054988105	0.013777526	0.017579111	0.10840386	0.11664912	0.029897465
4.52	0	0	0	0	0	0	-0.031024611	-0.004007213	-0.021126512	-0.0063796403	0.028551588	0.11907836	0.12704996	0.040890328
4.53	0	0	0	0	0	0	-0.01137216	0.014139926	-0.036788742	-0.026773346	0.039174028	0.12822302	0.13584361	0.051442407
4.54	0	0	0	0	0	0	0.0083676402	0.031987105	-0.052274984	-0.047131893	0.04930468	0.13570908	0.14290504	0.06141124
4.55	0	0	0	0	0	0	0.027937081	0.049300248	-0.067375989	-0.067182665	0.058807532	0.14142902	0.1481315	0.07066133
4.56	0	0	0	0	0	0	0.047079295	0.065851046	-0.081886554	-0.086655723	0.067554144	0.14529808	0.15144392	0.079065976
4.57	0	0	0	0	0	0	0.065541659	0.081419998	-0.095608247	-0.10528738	0.075425387	0.14725552	0.15278814	0.08650899
4.58	0	0	0	0	0	0	0.083079154	0.095799369	-0.10835207	-0.12282375	0.082313062	0.14726555	0.15213572	0.092886292
4.59	0	0	0	0	0	0	0.099457646	0.108796	-0.11994101	-0.13902409	0.088121393	0.14531791	0.14948449	0.098107348
4.6	0	0	0	0	0	0	0.11445704	0.12023391	-0.13021242	-0.15366413	0.092768358	0.14142819	0.14485866	0.10209644
4.61	0	0	0	0	0	0	0.12787426	0.12995678	-0.13902029	-0.16653906	0.096186843	0.13563771	0.13830869	0.10479374
4.62	0	0	0	0	0	0	0.13952602	0.13783004	-0.1462372	-0.17746639	0.098325612	0.12801313	0.12991075	0.10615619
4.63	0	0	0	0	0	0	0.14925139	0.14374284	-0.15175616	-0.18628843	0.099150065	0.11864572	0.11976584	0.10615815
4.64	0	0	0	0	0	0	0.15691398	0.14760959	-0.1554921	-0.19287453	0.098642787	0.10765024	0.10799859	0.10479186
4.65	0	0	0	0	0	0	0.1624039	0.14937123	-0.15738311	-0.19712297	0.096803866	0.095163602	0.09475572	0.1020676
4.66	0	0	0	0	0	0	0.16563939	0.14899621	-0.15739141	-0.19896242	0.093650984	0.08134313	0.080204262	0.098013644
4.67	0	0	0	0	0	0	0.166568	0.14648095	-0.15550393	-0.19835306	0.08921928	0.066364617	0.064529414	0.092676028
4.68	0	0	0	0	0	0	0.16516745	0.14185015	-0.15173265	-0.19528728	0.083560974	0.050420086	0.047932211	0.086117994
4.69	0	0	0	0	0	0	0.16144611	0.13515651	-0.14611456	-0.18978991	0.07674477	0.033715343	0.030626943	0.07841926
4.7	0	0	0	0	0	0	0.155443	0.12648027	-0.13871128	-0.18191813	0.068855032	0.016467326	0.012838397	0.069675052
4.71	0	0	0	0	0	0	0.14722752	0.11592822	-0.12960842	-0.17176083	0.059990754	-0.0010987005	-0.0052010626	0.059994924
4.72	0	0	0	0	0	0	0.13689861	0.1036325	-0.11891456	-0.15943762	0.050264328	-0.018752083	-0.023254522	0.049501389
4.73	0	0	0	0	0	0	0.12458363	0.089748932	-0.1067599	-0.14509741	0.039800129	-0.036259796	-0.041083629	0.038328366
4.74	0	0	0	0	0	0	0.11043685	0.07445511	-0.093294696	-0.12891661	0.028732935	-0.053389511	-0.058451733	0.02661947
4.75	0	0	0	0	0	0	0.09463753	0.057948171	-0.078687359	-0.11109691	0.017206201	-0.069912671	-0.075127026	0.014526166
4.76	0	0	0	0	0	0	0.07738768	0.040442286	-0.06312233	-0.091862782	0.0053702051	-0.085607532	-0.090885627	0.0022058066
4.77	0	0	0	0	0	0	0.058909522	0.022165922	-0.046797721	-0.071458605	-0.0066198962	-0.10026213	-0.10551459	-0.010180417
4.78	0	0	0	0	0	0	0.039442658	0.0033588986	-0.029922776	-0.05014556	-0.018606097	-0.11367713	-0.11881477	-0.022469583
4.79	0	0	0	0	0	0	0.019240991	-0.015730722	-0.012715155	-0.028198255	-0.030429614	-0.12566853	-0.13060352	-0.034499187
4.8	0	0	0	0	0	0	-0.0014305499	-0.034849869	0.0046018934	-0.005901171	-0.041932982	-0.13607018	-0.14071723	-0.046109288
4.81	0	0	0	0	0	0	-0.022299457	-0.053743779	0.021802457	0.016455052	-0.052962141	-0.14473608	-0.14901355	-0.057144641
4.82	0	0	0	0	0	0	-0.043089202	-0.072159359	0.038660932	0.03857742	-0.063368489	-0.15154237	-0.15537337	-0.06745677
4.83	0	0	0	0	0	0	-0.06352287	-0.089848535	0.054955004	0.060174447	-0.073010879	-0.15638915	-0.1597026	-0.076905967
4.84	0	0	0	0	0	0	-0.083326819	-0.10657156	0.07046861	0.080960017	-0.08175752	-0.15920188	-0.16193343	-0.085363188
4.85	0	0	0	0	0	0	-0.10223431	-0.12210022	0.084994824	0.10065719	-0.089487772	-0.15993252	-0.16202548	-0.09271181
4.86	0	0	0	0	0	0	-0.11998907	-0.13622092	0.098338639	0.11900193	-0.096093795	-0.15856028	-0.15996637	-0.098849244
4.87	0	0	0	0	0	0	-0.13634875	-0.14873758	0.11031962	0.13574663	-0.10148205	-0.15509208	-0.15577214	-0.10368836
4.88	0	0	0	0	0	0	-0.15108815	-0.15947431	0.12077434	0.15066351	-0.10557459	-0.14956258	-0.14948708	-0.10715872
4.89	0	0	0	0	0	0	-0.16400237	-0.16827787	0.12955866	0.16354769	-0.1083102	-0.14203385	-0.14118339	-0.10920761
4.9	0	0	0	0	0	0	-0.17490953	-0.17501976	0.13654973	0.17422007	-0.10964528	-0.13259474	-0.13096031	-0.1098008
4.91	0	0	0	0	0	0	-0.18365338	-0.17959812	0.1416477	0.18252978	-0.10955451	-0.1213598	-0.11894297	-0.10892313
4.92	0	0	0	0	0	0	-0.19010543	-0.18193915	0.14477721	0.18835638	-0.1080313	-0.10846793	-0.10528087	-0.1065788
4.93	0	0	0	0	0	0	-0.19416686	-0.18199827	0.14588845	0.19161157	-0.10508795	-0.094080668	-0.090146048	-0.1027914
4.94	0	0	0	0	0	0	-0.19576993	-0.17976085	0.14495803	0.19224052	-0.1007556	-0.078380174	-0.073730911	-0.097603703
4.95	0	0	0	0	0	0	-0.19487904	-0.17524258	0.14198936	0.19022284	-0.095083922	-0.061566924	-0.056245796	-0.091077237
4.96	0	0	0	0	0	0	-0.19149143	-0.16848939	0.1370128	0.18557295	-0.088140557	-0.04385716	-0.037916294	-0.083291526
4.97	0	0	0	0	0	0	-0.18563731	-0.15957704	0.13008536	0.1783401	-0.080010312	-0.025480121	-0.018980344	-0.074343156
4.98	0	0	0	0	0	0	-0.1773797	-0.14861023	0.12129012	0.16860795	-0.070794135	-0.0066750736	0.00031484558	-0.064344584
4.99	0	0	0	0	0	0	-0.16681372	-0.13572142	0.11073525	0.15649358	-0.060607865	0.012311791	0.019716015	-0.053422739
5	0	0	0	0	0	0	-0.15406552	-0.12106917	0.09855272	0.14214616	-0.049580775	0.03123058	0.038967169	-0.041717415
5.01	0	0	0	0	0	0	-0.13929082	-0.10483625	0.08489668	0.12574512	-0.03785394	0.049830977	0.057812947	-0.029379496
5.02	0	0	0	0	0	0	-0.12267291	-0.087227273	0.069941545	0.10749797	-0.025578431	0.067865554	0.076001999	-0.016569017
5.03	0	0	0	0	0	0	-0.10442047	-0.068466169	0.053879794	0.087637687	-0.012913371	0.085093052	0.093290331	-0.0034531002
5.04	0	0	0	0	0	0	-0.084764903	-0.048793296	0.036919519	0.066419769	-2.3878209e-05	0.10128161	0.10944457	0.0097962188
5.05	0	0	0	0	0	0	-0.063957377	-0.028462356	0.019281759	0.044118988	0.012921091	0.11621185	0.1242451	0.023004238
5.06	0	0	0	0	0	0	-0.042265646	-0.0077371128	0.0011976521	0.021025852	0.02575095	0.12967991	0.13748903	0.035995883
5.07	0	0	0	0	0	0	-0.019970582	0.013112042	-0.017094573	-0.0025571505	0.038295729	0.14150014	0.14899301	0.04859802
5.08	0	0	0	0	0	0	0.0026374712	0.033811628	-0.035352704	-0.026319479	0.05038833	0.1515077	0.15859567	0.060641756
5.09	0	0	0	0	0	0	0.025262479	0.054088677	-0.053333725	-0.049946609	0.06186674	0.15956083	0.16615996	0.071964689
5.1	0	0	0	0	0	0	0.047606602	0.073674339	-0.070797023	-0.073124165	0.07257621	0.16554287	0.17157503	0.082413092
5.11	0	0	0	0	0	0	0.069374124	0.092307462	-0.087507585	-0.095542076	0.082371334	0.1693639	0.17475787	0.09184399
5.12	0	0	0	0	0	0	0.090275372	0.10973808	-0.10323913	-0.1168987	0.091118017	0.17096209	0.17565451	0.10012711
5.13	0	0	0	0	0	0	0.11003058	0.1257308	-0.11777714	-0.13690483	0.098695314	0.17030466	0.17424093	0.10714665
5.14	0	0	0	0	0	0	0.12837362	0.14006793	-0.13092176	-0.15528765	0.10499709	0.16738848	0.17052353	0.11280293
5.15	0	0	0	0	0	0	0.14505562	0.15255252	-0.14249054	-0.17179433	0.10993352	0.16224025	0.16453918	0.11701373
5.16	0	0	0	0	0	0	0.15984834	0.16301104	-0.15232089	-0.18619554	0.11343232	0.1549163	0.15635492	0.11971554
5.17	0	0	0	0	0	0	0.17254727	0.17129581	-0.16027238	-0.19828861	0.11543984	0.14550203	0.14606719	0.12086445
5.18	0	0	0	0	0	0	0.18297449	0.17728705	-0.16622869	-0.20790029	0.11592187	0.1341109	0.13380079	0.12043683
5.19	0	0	0	0	0	0	0.19098115	0.18089468	-0.17009926	-0.21488927	0.11486415	0.12088311	0.11970729	0.11842979
5.2	0	0	0	0	0	0	0.19644959	0.18205961	-0.17182066	-0.21914813	0.1122727	0.10598386	0.10396325	0.11486129
5.21	0	0	0	0	0	0	0.19929506	0.18075469	-0.17135754	-0.22060503	0.10817386	0.089601335	0.086767929	0.10977003
5.22	0	0	0	0	0	0	0.19946701	0.17698529	-0.16870326	-0.21922478	0.102614	0.071944288	0.068340866	0.10321505
5.23	0	0	0	0	0	0	0.19694995	0.17078932	-0.16388013	-0.21500953	0.09565906	0.053239435	0.048919016	0.09527504
5.24	0	0	0	0	0	0	0.19176384	0.16223698	-0.15693926	-0.20799892	0.087393766	0.033728533	0.028753741	0.086047418
5.25	0	0	0	0	0	0	0.183964	0.15142995	-0.14796003	-0.19826976	0.077920597	0.013665266	0.0081075525	0.075647141
5.26	0	0	0	0	0	0	0.17364058	0.13850022	-0.13704921	-0.18593524	0.067358542	-0.0066880435	-0.012749291	0.064205273
5.27	0	0	0	0	0	0	0.16091753	0.12360853	-0.12433967	-0.17114358	0.055841602	-0.027063856	-0.033542323	0.051867339
5.28	0	0	0	0	0	0	0.14595117	0.10694239	-0.10998879	-0.15407625	0.043517108	-0.047192925	-0.053996467	0.03879148
5.29	0	0	0	0	0	0	0.12892829	0.088713697	-0.094176472	-0.13494583	0.030543835	-0.066807843	-0.073839676	0.025146425
5.3	0	0	0	0	0	0	0.1100638	0.069156147	-0.077102914	-0.11399325	0.017089972	-0.085646592	-0.09280654	0.011109323
5.31	0	0	0	0	0	0	0.089598116	0.048522191	-0.058986054	-0.09148484	0.0033309422	-0.10345603	-0.11064183	-0.0031365616
5.32	0	0	0	0	0	0	0.067794037	0.02707983	-0.040058784	-0.067708911	-0.010552873	-0.11999527	-0.12710392	-0.017404232
5.33	0	0	0	0	0	0	0.044933441	0.0051091468	-0.020565957	-0.042972057	-0.024378495	-0.13503898	-0.14196807	-0.031505414
5.34	0	0	0	0	0	0	0.021313644	-0.017101329	-0.00076120593	-0.017595211	-0.037962748	-0.14838036	-0.15502946	-0.045253038
5.35	0	0	0	0	0	0	-0.0027564484	-0.039258393	0.019096357	0.0080905289	-0.051124686	-0.15983405	-0.16610602	-0.058463719
5.36	0	0	0	0	0	0	-0.026960362	-0.061068012	0.038745539	0.03374822	-0.063687989	-0.16923866	-0.17504095	-0.070960196
5.37	0	0	0	0	0	0	-0.050978192	-0.08223921	0.057926507	0.059039497	-0.075483323	-0.17645902	-0.18170493	-0.082573709
5.38	0	0	0	0	0	0	-0.074490821	-0.10248793	0.07638423	0.083629039	-0.08635061	-0.18138812	-0.18599797	-0.093146277
5.39	0	0	0	0	0	0	-0.097184134	-0.12154081	0.093871875	0.10718901	-0.0961412	-0.18394868	-0.18785088	-0.10253284
5.4	0	0	0	0	0	0	-0.1187532	-0.13913889	0.11015411	0.12940346	-0.10471989	-0.1840943	-0.18722638	-0.11060325
5.41	0	0	0	0	0	0	-0.13890634	-0.15504106	0.12501029	0.1499725	-0.11196677	-0.18181027	-0.1841197	-0.11724404
5.42	0	0	0	0	0	0	-0.15736907	-0.16902737	0.13823742	0.16861644	-0.11777893	-0.1771139	-0.17855888	-0.12236009
5.43	0	0	0	0	0	0	-0.17388782	-0.18090206	0.14965297	0.1850795	-0.12207185	-0.1700545	-0.17060453	-0.12587586
5.44	0	0	0	0	0	0	-0.18823336	-0.19049625	0.15909736	0.19913341	-0.12478067	-0.16071285	-0.16034921	-0.12773662
5.45	0	0	0	0	0	0	-0.200204	-0.19767032	0.16643622	0.21058048	-0.12586112	-0.14920033	-0.14791639	-0.12790919
5.46	0	0	0	0	0	0	-0.20962839	-0.20231591	0.17156227	0.21925643	-0.1252902	-0.1356576	-0.13345896	-0.12638253
5.47	0	0	0	0	0	0	-0.21636793	-0.20435752	0.17439691	0.22503275	-0.12306665	-0.12025289	-0.11715738	-0.12316799
5.48	0	0	0	0	0	0	-0.22031878	-0.20375369	0.1748914	0.22781854	-0.11921102	-0.10317995	-0.099217444	-0.11829932
5.49	0	0	0	0	0	0	-0.22141343	-0.20049771	0.17302766	0.22756194	-0.11376557	-0.084655566	-0.079867669	-0.11183227
5.5	0	0	0	0	0	0	-0.21962176	-0.19461791	0.16881864	0.22425101	-0.10679376	-0.064916885	-0.059356417	-0.10384402
5.51	0	0	0	0	0	0	-0.21495166	-0.18617743	0.16230838	0.21791412	-0.098379584	-0.044218339	-0.037948712	-0.094432262
5.52	0	0	0	0	0	0	-0.20744912	-0.17527364	0.15357155	0.20861976	-0.088626548	-0.022828392	-0.015922823	-0.083714024
5.53	0	0	0	0	0	0	-0.1971978	-0.16203696	0.14271261	0.19647585	-0.077656388	-0.0010260645	0.0064333423	-0.071824205
5.54	0	0	0	0	0	0	-0.18431815	-0.14662936	0.12986462	0.18162855	-0.065607579	0.0209027	0.028825995	-0.058913902
5.55	0	0	0	0	0	0	-0.168966	-0.12924236	0.11518762	0.1642605	-0.05263358	0.042668777	0.050959313	-0.045148496
5.56	0	0	0	0	0	0	-0.1513307	-0.11009467	0.098866664	0.14458861	-0.038900891	0.063983668	0.072539341	-0.030705538
5.57	0	0	0	0	0	0	-0.13163277	-0.089429423	0.081109476	0.12286137	-0.024586921	0.084563311	0.093277888	-0.015772472
5.58	0	0	0	0	0	0	-0.11012117	-0.06751112	0.062143868	0.09935575	-0.0098776976	0.10413187	0.11289636	-0.00054420443
5.59	0	0	0	0	0	0	-0.087070153	-0.044622216	0.042214808	0.074373661	0.0050345439	0.1224254	0.13112951	0.01477943
5.6	0	0	0	0	0	0	-0.062775768	-0.0210595	0.021581278	0.048238119	0.019953869	0.13919543	0.14772899	0.029996282
5.61	0	0	0	0	0	0	-0.037552073	0.0028697587	0.0005129284	0.021289076	0.034683215	0.15421231	0.16246673	0.044904551
5.62	0	0	0	0	0	0	-0.011727074	0.026851814	-0.02071343	-0.0061209773	0.049026987	0.16726835	0.17513808	0.059305451
5.63	0	0	0	0	0	0	0.014361541	0.050570559	-0.04181745	-0.033631608	0.062793656	0.17818068	0.18556461	0.073005854
5.64	0	0	0	0	0	0	0.040370808	0.073711687	-0.06251893	-0.060879162	0.075798304	0.18679378	0.19359663	0.085820874
5.65	0	0	0	0	0	0	0.065956994	0.095966859	-0.082541521	-0.08750155	0.087865112	0.19298172	0.19911529	0.097576353
5.66	0	0	0	0	0	0	0.090780139	0.11703781	-0.1016164	-0.11314305	0.098829725	0.19664995	0.20203434	0.10811122
5.67	0	0	0	0	0	0	0.11450856	0.13664034	-0.11948586	-0.13745902	0.10854149	0.19773672	0.20230146	0.11727969
5.68	0	0	0	0	0	0	0.13682331	0.15450816	-0.13590677	-0.16012056	0.1168655	0.19621409	0.19989905	0.12495326
5.69	0	0	0	0	0	0	0.15742239	0.17039648	-0.15065389	-0.18081887	0.12368451	0.19208842	0.19484476	0.13102252
5.7	0	0	0	0	0	0	0.17602492	0.18408537	-0.16352289	-0.1992695	0.12890051	0.18540056	0.18719134	0.1353987
5.71	0	0	0	0	0	0	0.19237491	0.19538283	-0.17433322	-0.21521621	0.13243619	0.17622539	0.1770262	0.1380149
5.72	0	0	0	0	0	0	0.20624476	0.20412741	-0.18293059	-0.22843452	0.13423601	0.16467109	0.16447038	0.13882717
5.73	0	0	0	0	0	0	0.21743847	0.21019055	-0.18918916	-0.23873482	0.1342671	0.15087784	0.14967719	0.13781515
5.74	0	0	0	0	0	0	0.22579436	0.21347847	-0.19301331	-0.24596507	0.13251979	0.13501616	0.13283029	0.1349825
5.75	0	0	0	0	0	0	0.23118739	0.21393354	-0.19433916	-0.25001304	0.12900784	0.11728481	0.11414148	0.13035695
5.76	0	0	0	0	0	0	0.23353102	0.21153525	-0.19313546	-0.25080793	0.12376845	0.097908295	0.093847995	0.12399009
5.77	0	0	0	0	0	0	0.23277856	0.20630072	-0.18940427	-0.24832162	0.11686179	0.07713406	0.072209551	0.11595678
5.78	0	0	0	0	0	0	0.22892397	0.19828462	-0.18318108	-0.24256918	0.10837043	0.055229324	0.049505006	0.10635431
5.79	0	0	0	0	0	0	0.22200219	0.18757866	-0.17453449	-0.23360896	0.098398293	0.032477659	0.026028778	0.095301223
5.8	0	0	0	0	0	0	0.21208886	0.17431059	-0.16356551	-0.22154199	0.087069431	0.009175326	0.0020870421	0.08293587
5.81	0	0	0	0	0	0	0.19929956	0.15864268	-0.15040638	-0.20651093	0.074526476	-0.014372574	-0.022006262	0.069414667
5.82	0	0	0	0	0	0	0.18378849	0.14076978	-0.135219	-0.18869837	0.06092886	-0.037856083	-0.045933531	0.054910137
5.83	0	0	0	0	0	0	0.16574664	0.12091689	-0.11819293	-0.16832462	0.046450796	-0.060964462	-0.069377681	0.039608712
5.84	0	0	0	0	0	0	0.14539942	0.099336359	-0.099543055	-0.14564503	0.031279051	-0.083390287	-0.09202634	0.023708339
5.85	0	0	0	0	0	0	0.12300392	0.076304711	-0.079506845	-0.12094676	0.015610542	-0.10483354	-0.113576	0.0074159292
5.86	0	0	0	0	0	0	0.098845644	0.052119091	-0.058341362	-0.094545185	-0.00035020569	-0.12500559	-0.13373608	-0.0090553328
5.87	0	0	0	0	0	0	0.073234902	0.027093458	-0.036319954	-0.066779862	-0.016393729	-0.14363311	-0.15223283	-0.025488772
5.88	0	0	0	0	0	0	0.046502826	0.0015545227	-0.013728733	-0.038010167	-0.032308366	-0.16046172	-0.16881303	-0.041667068
5.89	0	0	0	0	0	0	0.018997114	-0.024162499	0.0091371433	-0.0086106528	-0.047883041	-0.1752595	-0.18324746	-0.057375127
5.9	0	0	0	0	0	0	-0.0089224825	-0.049718278	0.031977322	0.021033818	-0.06291006	-0.18782013	-0.19533406	-0.072402931
5.91	0	0	0	0	0	0	-0.036888847	-0.07477383	0.054490198	0.05053311	-0.077187873	-0.19796576	-0.20490072	-0.086548346
5.92	0	0	0	0	0	0	-0.064532313	-0.098995	0.076376896	0.079496943	-0.090523767	-0.20554955	-0.21180774	-0.099619832
5.93	0	0	0	0	0	0	-0.091485536	-0.1220569	0.097345231	0.10754005	-0.10273646	-0.21045771	-0.21594981	-0.11143903
5.94	0	0	0	0	0	0	-0.11738836	-0.14364827	0.11711361	0.13428728	-0.11365858	-0.21261126	-0.21725765	-0.12184319
5.95	0	0	0	0	0	0	-0.14189262	-0.16347562	0.13541481	0.15937865	-0.12313889	-0.21196716	-0.21569903	-0.13068741
5.96	0	0	0	0	0	0	-0.16466679	-0.18126727	0.15199957	0.18247413	-0.13104444	-0.20851914	-0.21127945	-0.13784662
5.97	0	0	0	0	0	0	-0.18540049	-0.19677698	0.16664001	0.2032583	-0.1372624	-0.20229798	-0.20404227	-0.1432174
5.98	0	0	0	0	0	0	-0.20380865	-0.2097874	0.17913273	0.22144459	-0.14170163	-0.19337123	-0.1940683	-0.14671937
5.99	0	0	0	0	0	0	-0.21963544	-0.22011307	0.18930165	0.23677925	-0.14429403	-0.1818426	-0.18147495	-0.14829647
6	0	0	0	0	0	0	-0.23265782	-0.22760302	0.19700045	0.24904491	-0.14499554	-0.1678507	-0.16641486	-0.14791775
6.01	0	0	0	0	0	0	-0.24268863	-0.232143	0.20211469	0.25806356	-0.14378687	-0.15156745	-0.14907409	-0.14557796
6.02	0	0	0	0	0	0	-0.24957926	-0.23365712	0.20456348	0.2636992	-0.14067388	-0.13319595	-0.12966983	-0.14129774
6.03	0	0	0	0	0	0	-0.25322184	-0.23210911	0.20430071	0.2658598	-0.13568761	-0.11296798	-0.10844767	-0.13512349
6.04	0	0	0	0	0	0	-0.25355083	-0.22750297	0.2013159	0.26449878	-0.12888405	-0.091141086	-0.085678547	-0.12712688
6.05	0	0	0	0	0	0	-0.25054419	-0.21988315	0.19563445	0.25961584	-0.12034348	-0.067995288	-0.061655246	-0.11740404
6.06	0	0	0	0	0	0	-0.24422382	-0.20933418	0.18731753	0.25125723	-0.11016958	-0.043829529	-0.03668869	-0.10607442
6.07	0	0	0	0	0	0	-0.23465555	-0.19597974	0.17646149	0.23951539	-0.09848816	-0.018957804	-0.011103904	-0.093279351
6.08	0	0	0	0	0	0	-0.22194848	-0.17998125	0.1631967	0.22452794	-0.085445614	0.0062949007	0.0147642	-0.079180263
6.09	0	0	0	0	0	0	-0.20625378	-0.16153594	0.1476861	0.20647611	-0.071207105	0.03159685	0.0405752	-0.063956677
6.1	0	0	0	0	0	0	-0.18776291	-0.14087441	0.13012312	0.18558262	-0.055954472	0.056613906	0.065987631	-0.047803922
6.11	0	0	0	0	0	0	-0.16670529	-0.1182578	0.11072935	0.16210888	-0.03988392	0.081013934	0.090663497	-0.030930638
6.12	0	0	0	0	0	0	-0.14334549	-0.093974441	0.08975176	0.1363518	-0.023203496	0.1044712	0.11427275	-0.013556088
6.13	0	0	0	0	0	0	-0.11797991	-0.068336234	0.067459523	0.10864003	-0.0061304107	0.12667072	0.1364977	0.0040926848
6.14	0	0	0	0	0	0	-0.090933004	-0.041674635	0.044140619	0.079329764	0.011111791	0.14731245	0.15703729	0.021783814
6.15	0	0	0	0	0	0	-0.062553188	-0.014336378	0.020098108	0.048800225	0.02829615	0.16611538	0.17561112	0.039283651
6.16	0	0	0	0	0	0	-0.033208326	0.013321025	-0.0043537899	0.017448734	0.045195271	0.1828213	0.19196331	0.056359844
6.17	0	0	0	0	0	0	-0.0032809819	0.040933954	-0.028893792	-0.01431443	0.06158433	0.19719835	0.20586601	0.072784416
6.18	0	0	0	0	0	0	0.026836559	0.068137454	-0.053197758	-0.046071385	0.077244056	0.20904425	0.2171225	0.088336798
6.19	0	0	0	0	0	0	0.056747427	0.094570052	-0.076942963	-0.07740213	0.091963662	0.21818908	0.22557005	0.10280679
6.2	0	0	0	0	0	0	0.086055383	0.11987855	-0.099812367	-0.10789009	0.10554367	0.22449774	0.23108215	0.11599738
6.21	0	0	0	0	0	0	0.11437007	0.14372275	-0.12149884	-0.13712762	0.11779862	0.22787189	0.23357044	0.12772743
6.22	0	0	0	0	0	0	0.14131218	0.16578	-0.14170926	-0.16472147	0.12855957	0.22825147	0.23298606	0.13783417
6.23	0	0	0	0	0	0	0.16651856	0.18574955	-0.16016848	-0.19029803	0.13767645	0.22561567	0.22932051	0.1461754
6.24	0	0	0	0	0	0	0.18964708	0.20335667	-0.17662305	-0.21350841	0.14502011	0.21998343	0.22260595	0.15263151
6.25	0	0	0	0	0	0	0.21038124	0.21835639	-0.19084469	-0.23403312	0.15048417	0.21141339	0.21291502	0.15710719
6.26	0	0	0	0	0	0	0.22843453	0.23053692	-0.2026334	-0.25158651	0.15398651	0.20000332	0.20036008	0.15953278
6.27	0	0	0	0	0	0	0.24355438	0.23972259	-0.21182032	-0.26592068	0.15547054	0.18588906	0.18509194	0.15986538
6.28	0	0	0	0	0	0	0.25552561	0.2457764	-0.21827007	-0.27682898	0.154906	0.16924289	0.16729806	0.15808949
6.29	0	0	0	0	0	0	0.26417354	0.24860199	-0.22188274	-0.28414897	0.15228959	0.15027148	0.14720028	0.15421742
6.3	0	0	0	0	0	0	0.26936651	0.2481452	-0.2225954	-0.28776476	0.14764507	0.1292133	0.12505204	0.14828926
6.31	0	0	0	0	0	0	0.27101778	0.24439491	-0.22038312	-0.28760881	0.14102316	0.10633568	0.10113525	0.14037245
6.32	0	0	0	0	0	0	0.269087	0.23738352	-0.21525948	-0.28366308	0.13250098	0.081931403	0.075756658	0.13056111
6.33	0	0	0	0	0	0	0.26358093	0.22718665	-0.20727664	-0.27595954	0.12218115	0.05631496	0.04924396	0.11897488
6.34	0	0	0	0	0	0	0.25455362	0.21392246	-0.19652481	-0.26457997	0.11019062	0.029818537	0.021941569	0.10575747
6.35	0	0	0	0	0	0	0.24210594	0.19775026	-0.18313129	-0.24965521	0.096679058	0.0027876985	-0.0057938469	0.091074947
6.36	0	0	0	0	0	0	0.2263845	0.1788686	-0.16725896	-0.23136362	0.081817056	-0.024423104	-0.033598013	0.075113593
6.37	0	0	0	0	0	0	0.20757995	0.15751293	-0.14910433	-0.209929	0.065793937	-0.05145517	-0.061103825	0.058077584
6.38	0	0	0	0	0	0	0.1859247	0.13395262	-0.12889511	-0.18561789	0.04881537	-0.07795027	-0.087946183	0.040186374
6.39	0	0	0	0	0	0	0.16169004	0.10848758	-0.10688738	-0.15873626	0.031100742	-0.10355538	-0.11376683	0.021671881
6.4	0	0	0	0	0	0	0.1351828	0.081444511	-0.083362326	-0.12962565	0.012880321	-0.12792738	-0.13821913	0.0027754857
6.41	0	0	0	0	0	0	0.10674146	0.053172657	-0.058622695	-0.098658883	-0.005607724	-0.15073763	-0.16097268	-0.016255112
6.42	0	0	0	0	0	0	0.076731845	0.02403936	-0.032988875	-0.066235284	-0.024120429	-0.1716764	-0.18171781	-0.035169129
6.43	0	0	0	0	0	0	0.045542429	-0.0055747188	-0.0067947704	-0.032775535	-0.042413224	-0.19045707	-0.20016976	-0.053716
6.44	0	0	0	0	0	0	0.013579336	-0.035280559	0.019616547	0.0012837615	-0.060243155	-0.20682002	-0.21607255	-0.071648689
6.45	0	0	0	0	0	0	-0.018738947	-0.064685877	0.045897319	0.035495773	-0.077372104	-0.22053622	-0.22920256	-0.088726975
6.46	0	0	0	0	0	0	-0.050987032	-0.093400295	0.071699678	0.069409289	-0.093569961	-0.23141041	-0.23937165	-0.10472066
6.47	0	0	0	0	0	0	-0.082738215	-0.12104051	0.096680238	0.10257466	-0.10861771	-0.23928386	-0.2464298	-0.11941266
6.48	0	0	0	0	0	0	-0.11357011	-0.14723538	0.12050466	0.13454975	-0.12231038	-0.24403668	-0.25026732	-0.13260197
6.49	0	0	0	0	0	0	-0.14307026	-0.17163095	0.14285213	0.16490581	-0.13445982	-0.24558956	-0.2508165	-0.14410636
6.5	0	0	0	0	0	0	-0.17084162	-0.19389513	0.16341964	0.19323325	-0.1448973	-0.2439051	-0.24805276	-0.15376491
6.51	0	0	0	0	0	0	-0.19650793	-0.21372229	0.18192611	0.21914711	-0.15347582	-0.23898847	-0.24199514	-0.16144027
6.52	0	0	0	0	0	0	-0.21971872	-0.23083737	0.19811624	0.24229228	-0.16007217	-0.23088758	-0.23270635	-0.16702055
6.53	0	0	0	0	0	0	-0.24015418	-0.24499974	0.21176396	0.2623484	-0.16458868	-0.2196927	-0.22029212	-0.17042097
6.54	0	0	0	0	0	0	-0.25752947	-0.2560065	0.22267563	0.27903424	-0.16695467	-0.20553546	-0.20490003	-0.17158512
6.55	0	0	0	0	0	0	-0.27159868	-0.26369539	0.23069274	0.2921116	-0.1671275	-0.18858733	-0.18671783	-0.17048584
6.56	0	0	0	0	0	0	-0.28215832	-0.26794715	0.23569419	0.30138873	-0.16509331	-0.16905758	-0.16597112	-0.16712573
6.57	0	0	0	0	0	0	-0.28905022	-0.26868735	0.23759812	0.30672312	-0.16086732	-0.1471907	-0.14292057	-0.16153731
6.58	0	0	0	0	0	0	-0.29216383	-0.26588753	0.23636314	0.30802357	-0.15449379	-0.12326337	-0.11785871	-0.1537827
6.59	0	0	0	0	0	0	-0.29143798	-0.25956591	0.23198917	0.30525174	-0.14604561	-0.097580941	-0.091106158	-0.143953
6.6	0	0	0	0	0	0	-0.28686189	-0.24978733	0.22451758	0.29842291	-0.13562349	-0.070473599	-0.063007597	-0.13216719
6.61	0	0	0	0	0	0	-0.27847565	-0.23666268	0.21403091	0.28760604	-0.12335474	-0.042292089	-0.033927308	-0.11857075
6.62	0	0	0	0	0	0	-0.26636991	-0.22034767	0.20065197	0.27292318	-0.10939175	-0.013403206	-0.0042444687	-0.10333385
6.63	0	0	0	0	0	0	-0.25068494	-0.20104096	0.18454247	0.25454811	-0.093910113	0.015814968	0.025651776	-0.086649249
6.64	0	0	0	0	0	0	-0.23160908	-0.17898185	0.16590104	0.23270433	-0.077106421	0.044978006	0.055367409	-0.06872984
6.65	0	0	0	0	0	0	-0.20937647	-0.15444725	0.14496082	0.20766236	-0.059195773	0.073700177	0.08450872	-0.049805973
6.66	0	0	0	0	0	0	-0.18426422	-0.12774825	0.12198656	0.1797364	-0.040409037	0.10159955	0.11268752	-0.030122484
6.67	0	0	0	0	0	0	-0.15658895	-0.099226225	0.09727131	0.14928045	-0.020989876	0.12830304	0.13952627	-0.0099355393
6.68	0	0	0	0	0	0	-0.12670284	-0.069248404	0.071132647	0.1166838	-0.0011915998	0.15345141	0.16466318	0.010490687
6.69	0	0	0	0	0	0	-0.094989139	-0.038203222	0.043908651	0.082366092	0.018726136	0.17670407	0.18775703	0.030887465
6.7	0	0	0	0	0	0	-0.061857283	-0.006495264	0.015953523	0.046771914	0.038500726	0.19774371	0.2084918	0.050985038
6.71	0	0	0	0	0	0	-0.027737607	0.025459986	-0.012367003	0.010365082	0.05787007	0.21628058	0.22658098	0.070516179
6.72	0	0	0	0	0	0	0.006924223	0.057241582	-0.040680438	-0.026377405	0.076576041	0.23205647	0.24177153	0.08921974
6.73	0	0	0	0	0	0	0.041673023	0.088428652	-0.068612421	-0.062971597	0.09436792	0.24484831	0.25384737	0.10684413
6.74	0	0	0	0	0	0	0.076050056	0.11860596	-0.09579166	-0.098932951	0.11100574	0.25447129	0.26263245	0.1231507
6.75	0	0	0	0	0	0	0.10959908	0.14736942	-0.12185485	-0.13378273	0.12626353	0.26078152	0.26799329	0.13791694
6.76	0	0	0	0	0	0	0.14187238	0.17433149	-0.14645154	-0.16705438	0.13993236	0.26367812	0.26984096	0.15093956
6.77	0	0	0	0	0	0	0.17243675	0.19912642	-0.16924878	-0.19829972	0.15182319	0.26310478	0.2681325	0.16203722
6.78	0	0	0	0	0	0	0.20087927	0.22141514	-0.18993567	-0.227095	0.1617695	0.2590508	0.2628717	0.17105305
6.79	0	0	0	0	0	0	0.2268129	0.24088993	-0.20822758	-0.25304662	0.16962959	0.25155138	0.25410935	0.1778569
6.8	0	0	0	0	0	0	0.24988171	0.25727863	-0.22386999	-0.27579649	0.17528856	0.24068747	0.24194278	0.18234716
6.81	0	0	0	0	0	0	0.26976574	0.27034843	-0.23664209	-0.29502693	0.17866002	0.2265849	0.22651481	0.18445224
6.82	0	0	0	0	0	0	0.28618546	0.27990917	-0.24635984	-0.31046513	0.17968735	0.20941299	0.20801215	0.18413173
6.83	0	0	0	0	0	0	0.29890562	0.28581603	-0.25287858	-0.32188694	0.17834461	0.18938249	0.1866631	0.18137703
6.84	0	0	0	0	0	0	0.30773866	0.28797176	-0.2560952	-0.32912013	0.17463707	0.16674307	0.1627348	0.17621171
6.85	0	0	0	0	0	0	0.31254737	0.28632815	-0.25594965	-0.3320469	0.16860124	0.14178019	0.1365299	0.16869128
6.86	0	0	0	0	0	0	0.31324703	0.28088694	-0.25242603	-0.33060577	0.16030463	0.11481152	0.10838272	0.15890271
6.87	0	0	0	0	0	0	0.30980676	0.27170009	-0.24555301	-0.32479266	0.14984498	0.08618292	0.078655025	0.14696338
6.88	0	0	0	0	0	0	0.30225025	0.25886933	-0.23540367	-0.31466125	0.13734912	0.056264015	0.047731365	0.13301973
6.89	0	0	0	0	0	0	0.29065572	0.24254509	-0.22209476	-0.30032257	0.12297148	0.025443432	0.016014139	0.11724545
6.9	0	0	0	0	0	0	0.27515514	0.22292476	-0.20578545	-0.28194386	0.10689216	-0.0058762327	-0.016081645	0.099839364
6.91	0	0	0	0	0	0	0.25593284	0.20025034	-0.18667537	-0.25974664	0.089314711	-0.037283662	-0.048133787	0.081022887
6.92	0	0	0	0	0	0	0.23322329	0.17480546	-0.16500224	-0.23400405	0.070463555	-0.068364209	-0.079718436	0.06103726
6.93	0	0	0	0	0	0	0.20730829	0.14691188	-0.14103891	-0.20503755	0.050581132	-0.098705359	-0.11041568	0.040140445
6.94	0	0	0	0	0	0	0.17851349	0.11692541	-0.11508992	-0.1732129	0.029924791	-0.1279022	-0.13981513	0.018603809
6.95	0	0	0	0	0	0	0.14720433	0.085231397	-0.087487701	-0.13893557	0.0087634702	-0.15556279	-0.16752137	-0.0032913923
6.96	0	0	0	0	0	0	0.1137814	0.052239786	-0.058588255	-0.10264557	-0.012625802	-0.18131344	-0.19315929	-0.025257681
6.97	0	0	0	0	0	0	0.078675328	0.018379841	-0.028766624	-0.064811873	-0.033961522	-0.20480372	-0.21637912	-0.047005122
6.98	0	0	0	0	0	0	0.042341289	-0.015905435	0.0015879839	-0.025926288	-0.054961408	-0.22571125	-0.23686123	-0.068245142
6.99	0	0	0	0	0	0	0.0052530664	-0.050165082	0.032077261	0.013502853	-0.075346129	-0.24374605	-0.25432045	-0.088694352
7	0	0	0	0	0	0	-0.032103082	-0.083946101	0.062299017	0.052957358	-0.094843008	-0.25865461	-0.2685101	-0.10807832
7.01	0	0	0	0	0	0	-0.069234794	-0.11679943	0.091852476	0.091915963	-0.11318967	-0.27022338	-0.27922538	-0.12613524
7.02	0	0	0	0	0	0	-0.10565008	-0.14828589	0.12034358	0.12986121	-0.13013754	-0.27828183	-0.28630635	-0.14261947
7.03	0	0	0	0	0	0	-0.14086381	-0.17798207	0.14739022	0.16628629	-0.14545525	-0.28270494	-0.28964024	-0.15730486
7.04	0	0	0	0	0	0	-0.17440419	-0.20548598	0.17262737	0.20070183	-0.15893173	-0.28341504	-0.28916323	-0.16998783
7.05	0	0	0	0	0	0	-0.20581905	-0.23042247	0.19571201	0.23264242	-0.17037915	-0.28038318	-0.28486151	-0.1804902
7.06	0	0	0	0	0	0	-0.23468193	-0.25244836	0.21632772	0.26167291	-0.17963548	-0.27362966	-0.27677176	-0.18866167
7.07	0	0	0	0	0	0	-0.26059784	-0.27125712	0.23418907	0.28739432	-0.18656683	-0.26322412	-0.26498094	-0.19438196
7.08	0	0	0	0	0	0	-0.28320866	-0.28658315	0.24904552	0.30944928	-0.1910693	-0.2492848	-0.24962533	-0.19756252
7.09	0	0	0	0	0	0	-0.30219808	-0.29820543	0.26068492	0.327527	-0.19307057	-0.23197729	-0.23088911	-0.19814795
7.1	0	0	0	0	0	0	-0.31729596	-0.30595078	0.26893652	0.34136764	-0.19253098	-0.21151256	-0.20900205	-0.19611681
7.11	0	0	0	0	0	0	-0.32828218	-0.30969632	0.27367344	0.35076596	-0.18944425	-0.18814444	-0.18423683	-0.19148217
7.12	0	0	0	0	0	0	-0.3349898	-0.30937137	0.27481459	0.35557436	-0.18383772	-0.16216645	-0.15690558	-0.18429154
7.13	0	0	0	0	0	0	-0.33730756	-0.30495872	0.27232597	0.35570512	-0.17577221	-0.13390817	-0.12735599	-0.17462649
7.14	0	0	0	0	0	0	-0.33518162	-0.29649506	0.26622137	0.35113188	-0.16534132	-0.10373104	-0.09596691	-0.16260172
7.15	0	0	0	0	0	0	-0.3286166	-0.28407084	0.25656246	0.34189033	-0.15267043	-0.07202379	-0.063143513	-0.14836371
7.16	0	0	0	0	0	0	-0.3176758	-0.26782932	0.24345819	0.32807802	-0.13791519	-0.039197405	-0.029312051	-0.13208898
7.17	0	0	0	0	0	0	-0.3024807	-0.24796497	0.22706364	0.30985344	-0.12125961	-0.0056798406	0.0050856467	-0.11398189
7.18	0	0	0	0	0	0	-0.28320965	-0.22472117	0.20757818	0.28743423	-0.10291378	0.028089556	0.039597934	-0.094272105
7.19	0	0	0	0	0	0	-0.2600958	-0.19838726	0.18524309	0.26109461	-0.083111266	0.061665791	0.073769268	-0.073211674
7.2	0	0	0	0	0	0	-0.23342435	-0.16929494	0.16033858	0.23116209	-0.062106094	0.094604076	0.10714621	-0.051071833
7.21	0	0	0	0	0	0	-0.20352899	-0.13781411	0.13318031	0.19801335	-0.040169535	0.12646571	0.13928342	-0.028139517
7.22	0	0	0	0	0	0	-0.1707878	-0.10434822	0.10411538	0.1620696	-0.017586601	0.1568239	0.16974962	-0.0047136438
7.23	0	0	0	0	0	0	-0.13561848	-0.069329053	0.073517928	0.12379119	0.0053476496	0.18526947	0.1981333	0.018898764
7.24	0	0	0	0	0	0	-0.098472992	-0.033211218	0.04178431	0.083671776	0.028331957	0.21141639	0.22404833	0.042386601
7.25	0	0	0	0	0	0	-0.059831834	0.0035337597	0.0093279992	0.042231936	0.051062812	0.23490693	0.24713917	0.065438765
7.26	0	0	0	0	0	0	-0.020197794	0.040423576	-0.023425801	1.2449632e-05	0.073238451	0.25541662	0.26708573	0.087748272
7.27	0	0	0	0	0	0	0.01991056	0.076971469	-0.056045712	-0.042432745	0.094562859	0.27265865	0.28360777	0.10901633
7.28	0	0	0	0	0	0	0.059965657	0.11269262	-0.088099852	-0.084543806	0.11474971	0.28638791	0.29646887	0.12895635
7.29	0	0	0	0	0	0	0.099437843	0.1471106	-0.11916154	-0.12576235	0.13352619	0.29640439	0.30547971	0.14729776
7.3	0	0	0	0	0	0	0.13780237	0.17976365	-0.14881495	-0.16553886	0.15063671	0.30255612	0.31050087	0.1637897
7.31	0	0	0	0	0	0	0.17454638	0.21021095	-0.17666068	-0.20333995	0.16584633	0.30474141	0.31144495	0.17820445
7.32	0	0	0	0	0	0	0.20917569	0.23803845	-0.20232114	-0.23865555	0.17894401	0.30291045	0.30827793	0.1903405
7.33	0	0	0	0	0	0	0.24122149	0.2628646	-0.22544558	-0.27100575	0.18974549	0.29706624	0.30102	0.20002543
7.34	0	0	0	0	0	0	0.27024664	0.28434545	-0.24571497	-0.2999473	0.19809589	0.28726485	0.28974548	0.20711829
7.35	0	0	0	0	0	0	0.29585159	0.3021795	-0.26284629	-0.32507965	0.20387194	0.27361495	0.27458218	0.21151166
7.36	0	0	0	0	0	0	0.31767991	0.3161118	-0.27659652	-0.34605051	0.2069837	0.25627663	0.25571001	0.21313321
7.37	0	0	0	0	0	0	0.33542319	0.32593768	-0.28676605	-0.36256069	0.20737599	0.2354596	0.2333588	0.21194688
7.38	0	0	0	0	0	0	0.34882541	0.33150563	-0.29320155	-0.37436842	0.20502928	0.21142064	0.20780563	0.20795352
7.39	0	0	0	0	0	0	0.35768653	0.33271961	-0.2957982	-0.38129279	0.19996015	0.18446045	0.17937131	0.2011911
7.4	0	0	0	0	0	0	0.36186552	0.32954065	-0.29450141	-0.38321648	0.19222122	0.15491997	0.14841645	0.19173437
7.41	0	0	0	0	0	0	0.36128245	0.32198761	-0.28930772	-0.38008764	0.1819007	0.12317601	0.11533687	0.1796941
7.42	0	0	0	0	0	0	0.35591992	0.31013727	-0.28026518	-0.37192093	0.16912137	0.089636494	0.080558579	0.16521578
7.43	0	0	0	0	0	0	0.34582362	0.29412361	-0.26747296	-0.35879766	0.15403917	0.054735236	0.044532254	0.1484779
7.44	0	0	0	0	0	0	0.33110203	0.27413633	-0.25108031	-0.34086511	0.13684128	0.018926337	0.0077274634	0.12968975
7.45	0	0	0	0	0	0	0.31192534	0.25041867	-0.23128486	-0.31833487	0.11774385	-0.017321711	-0.02937346	0.10908883
7.46	0	0	0	0	0	0	0.28852352	0.22326444	-0.20833026	-0.29148043	0.096989266	-0.053532141	-0.066281726	0.086937839
7.47	0	0	0	0	0	0	0.26118359	0.19301444	-0.18250318	-0.26063387	0.074843097	-0.089226165	-0.10250851	0.063521359
7.48	0	0	0	0	0	0	0.23024615	0.16005215	-0.15412979	-0.22618178	0.051590705	-0.1239293	-0.13757142	0.039142198
7.49	0	0	0	0	0	0	0.19610112	0.12479897	-0.12357162	-0.18856047	0.027533579	-0.15717764	-0.17100089	0.014117485
7.5	0	0	0	0	0	0	0.1591829	0.087708746	-0.091221003	-0.1482504	0.002985435	-0.18852408	-0.20234647	-0.011225445
7.51	0	0	0	0	0	0	0.1199648	0.049262042	-0.057496015	-0.10577014	-0.021731866	-0.21754428	-0.23118289	-0.036553324
7.52	0	0	0	0	0	0	0.078953056	0.0099598661	-0.022835112	-0.061669657	-0.046292529	-0.2438424	-0.25711578	-0.061531325
7.53	0	0	0	0	0	0	0.036680265	-0.029682822	0.012308568	-0.016523241	-0.07037111	-0.26705652	-0.27978707	-0.085827478
7.54	0	0	0	0	0	0	-0.0063014958	-0.069143842	0.047473115	0.029077962	-0.093646821	-0.28686353	-0.29887991	-0.10911707
7.55	0	0	0	0	0	0	-0.049427866	-0.10790066	0.082193905	0.074533677	-0.11580779	-0.30298367	-0.31412308	-0.13108699
7.56	0	0	0	0	0	0	-0.092129596	-0.1454373	0.11600973	0.11924238	-0.13655524	-0.31518443	-0.32529479	-0.1514399
7.57	0	0	0	0	0	0	-0.13384005	-0.18125118	0.14846889	0.16260926	-0.15560748	-0.32328387	-0.33222592	-0.16989827
7.58	0	0	0	0	0	0	-0.17400269	-0.21485984	0.17913527	0.20405408	-0.17270377	-0.3271533	-0.33480248	-0.18620815
7.59	0	0	0	0	0	0	-0.21207851	-0.24580742	0.20759412	0.24301896	-0.18760781	-0.32671926	-0.33296744	-0.20014265
7.6	0	0	0	0	0	0	-0.24755325	-0.27367084	0.23345767	0.27897585	-0.20011106	-0.32196478	-0.32672178	-0.21150507
7.61	0	0	0	0	0	0	-0.27994429	-0.29806552	0.25637043	0.31143366	-0.21003559	-0.31292989	-0.31612478	-0.22013167
7.62	0	0	0	0	0	0	-0.30880725	-0.31865072	0.27601402	0.33994497	-0.21723663	-0.29971142	-0.30129354	-0.22589399
7.63	0	0	0	0	0	0	-0.33374201	-0.33513425	0.29211158	0.36411215	-0.22160461	-0.28246201	-0.28240174	-0.22870077
7.64	0	0	0	0	0	0	-0.35439827	-0.34727659	0.30443169	0.38359288	-0.22306686	-0.26138836	-0.25967764	-0.22849933
7.65	0	0	0	0	0	0	-0.37048043	-0.35489432	0.31279159	0.398105	-0.22158872	-0.23674883	-0.23340137	-0.22527645
7.66	0	0	0	0	0	0	-0.38175179	-0.35786287	0.31705992	0.4074305	-0.21717421	-0.20885024	-0.20390148	-0.2190588
7.67	0	0	0	0	0	0	-0.38803796	-0.35611846	0.31715871	0.41141878	-0.20986617	-0.17804414	-0.17155084	-0.20991276
7.68	0	0	0	0	0	0	-0.38922955	-0.34965923	0.31306466	0.40998899	-0.19974593	-0.14472234	-0.136762	-0.19794376
7.69	0	0	0	0	0	0	-0.38528391	-0.33854568	0.3048098	0.40313147	-0.1869324	-0.10931197	-0.099981894	-0.1832951
7.7	0	0	0	0	0	0	-0.37622607	-0.32290011	0.29248129	0.39090822	-0.17158072	-0.072270031	-0.061686124	-0.16614626
7.71	0	0	0	0	0	0	-0.36214875	-0.30290537	0.27622061	0.37345252	-0.1538804	-0.034077482	-0.022372847	-0.1467107
7.72	0	0	0	0	0	0	-0.34321151	-0.27880276	0.25622194	0.35096748	-0.13405298	0.0047669615	0.017443707	-0.12523324
7.73	0	0	0	0	0	0	-0.31963899	-0.25088915	0.2327299	0.32372376	-0.1123493	0.043753341	0.057239942	-0.10198696
7.74	0	0	0	0	0	0	-0.29171826	-0.21951334	0.20603656	0.29205635	-0.089046298	0.082367129	0.096489771	-0.07726979
7.75	0	0	0	0	0	0	-0.25979539	-0.18507172	0.17647787	0.25636048	-0.064443534	0.12009601	0.13467155	-0.051400649
7.76	0	0	0	0	0	0	-0.22427118	-0.14800333	0.14442939	0.21708669	-0.038859315	0.15643666	0.171275	-0.024715369
7.77	0	0	0	0	0	0	-0.18559611	-0.1087842	0.11030159	0.1747352	-0.012626604	0.19090144	0.20580801	0.0024376549
7.78	0	0	0	0	0	0	-0.14426472	-0.067921323	0.074534571	0.12984954	0.013911311	0.22302494	0.23780323	0.029702011
7.79	0	0	0	0	0	0	-0.10080924	-0.025946087	0.037592437	0.083009608	0.040405295	0.25237024	0.2668244	0.056717935
7.8	0	0	0	0	0	0	-0.055792799	0.016592615	-4.2736278e-05	0.034824178	0.066504951	0.27853483	0.29247225	0.083127046
7.81	0	0	0	0	0	0	-0.0098021213	0.059135545	-0.037877169	-0.014076969	0.091863247	0.30115611	0.31439001	0.10857709
7.82	0	0	0	0	0	0	0.036560094	0.10112046	-0.075411843	-0.063051272	0.11614112	0.31991641	0.33226829	0.13272665
7.83	0	0	0	0	0	0	0.08268306	0.14198952	-0.11214907	-0.11145182	0.13901198	0.33454739	0.3458495	0.15524966
7.84	0	0	0	0	0	0	0.12795592	0.18119669	-0.14759907	-0.15863585	0.16016614	0.3448339	0.35493146	0.17583985
7.85	0	0	0	0	0	0	0.17177585	0.21821504	-0.18128649	-0.20397332	0.17931495	0.35061706	0.35937038	0.1942149
7.86	0	0	0	0	0	0	0.21355602	0.25254374	-0.21275679	-0.24685525	0.19619474	0.35179667	0.35908311	0.21012024
7.87	0	0	0	0	0	0	0.25273349	0.28371492	-0.24158229	-0.28670189	0.21057044	0.34833285	0.35404849	0.22333263
7.88	0	0	0	0	0	0	0.28877672	0.31129994	-0.26736806	-0.32297057	0.22223885	0.34024688	0.34430801	0.23366322
7.89	0	0	0	0	0	0	0.32119282	0.33491531	-0.28975722	-0.35516304	0.23103145	0.32762124	0.32996559	0.24096027
7.9	0	0	0	0	0	0	0.34953421	0.35422797	-0.30843593	-0.38283228	0.23681686	0.31059885	0.3111865	0.24511132
7.91	0	0	0	0	0	0	0.37340483	0.36895998	-0.32313771	-0.40558873	0.23950276	0.28938149	0.28819553	0.24604491
7.92	0	0	0	0	0	0	0.3924656	0.37889247	-0.33364726	-0.42310566	0.23903728	0.26422745	0.26127431	0.24373171
7.93	0	0	0	0	0	0	0.40643922	0.38386885	-0.33980352	-0.4351239	0.23540996	0.23544842	0.23075793	0.23818517
7.94	0	0	0	0	0	0	0.41511418	0.38379722	-0.34150216	-0.44145558	0.22865206	0.20340564	0.19703073	0.22946152
7.95	0	0	0	0	0	0	0.41834788	0.3786519	-0.33869718	-0.44198699	0.21883637	0.16850539	0.16052155	0.2176593
7.96	0	0	0	0	0	0	0.41606886	0.36847413	-0.33140188	-0.43668049	0.2060765	0.13119387	0.12169824	0.20291825
7.97	0	0	0	0	0	0	0.40827818	0.35337188	-0.31968896	-0.42557539	0.19052555	0.09195148	0.081061701	0.18541769
7.98	0	0	0	0	0	0	0.39504972	0.3335188	-0.30368991	-0.40878785	0.17237434	0.051286706	0.039139457	0.16537436
7.99	0	0	0	0	0	0	0.37652965	0.30915221	-0.28359356	-0.38650976	0.15184904	0.0097294987	-0.0035212001	0.14303974
8	0	0	0	0	0	0	0.35293482	0.28057036	-0.25964388	-0.35900658	0.12920841	-0.032175596	-0.046360329	0.11869694
8.01	0	0	0	0	0	0	0.32455032	0.24812878	-0.23213707	-0.32661423	0.10474053	-0.073876561	-0.088812677	0.092657088
8.02	0	0	0	0	0	0	0.29172603	0.2122359	-0.20141789	-0.28973501	0.078759135	-0.11482116	-0.13031512	0.065255393
8.03	0	0	0	0	0	0	0.25487237	0.17334789	-0.16787539	-0.24883267	0.051599645	-0.15446426	-0.17031411	0.03684683
8.04	0	0	0	0	0	0	0.21445517	0.13196295	-0.13193798	-0.20442657	0.023614802	-0.19227502	-0.20827306	0.0078015537
8.05	0	0	0	0	0	0	0.17098982	0.088614891	-0.094067988	-0.1570851	-0.0048298774	-0.22774403	-0.24367951	-0.021499911
8.06	0	0	0	0	0	0	0.12503473	0.04386628	-0.054755731	-0.10741848	-0.03336087	-0.26039016	-0.27605204	-0.050671647
8.07	0	0	0	0	0	0	0.077184144	-0.0016988244	-0.014513165	-0.056070857	-0.06160154	-0.28976704	-0.30494676	-0.079327414
8.08	0	0	0	0	0	0	0.0280605	-0.047482494	0.026132752	-0.003712001	-0.089177103	-0.31546913	-0.32996344	-0.10708575
8.09	0	0	0	0	0	0	-0.021693653	-0.092880758	0.066646951	0.048971417	-0.11571959	-0.33713735	-0.35075097	-0.13357506
8.1	0	0	0	0	0	0	-0.071424042	-0.13729155	0.10649328	0.10128481	-0.14087273	-0.35446403	-0.3670123	-0.15843852
8.11	0	0	0	0	0	0	-0.12047326	-0.18012268	0.14514159	0.15253483	-0.16429676	-0.36719725	-0.37850862	-0.18133897
8.12	0	0	0	0	0	0	-0.16818942	-0.22079972	0.18207475	0.20203851	-0.18567296	-0.37514449	-0.38506283	-0.20196335
8.13	0	0	0	0	0	0	-0.21393483	-0.25877366	0.2167956	0.24913236	-0.20470799	-0.37817545	-0.38656225	-0.22002709
8.14	0	0	0	0	0	0	-0.25709449	-0.29352834	0.24883356	0.29318125	-0.22113792	-0.37622414	-0.38296037	-0.23527792
8.15	0	0	0	0	0	0	-0.29708429	-0.32458742	0.27775106	0.33358693	-0.23473186	-0.36929005	-0.37427789	-0.24749943
8.16	0	0	0	0	0	0	-0.33335897	-0.35152088	0.30314945	0.36979617	-0.24529515	-0.35743853	-0.36060276	-0.25651413
8.17	0	0	0	0	0	0	-0.36541949	-0.37395098	0.32467447	0.40130825	-0.25267221	-0.34080029	-0.34208938	-0.26218593
8.18	0	0	0	0	0	0	-0.39281986	-0.39155748	0.34202121	0.4276819	-0.25674872	-0.31956996	-0.3189569	-0.26442224
8.19	0	0	0	0	0	0	-0.41517335	-0.40408223	0.35493837	0.44854146	-0.25745337	-0.29400391	-0.29148669	-0.26317538
8.2	0	0	0	0	0	0	-0.43215786	-0.41133286	0.36323185	0.46358214	-0.25475907	-0.26441717	-0.26001893	-0.25844345
8.21	0	0	0	0	0	0	-0.4435206	-0.4131857	0.36676766	0.47257445	-0.24868349	-0.23117956	-0.22494844	-0.25027061
8.22	0	0	0	0	0	0	-0.44908169	-0.40958779	0.36547397	0.47536763	-0.23928908	-0.19471111	-0.18671972	-0.23874671
8.23	0	0	0	0	0	0	-0.44873704	-0.40055789	0.35934241	0.47189209	-0.2266825	-0.15547678	-0.14582137	-0.2240064
8.24	0	0	0	0	0	0	-0.44246001	-0.38618669	0.3484285	0.46216066	-0.21101342	-0.11398052	-0.10277986	-0.20622751
8.25	0	0	0	0	0	0	-0.43030228	-0.36663594	0.33285125	0.44626899	-0.19247277	-0.07075885	-0.058152744	-0.185629
8.26	0	0	0	0	0	0	-0.41239348	-0.3421367	0.31279196	0.42439461	-0.17129044	-0.02637391	-0.012521492	-0.16246824
8.27	0	0	0	0	0	0	-0.38893997	-0.31298665	0.28849211	0.39679506	-0.14773246	0.018593807	0.033516096	-0.13703782
8.28	0	0	0	0	0	0	-0.36022246	-0.27954651	0.26025049	0.36380493	-0.12209766	0.063553044	0.079353692	-0.10966188
8.29	0	0	0	0	0	0	-0.32659272	-0.24223562	0.22841958	0.32583181	-0.094713889	0.10790954	0.12438441	-0.080691971
8.3	0	0	0	0	0	0	-0.28846931	-0.20152667	0.19340115	0.28335129	-0.065933838	0.15107386	0.16800884	-0.050502585
8.31	0	0	0	0	0	0	-0.24633239	-0.15793977	0.15564123	0.23690106	-0.036130524	0.19246922	0.20964296	-0.019486292
8.32	0	0	0	0	0	0	-0.20071768	-0.11203581	0.11562443	0.18707411	-0.0056924521	0.23153918	0.24872602	0.011951332
8.33	0	0	0	0	0	0	-0.15220971	-0.06440926	0.073867733	0.13451118	0.024981434	0.26775507	0.284728	0.043397004
8.34	0	0	0	0	0	0	-0.10143433	-0.015680494	0.030913865	0.079892552	0.055486967	0.30062318	0.3171568	0.074435151
8.35	0	0	0	0	0	0	-0.049050667	0.033512269	-0.012675769	0.023929278	0.085420074	0.32969144	0.34556496	0.1046534
8.36	0	0	0	0	0	0	0.0042574332	0.082521312	-0.056328399	-0.032646075	0.11438211	0.3545556	0.3695558	0.13364802
8.37	0	0	0	0	0	0	0.057790285	0.13069793	-0.099467401	-0.089088981	0.14198518	0.37486486	0.38878894	0.16102935
8.38	0	0	0	0	0	0	0.11084155	0.17740099	-0.1415199	-0.14465274	0.16785727	0.39032675	0.40298506	0.18642698
8.39	0	0	0	0	0	0	0.16270751	0.22200546	-0.18192434	-0.19859832	0.19164731	0.40071135	0.41192996	0.20949476
8.4	0	0	0	0	0	0	0.21269642	0.26391074	-0.22013801	-0.2502042	0.21302988	0.40585461	0.4154777	0.22991551
8.41	0	0	0	0	0	0	0.26013769	0.30254874	-0.25564429	-0.29877595	0.23170968	0.40566089	0.41355291	0.24740537
8.42	0	0	0	0	0	0	0.30439085	0.33739155	-0.28795958	-0.3436556	0.24742554	0.4001046	0.40615217	0.26171771
8.43	0	0	0	0	0	0	0.3448542	0.36795865	-0.31663995	-0.38423048	0.25995413	0.38923088	0.39334438	0.2726466
8.44	0	0	0	0	0	0	0.38097295	0.39382347	-0.34128714	-0.4199416	0.26911304	0.37315538	0.37527029	0.28002973
8.45	0	0	0	0	0	0	0.4122468	0.41461936	-0.36155411	-0.45029131	0.27476342	0.35206312	0.352141	0.28375082
8.46	0	0	0	0	0	0	0.43823684	0.43004473	-0.37714987	-0.47485018	0.2768121	0.32620641	0.32423553	0.28374136
8.47	0	0	0	0	0	0	0.45857171	0.43986735	-0.38784364	-0.49326306	0.27521298	0.29590185	0.29189749	0.27998179
8.48	0	0	0	0	0	0	0.4729528	0.44392786	-0.39346821	-0.50525415	0.26996796	0.2615265	0.25553091	0.27250201
8.49	0	0	0	0	0	0	0.48115862	0.44214219	-0.39392249	-0.51063108	0.26112713	0.22351321	0.21559517	0.26138125
8.5	0	0	0	0	0	0	0.48304814	0.43450309	-0.38917318	-0.50928787	0.24878835	0.1823452	0.17259927	0.24674727
8.51	0	0	0	0	0	0	0.47856307	0.42108064	-0.37925559	-0.50120681	0.23309625	0.13854994	0.12709532	0.22877495
8.52	0	0	0	0	0	0	0.46772904	0.40202175	-0.36427352	-0.48645915	0.21424053	0.092692398	0.079671522	0.20768421
8.53	0	0	0	0	0	0	0.45065575	0.37754856	-0.34439826	-0.46520462	0.19245372	0.045367782	0.030944522	0.18373734
8.54	0	0	0	0	0	0	0.42753593	0.34795598	-0.31986667	-0.4376898	0.1680083	-0.0028061665	-0.018448538	0.15723579
8.55	0	0	0	0	0	0	0.39864327	0.3136081	-0.2909784	-0.40424531	0.14121334	-0.051197222	-0.067858352	0.12851632
8.56	0	0	0	0	0	0	0.36432916	0.27493383	-0.25809228	-0.36528188	0.11241057	-0.099166955	-0.11663197	0.097946825
8.57	0	0	0	0	0	0	0.32501852	0.23242148	-0.22162185	-0.32128536	0.0819701	-0.14607913	-0.1641214	0.065921563
8.58	0	0	0	0	0	0	0.28120457	0.18661268	-0.18203021	-0.27281069	0.050285601	-0.19130815	-0.20969221	0.032856127
8.59	0	0	0	0	0	0	0.23344261	0.13809549	-0.13982416	-0.2204749	0.017769282	-0.23424733	-0.25273197	-0.00081795325
8.6	0	0	0	0	0	0	0.18234309	0.087496874	-0.095547742	-0.16494933	-0.015153485	-0.27431708	-0.29265848	-0.034658826
8.61	0	0	0	0	0	0	0.12856377	0.035474597	-0.04977521	-0.10695101	-0.048049709	-0.31097267	-0.32892762	-0.068220103
8.62	0	0	0	0	0	0	0.072801301	-0.017291278	-0.0031036342	-0.04723346	-0.080484465	-0.34371159	-0.36104071	-0.10105674
8.63	0	0	0	0	0	0	0.015782225	-0.070107272	0.043854885	0.013423139	-0.11202663	-0.3720805	-0.38855141	-0.13273091
8.64	0	0	0	0	0	0	-0.041746472	-0.12227559	0.090481225	0.074222053	-0.14225462	-0.39568137	-0.41107181	-0.16281786
8.65	0	0	0	0	0	0	-0.09902713	-0.1731033	0.13615738	0.13436047	-0.17076196	-0.41417712	-0.42827794	-0.19091155
8.66	0	0	0	0	0	0	-0.15530137	-0.22191155	0.18027466	0.19304007	-0.19716282	-0.42729636	-0.43991435	-0.21663016
8.67	0	0	0	0	0	0	-0.20982011	-0.26804459	0.22224175	0.2494776	-0.22109713	-0.43483732	-0.44579786	-0.23962124
8.68	0	0	0	0	0	0	-0.26185352	-0.31087858	0.26149263	0.30291532	-0.24223554	-0.4366709	-0.44582034	-0.25956653
8.69	0	0	0	0	0	0	-0.31070077	-0.34982995	0.2974942	0.35263112	-0.26028392	-0.43274276	-0.43995057	-0.27618635
8.7	0	0	0	0	0	0	-0.35569943	-0.38436343	0.3297535	0.39794828	-0.27498742	-0.4230744	-0.42823505	-0.28924349
8.71	0	0	0	0	0	0	-0.39623446	-0.41399925	0.35782443	0.43824464	-0.28613406	-0.40776332	-0.41079777	-0.29854657
8.72	0	0	0	0	0	0	-0.43174656	-0.4383199	0.38131386	0.47296114	-0.29355774	-0.38698212	-0.387839	-0.30395284
8.73	0	0	0	0	0	0	-0.46173986	-0.45697587	0.39988719	0.50160948	-0.29714071	-0.36097658	-0.35963305	-0.30537027
8.74	0	0	0	0	0	0	-0.48578882	-0.4696907	0.413273	0.52377902	-0.29681534	-0.33006286	-0.32652503	-0.30275909
8.75	0	0	0	0	0	0	-0.50354423	-0.47626499	0.42126699	0.53914256	-0.2925653	-0.29462364	-0.28892666	-0.29613255
8.76	0	0	0	0	0	0	-0.51473821	-0.47657944	0.42373507	0.54746113	-0.28442607	-0.25510342	-0.24731117	-0.28555704
8.77	0	0	0	0	0	0	-0.51918817	-0.47059686	0.42061546	0.54858763	-0.2724847	-0.21200302	-0.20220739	-0.27115151
8.78	0	0	0	0	0	0	-0.51679972	-0.4583631	0.41191991	0.54246921	-0.25687894	-0.16587318	-0.15419305	-0.25308615
8.79	0	0	0	0	0	0	-0.50756834	-0.44000685	0.39773394	0.52914851	-0.23779572	-0.11730761	-0.10388738	-0.2315804
8.8	0	0	0	0	0	0	-0.49157993	-0.41573842	0.37821607	0.50876361	-0.21546891	-0.066935348	-0.05194317	-0.20690036
8.81	0	0	0	0	0	0	-0.46901015	-0.38584736	0.35359614	0.48154664	-0.19017649	-0.015412616	0.00096167836	-0.17935546
8.82	0	0	0	0	0	0	-0.44012257	-0.35069907	0.32417262	0.44782129	-0.16223709	0.036585688	0.054133004	-0.14929465
8.83	0	0	0	0	0	0	-0.40526565	-0.31073034	0.29030905	0.40799895	-0.13200602	0.088374822	0.10686946	-0.11710196
8.84	0	0	0	0	0	0	-0.3648686	-0.26644401	0.25242959	0.36257379	-0.099870737	0.13926919	0.15847173	-0.083191627
8.85	0	0	0	0	0	0	-0.31943609	-0.21840261	0.21101369	0.31211662	-0.066245924	0.18859142	0.20825183	-0.048002776
8.86	0	0	0	0	0	0	-0.26954203	-0.16722128	0.16659009	0.25726778	-0.031568135	0.23568132	0.25554219	-0.011993748
8.87	0	0	0	0	0	0	-0.21582232	-0.1135599	0.11973004	0.19872902	0.0037098565	0.27990474	0.29970466	0.024363861
8.88	0	0	0	0	0	0	-0.15896677	-0.058114617	0.071040049	0.13725458	0.039124955	0.32066206	0.34013904	0.060591357
8.89	0	0	0	0	0	0	-0.099710283	-0.001608828	0.021153984	0.07364146	0.07420981	0.3573963	0.37629124	0.09620924
8.9	0	0	0	0	0	0	-0.03882337	0.055216239	-0.029275125	0.0087191476	0.10849897	0.38960074	0.40766085	0.13074354
8.91	0	0	0	0	0	0	0.02289784	0.11161123	-0.079583629	-0.056661196	0.14153503	0.41682582	0.43380803	0.16373209
8.92	0	0	0	0	0	0	0.084641993	0.1668285	-0.12910597	-0.12163786	0.17287477	0.43868544	0.45435964	0.19473075
8.93	0	0	0	0	0	0	0.14559315	0.22013206	-0.17718346	-0.18534994	0.20209501	0.45486238	0.46901453	0.22331931
8.94	0	0	0	0	0	0	0.20494155	0.27080729	-0.22317305	-0.24694867	0.22879837	0.46511285	0.47754788	0.24910719
8.95	0	0	0	0	0	0	0.26189434	0.31817058	-0.26645589	-0.30560876	0.25261863	0.46927008	0.47981462	0.27173879
8.96	0	0	0	0	0	0	0.31568614	0.36157844	-0.30644561	-0.36053941	0.27322577	0.467247	0.47575172	0.29089833
8.97	0	0	0	0	0	0	0.36558932	0.40043631	-0.34259631	-0.41099493	0.29033046	0.45903772	0.46537947	0.30631426
8.98	0	0	0	0	0	0	0.41092381	0.43420659	-0.37440993	-0.45628482	0.30368814	0.4447181	0.44880168	0.31776309
8.99	0	0	0	0	0	0	0.45106631	0.46241611	-0.4014431	-0.49578326	0.31310251	0.42444517	0.4262047	0.32507255
9	0	0	0	0	0	0	0.48545887	0.48466268	-0.42331331	-0.52893763	0.31842833	0.39845544	0.39785544	0.3281242
9.01	0	0	0	0	0	0	0.5136166	0.50062082	-0.43970425	-0.55527625	0.31957363	0.36706226	0.36409822	0.32685523
9.02	0	0	0	0	0	0	0.53513445	0.51004643	-0.45037037	-0.57441505	0.31650123	0.33065204	0.32535068	0.32125963
9.03	0	0	0	0	0	0	0.54969298	0.51278047	-0.45514049	-0.58606307	0.30922946	0.28967952	0.2820986	0.31138851
9.04	0	0	0	0	0	0	0.55706305	0.50875148	-0.45392046	-0.59002685	0.29783228	0.24466217	0.23488987	0.29734978
9.05	0	0	0	0	0	0	0.55710933	0.49797705	-0.44669478	-0.58621344	0.28243856	0.19617362	0.18432756	0.27930699
9.06	0	0	0	0	0	0	0.54979256	0.48056398	-0.43352726	-0.57463221	0.26323067	0.14483643	0.13106225	0.25747749
9.07	0	0	0	0	0	0	0.53517059	0.45670739	-0.41456058	-0.55539523	0.24044235	0.091314074	0.075783674	0.23212982
9.08	0	0	0	0	0	0	0.51339814	0.42668859	-0.39001482	-0.52871634	0.21435589	0.036302422	0.019211812	0.20358041
9.09	0	0	0	0	0	0	0.48472524	0.39087182	-0.36018495	-0.49490891	0.18529868	-0.019479307	-0.037912456	0.17218971
9.1	0	0	0	0	0	0	0.44949444	0.34969987	-0.32543734	-0.45438212	0.15363907	-0.075297918	-0.094837045	0.13835761
9.11	0	0	0	0	0	0	0.40813678	0.30368865	-0.28620531	-0.40763617	0.11978179	-0.13041586	-0.15080854	0.10251839
9.12	0	0	0	0	0	0	0.36116656	0.25342075	-0.24298369	-0.35525606	0.084162712	-0.18410095	-0.20508214	0.065135127
9.13	0	0	0	0	0	0	0.30917494	0.19953809	-0.1963227	-0.29790436	0.04724332	-0.23563609	-0.25693157	0.026693766
9.14	0	0	0	0	0	0	0.25282262	0.14273376	-0.14682089	-0.23631285	0.0095047078	-0.28432879	-0.30565876	-0.012303205
9.15	0	0	0	0	0	0	0.19283136	0.083743116	-0.095117526	-0.17127319	-0.028558662	-0.3295205	-0.35060319	-0.051343302
9.16	0	0	0	0	0	0	0.12997487	0.023334288	-0.041884345	-0.1036268	-0.066445427	-0.37059545	-0.39115091	-0.089910766
9.17	0	0	0	0	0	0	0.065068795	-0.037701788	0.012183156	-0.034254007	-0.10365391	-0.40698904	-0.42674278	-0.12749336
9.18	0	0	0	0	0	0	-0.001039829	-0.098561718	0.06637478	0.035937423	-0.13968876	-0.43819556	-0.45688226	-0.16358918
9.19	0	0	0	0	0	0	-0.067483599	-0.1584402	0.11997494	0.1060241	-0.17406751	-0.46377519	-0.48114222	-0.19771329
9.2	0	0	0	0	0	0	-0.13338611	-0.21654064	0.1722721	0.17507916	-0.20632705	-0.48336015	-0.49917101	-0.22940429
9.21	0	0	0	0	0	0	-0.19787347	-0.27208576	0.22256818	0.24218445	-0.23602982	-0.49665997	-0.51069744	-0.25823047
9.22	0	0	0	0	0	0	-0.26008591	-0.32432794	0.27018787	0.30644279	-0.26276976	-0.50346569	-0.51553489	-0.28379574
9.23	0	0	0	0	0	0	-0.31918917	-0.37255928	0.31448767	0.36698986	-0.28617782	-0.5036531	-0.51358411	-0.305745
9.24	0	0	0	0	0	0	-0.37438567	-0.41612114	0.35486455	0.42300583	-0.30592703	-0.49718481	-0.50483506	-0.32376906
9.25	0	0	0	0	0	0	-0.42492529	-0.45441314	0.39076417	0.47372645	-0.32173707	-0.48411117	-0.48936752	-0.337609
9.26	0	0	0	0	0	0	-0.47011548	-0.48690137	0.42168843	0.51845341	-0.3333782	-0.46457014	-0.46735046	-0.34705981
9.27	0	0	0	0	0	0	-0.50933074	-0.51312582	0.44720235	0.55656395	-0.34067455	-0.43878585	-0.43904032	-0.35197344
9.28	0	0	0	0	0	0	-0.54202123	-0.53270681	0.46694018	0.58751944	-0.34350676	-0.40706615	-0.40477806	-0.35226098
9.29	0	0	0	0	0	0	-0.56772047	-0.54535051	0.48061057	0.610873	-0.34181386	-0.36979895	-0.36498511	-0.34789424
9.3	0	0	0	0	0	0	-0.5860519	-0.55085319	0.48800081	0.62627586	-0.33559433	-0.32744754	-0.32015824	-0.33890638
9.31	0	0	0	0	0	0	-0.59673436	-0.54910445	0.48898011	0.6334825	-0.32490649	-0.28054483	-0.27086334	-0.32539179
9.32	0	0	0	0	0	0	-0.5995863	-0.54008913	0.4835017	0.63235442	-0.30986802	-0.22968672	-0.21772836	-0.30750521
9.33	0	0	0	0	0	0	-0.5945287	-0.52388805	0.4716039	0.62286254	-0.29065474	-0.17552453	-0.16143532	-0.28545998
9.34	0	0	0	0	0	0	-0.58158668	-0.5006774	0.4534101	0.60508821	-0.26749854	-0.11875666	-0.10271156	-0.25952553
9.35	0	0	0	0	0	0	-0.56088969	-0.47072699	0.42912754	0.57922262	-0.24068467	-0.060119658	-0.042320408	-0.23002409
9.36	0	0	0	0	0	0	-0.53267034	-0.43439708	0.39904503	0.54556495	-0.21054824	-0.0003786603	0.018948761	-0.19732678
9.37	0	0	0	0	0	0	-0.49726193	-0.39213419	0.36352957	0.50451894	-0.17747	0.059682574	0.080290795	-0.16184887
9.38	0	0	0	0	0	0	-0.4550945	-0.34446558	0.3230219	0.45658809	-0.14187164	0.11927192	0.14089533	-0.1240446
9.39	0	0	0	0	0	0	-0.4066897	-0.29199277	0.27803105	0.40236958	-0.10421035	0.17759929	0.19995748	-0.084401351
9.4	0	0	0	0	0	0	-0.35265438	-0.23538391	0.22912801	0.34254682	-0.064973003	0.23388715	0.25668848	-0.043433377
9.41	0	0	0	0	0	0	-0.29367301	-0.17536539	0.17693847	0.27788091	-0.024669882	0.28738076	0.31032624	-0.0016751546
9.42	0	0	0	0	0	0	-0.23049903	-0.11271246	0.12213489	0.20920098	0.016171959	0.33735839	0.36014551	0.040325576
9.43	0	0	0	0	0	0	-0.16394528	-0.048239281	0.065427789	0.13739358	0.057015563	0.38314092	0.40546769	0.082014976
9.44	0	0	0	0	0	0	-0.094873546	0.017211607	0.0075566225	0.063391274	0.097321117	0.42410112	0.44567003	0.1228404
9.45	0	0	0	0	0	0	-0.024183461	0.082780316	-0.05071988	-0.011839446	0.13655307	0.45967219	0.48019417	0.16225771
9.46	0	0	0	0	0	0	0.047199221	0.14760086	-0.10863363	-0.087310746	0.17418724	0.48935554	0.50855385	0.1997385
9.47	0	0	0	0	0	0	0.1183347	0.21081257	-0.16541726	-0.1620264	0.20971778	0.5127278	0.53034172	0.23477718
9.48	0	0	0	0	0	0	0.18828149	0.27157149	-0.22031433	-0.23499493	0.242664	0.52944675	0.54523513	0.26689776
9.49	0	0	0	0	0	0	0.25610885	0.32906166	-0.2725893	-0.30524268	0.27257682	0.53925632	0.55300087	0.2956603
9.5	0	0	0	0	0	0	0.32090912	0.38250598	-0.32153743	-0.37182686	0.29904487	0.54199039	0.55349867	0.32066695
9.51	0	0	0	0	0	0	0.38180989	0.43117673	-0.36649422	-0.43384809	0.32170016	0.5375755	0.54668362	0.34156737
9.52	0	0	0	0	0	0	0.43798566	0.47440547	-0.40684443	-0.49046258	0.34022313	0.52603227	0.53260719	0.35806366
9.53	0	0	0	0	0	0	0.48866904	0.51159213	-0.44203045	-0.54089354	0.35434718	0.50747566	0.51141712	0.36991455
9.54	0	0	0	0	0	0	0.53316117	0.54221333	-0.47155998	-0.58444178	0.3638624	0.48211392	0.48335594	0.37693889
9.55	0	0	0	0	0	0	0.57084133	0.56582973	-0.49501288	-0.62049544	0.36861873	0.45024634	0.44875828	0.37901839
9.56	0	0	0	0	0	0	0.60117558	0.58209222	-0.51204712	-0.64853844	0.36852818	0.41225978	0.4080469	0.37609946
9.57	0	0	0	0	0	0	0.62372423	0.59074707	-0.52240368	-0.66815787	0.36356639	0.36862402	0.36172763	0.36819431
9.58	0	0	0	0	0	0	0.63814818	0.59163974	-0.52591045	-0.67904998	0.35377322	0.31988597	0.31038307	0.3553811
9.59	0	0	0	0	0	0	0.64421391	0.58471747	-0.52248494	-0.68102476	0.33925261	0.26666288	0.25466532	0.33780329
9.6	0	0	0	0	0	0	0.64179716	0.57003054	-0.51213583	-0.67400905	0.32017154	0.20963451	0.19528771	0.31566807
9.61	0	0	0	0	0	0	0.63088511	0.54773206	-0.49496339	-0.65804814	0.29675813	0.14953452	0.13301571	0.28924393
9.62	0	0	0	0	0	0	0.61157715	0.51807661	-0.47115856	-0.63330578	0.26929898	0.087141042	0.068657091	0.2588575
9.63	0	0	0	0	0	0	0.58408418	0.48141731	-0.44100098	-0.60006265	0.23813567	0.02326661	0.0030514573	0.22488947
9.64	0	0	0	0	0	0	0.54872638	0.43820173	-0.40485571	-0.55871325	0.20366051	-0.041252371	-0.062940673	0.1877699
9.65	0	0	0	0	0	0	0.50592956	0.38896643	-0.36316887	-0.50976133	0.1663117	-0.10556657	-0.12844913	0.14797277
9.66	0	0	0	0	0	0	0.45622011	0.33433041	-0.31646221	-0.45381375	0.1265677	-0.16882487	-0.19260556	0.10600992
9.67	0	0	0	0	0	0	0.40021855	0.27498726	-0.26532653	-0.39157306	0.084941165	-0.23018562	-0.25455487	0.062424556
9.68	0	0	0	0	0	0	0.33863186	0.21169649	-0.21041432	-0.32382866	0.041972329	-0.28882783	-0.31346664	0.017784172
9.69	0	0	0	0	0	0	0.27224453	0.14527377	-0.15243143	-0.25144688	-0.0017779777	-0.34396208	-0.36854623	-0.027326796
9.7	0	0	0	0	0	0	0.20190867	0.076580469	-0.092127984	-0.17535991	-0.045735639	-0.39484117	-0.41904543	-0.072314605
9.71	0	0	0	0	0	0	0.12853306	0.0065125144	-0.030288769	-0.09655382	-0.089320767	-0.44077018	-0.46427263	-0.11658401
9.72	0	0	0	0	0	0	0.053071462	-0.064011271	0.032277005	-0.016055834	-0.13195534	-0.48111594	-0.50360226	-0.15954612
9.73	0	0	0	0	0	0	-0.023489779	-0.13406119	0.09474625	0.06507905	-0.17307085	-0.51531578	-0.53648339	-0.20062622
9.74	0	0	0	0	0	0	-0.10014457	-0.2027089	0.15629281	0.14578185	-0.21211586	-0.54288522	-0.56244741	-0.23927142
9.75	0	0	0	0	0	0	-0.17588026	-0.26903971	0.21609838	0.22498365	-0.2485634	-0.56342493	-0.58111464	-0.27495812
9.76	0	0	0	0	0	0	-0.24969102	-0.3321647	0.27336332	0.30162973	-0.28191803	-0.57662631	-0.59219988	-0.30719903
9.77	0	0	0	0	0	0	-0.32059115	-0.39123264	0.32731736	0.3746936	-0.31172261	-0.58227619	-0.5955166	-0.33554985
9.78	0	0	0	0	0	0	-0.38762821	-0.44544143	0.37722995	0.44319068	-0.33756447	-0.58026003	-0.59097997	-0.35961534
9.79	0	0	0	0	0	0	-0.4498958	-0.49404898	0.42242007	0.50619155	-0.35908115	-0.57056404	-0.57860852	-0.37905484
9.8	0	0	0	0	0	0	-0.50654578	-0.53638327	0.46226552	0.56283456	-0.37596546	-0.55327584	-0.55852441	-0.39358699
9.81	0	0	0	0	0	0	-0.55679978	-0.57185169	0.49621149	0.6123375	-0.38796979	-0.52858386	-0.5309524	-0.40299383
9.82	0	0	0	0	0	0	-0.59995983	-0.59994923	0.52377818	0.65400843	-0.39490973	-0.49677539	-0.49621739	-0.407124
9.83	0	0	0	0	0	0	-0.63541808	-0.62026563	0.54456758	0.68725527	-0.39666683	-0.45823328	-0.45474067	-0.40589506
9.84	0	0	0	0	0	0	-0.66266523	-0.63249132	0.55826918	0.71159416	-0.39319053	-0.41343141	-0.40703485	-0.39929498
9.85	0	0	0	0	0	0	-0.68129784	-0.63642201	0.56466447	0.7266564	-0.38449916	-0.36292888	-0.3536976	-0.38738265
9.86	0	0	0	0	0	0	-0.69102419	-0.631962	0.56363039	0.73219397	-0.37068007	-0.3073631	-0.29540414	-0.37028747
9.87	0	0	0	0	0	0	-0.69166873	-0.61912594	0.55514139	0.72808343	-0.35188884	-0.24744176	-0.23289878	-0.34820806
9.88	0	0	0	0	0	0	-0.68317502	-0.5980393	0.53927034	0.7143282	-0.3283476	-0.18393383	-0.1669854	-0.32140992
9.89	0	0	0	0	0	0	-0.6656071	-0.56893723	0.51618805	0.69105918	-0.30034244	-0.11765978	-0.09851721	-0.29022234
9.9	0	0	0	0	0	0	-0.63914929	-0.53216209	0.48616155	0.65853372	-0.26821992	-0.049480936	-0.028385645	-0.25503437
9.91	0	0	0	0	0	0	-0.60410436	-0.48815942	0.44955105	0.61713286	-0.2323829	0.019711646	0.042491153	-0.21628997
9.92	0	0	0	0	0	0	-0.56089018	-0.43747268	0.40680568	0.56735696	-0.19328541	0.089008806	0.11318035	-0.17448244
9.93	0	0	0	0	0	0	-0.51003481	-0.3807365	0.35845804	0.5098197	-0.15142699	0.15749521	0.18274666	-0.1301482
9.94	0	0	0	0	0	0	-0.45217006	-0.31866885	0.30511756	0.44524059	-0.10734632	0.2242614	0.25026473	-0.083859872
9.95	0	0	0	0	0	0	-0.38802374	-0.25206192	0.24746289	0.37443602	-0.061614278	0.28841587	0.31483136	-0.036218921
9.96	0	0	0	0	0	0	-0.31841052	-0.18177209	0.18623328	0.29830893	-0.014826578	0.34909692	0.37557762	0.012152124
9.97	0	0	0	0	0	0	-0.24422162	-0.10870894	0.12221913	0.2178374	0.032403964	0.40548421	0.43168048	0.060617803
9.98	0	0	0	0	0	0	-0.16641342	-0.033823502	0.056251809	0.13406209	0.079455446	0.45680982	0.48237393	0.10853805
9.99	0	0	0	0	0	0	-0.085995222	0.041904098	-0.01080711	0.048072819	0.12570505	0.50236868	0.52695942	0.15527664
9.9975	0	0	0	0	0	0	-0.024598738	0.098653293	-0.061288345	-0.017196308	0.15949526	0.53236988	0.55601317	0.18917907


==> graphics/data/hf2d5_ct_sim_identfb.dat <==
0	1	1	0	0	0	0
0.05	1	1	-1.5791289e-08	-2.7985254	-7.6650277	-5.1629635
0.1	1	1	-6.7985876e-05	-4.6402918	-12.126808	-8.2789739
0.15	1	1	-0.0020724531	-6.0628336	-15.284145	-10.547471
0.2	1	1	-0.013628206	-7.2407166	-17.715842	-12.336797
0.25	1	1	-0.045634384	-8.2567048	-19.686003	-13.817247
0.3	1	1	-0.10681185	-9.1573335	-21.338491	-15.082707
0.35	1	1	-0.20176164	-9.9720624	-22.761823	-16.191588
0.4	1	1	-0.33163944	-10.720739	-24.013836	-17.182508
0.45	1	1	-0.49536876	-11.41768	-25.134957	-18.082771
0.5	1	1	-0.69073105	-12.073725	-26.154701	-18.912566
0.55	1	1	-0.91507228	-12.697334	-27.095154	-19.687217
0.6	1	1	-1.1656425	-13.29526	-27.973098	-20.41856
0.65	1	1	-1.4398946	-13.873117	-28.801845	-21.116132
0.7	1	1	-1.7355999	-14.435672	-29.592185	-21.787783
0.75	1	1	-2.0508483	-14.986984	-30.352897	-22.440006
0.8	1	1	-2.3840274	-15.530538	-31.091171	-23.078209
0.85	1	1	-2.7338053	-16.069364	-31.813037	-23.706994
0.9	1	1	-3.099108	-16.606117	-32.523616	-24.330316
0.95	1	1	-3.4790831	-17.143131	-33.227283	-24.951596
1	1	1	-3.8730712	-17.682474	-33.927853	-25.573844
1.05	1	1	-4.2805665	-18.225959	-34.628579	-26.199658
1.1	1	1	-4.7011975	-18.775193	-35.332306	-26.83133
1.15	1	1	-5.134709	-19.33161	-36.041546	-27.470898
1.2	1	1	-5.5809421	-19.896494	-36.758539	-28.120188
1.25	1	1	-6.0397973	-20.471042	-37.48538	-28.780911
1.3	1	1	-6.5112542	-21.056326	-38.223925	-29.454595
1.35	1	1	-6.9954323	-21.653213	-38.975657	-30.142476
1.4	1	1	-7.4924413	-22.262576	-39.742081	-30.845808
1.45	1	1	-8.0023504	-22.88534	-40.52482	-31.565926
1.5	1	1	-8.5254833	-23.522058	-41.32479	-32.303628
1.55	1	1	-9.0620909	-24.173392	-42.143123	-33.05987
1.6	1	1	-9.6122956	-24.84021	-42.981337	-33.835907
1.65	1	1	-10.176508	-25.522928	-43.84012	-34.632352
1.7	1	1	-10.755065	-26.222101	-44.72041	-35.450012
1.75	1	1	-11.348194	-26.938517	-45.623542	-36.290007
1.8	1	1	-11.956323	-27.67259	-46.550208	-37.152951
1.85	1	1	-12.579841	-28.424842	-47.501274	-38.039597
1.9	1	1	-13.2191	-29.195951	-48.477829	-38.95089
1.95	1	1	-13.874544	-29.986377	-49.480626	-39.887497
2	1	1	-14.546612	-30.79664	-50.510495	-40.85015
2.05	1	1	-15.235739	-31.627352	-51.568378	-41.83969
2.1	1	1	-15.942406	-32.479009	-52.655049	-42.856813
2.15	1	1	-16.667114	-33.352145	-53.771311	-43.902248
2.2	1	1	-17.41075	-34.247552	-54.91811	-44.976948
2.25	1	1	-18.173474	-35.165639	-56.096282	-46.081584
2.3	1	1	-18.955757	-36.106962	-57.306683	-47.216923
2.35	1	1	-19.758071	-37.072077	-58.550172	-48.383735
2.4	1	1	-20.580886	-38.061541	-59.827608	-49.582789
2.45	1	1	-21.424673	-39.075909	-61.139848	-50.814855
2.5	1	1	-22.290862	-40.116364	-62.488102	-52.081245
2.55	1	1	-23.179626	-41.183268	-63.87312	-53.382561
2.6	1	1	-24.091367	-42.277131	-65.295733	-54.719531
2.65	1	1	-25.02663	-43.398559	-66.756828	-56.092967
2.7	1	1	-25.985958	-44.548154	-68.257288	-57.50368
2.75	1	1	-26.969896	-45.726523	-69.798	-58.952481
2.8	1	1	-27.979908	-46.935167	-71.380702	-60.441129
2.85	1	1	-29.016644	-48.174795	-73.00638	-61.970546
2.9	1	1	-30.080364	-49.445733	-74.675653	-63.541248
2.95	1	1	-31.171705	-50.748677	-76.389493	-65.154143
3	1	1	-32.291308	-52.084323	-78.148873	-66.81014
3.05	1	1	-33.439812	-53.453369	-79.954767	-68.510146
3.1	1	1	-34.618563	-54.857382	-81.809158	-70.256084
3.15	1	1	-35.828818	-56.297818	-83.713901	-72.049744
3.2	1	1	-37.070699	-57.774737	-85.669228	-73.891295
3.25	1	1	-38.34495	-59.288966	-87.676265	-75.781796
3.3	1	1	-39.652316	-60.841331	-89.736135	-77.722307
3.35	1	1	-40.993541	-62.432659	-91.84996	-79.713887
3.4	1	1	-42.369838	-64.064386	-94.019641	-81.758342
3.45	1	1	-43.783167	-65.738923	-96.248315	-83.858671
3.5	1	1	-45.233484	-67.456069	-98.5358	-86.014675
3.55	1	1	-46.721653	-69.216805	-100.88342	-88.227605
3.6	1	1	-48.248539	-71.022115	-103.29249	-90.498711
3.65	1	1	-49.815005	-72.872982	-105.76433	-92.829243
3.7	1	1	-51.422081	-74.770585	-108.30055	-95.220708
3.75	1	1	-53.072429	-76.718099	-110.90543	-97.677155
3.8	1	1	-54.766032	-78.71546	-113.57884	-100.19848
3.85	1	1	-56.503996	-80.763954	-116.3225	-102.7863
3.9	1	1	-58.287446	-82.864894	-119.13816	-105.4423
3.95	1	1	-60.11753	-85.019619	-122.02763	-108.16815
4	1	1	-61.995417	-87.229497	-124.99271	-110.9656
4.05	1	1	-63.922295	-89.49592	-128.03528	-113.83641
4.1	1	1	-65.899376	-91.820309	-131.15722	-116.78237
4.15	1	1	-67.927891	-94.204111	-134.36047	-119.80532
4.2	1	1	-70.009557	-96.649278	-137.64772	-122.90778
4.25	1	1	-72.146577	-99.158266	-141.02244	-126.09299
4.3	1	1	-74.339499	-101.73184	-144.48547	-129.36179
4.35	1	1	-76.589737	-104.37164	-148.03905	-132.71631
4.4	1	1	-78.898734	-107.07937	-151.68545	-136.15867
4.45	1	1	-81.267958	-109.85676	-155.42698	-139.69109
4.5	1	1	-83.698908	-112.70554	-159.26599	-143.31577
4.55	1	1	-86.193105	-115.62752	-163.2049	-147.03501
4.6	1	1	-88.752101	-118.62452	-167.24615	-150.85112
4.65	1	1	-91.377474	-121.69839	-171.39223	-154.76645
4.7	1	1	-94.071969	-124.85221	-175.64736	-158.78498
4.75	1	1	-96.837749	-128.08845	-180.0149	-162.90989
4.8	1	1	-99.675743	-131.40831	-184.4964	-167.14265
4.85	1	1	-102.58778	-134.81391	-189.09474	-171.48599
4.9	1	1	-105.57572	-138.30745	-193.81286	-175.94267
4.95	1	1	-108.64147	-141.89113	-198.65374	-180.51554
5	1	1	-111.78695	-145.56722	-203.62043	-185.20746
5.05	1	1	-115.01414	-149.33801	-208.71604	-190.02139
5.1	1	1	-118.32505	-153.20586	-213.94373	-194.9603
5.15	1	1	-121.72171	-157.17315	-219.30672	-200.02724
5.2	1	1	-125.20827	-161.24462	-224.81148	-205.22832
5.25	1	1	-128.78644	-165.4223	-230.46073	-210.56612
5.3	1	1	-132.45792	-169.70819	-236.25714	-216.04317
5.35	1	1	-136.22505	-174.10503	-242.20444	-221.66298
5.4	1	1	-140.09026	-178.61563	-248.30642	-227.42914
5.45	1	1	-144.05599	-183.24286	-254.56695	-233.34532
5.5	1	1	-148.12474	-187.98963	-260.98998	-239.41523
5.55	1	1	-152.29907	-192.85891	-267.5795	-245.64267
5.6	1	1	-156.58155	-197.85372	-274.33962	-252.0315
5.65	1	1	-160.97484	-202.97713	-281.2745	-258.58567
5.7	1	1	-165.48508	-208.2363	-288.39382	-265.31433
5.75	1	1	-170.11305	-213.63215	-295.69882	-272.21866
5.8	1	1	-174.86157	-219.16798	-303.19396	-279.30285
5.85	1	1	-179.73369	-224.84732	-310.88404	-286.57147
5.9	1	1	-184.73253	-230.67381	-318.77396	-294.02913
5.95	1	1	-189.86124	-236.65113	-326.86872	-301.68057
6	1	1	-195.12305	-242.78305	-335.17342	-309.53059
6.05	1	1	-200.52125	-249.07338	-343.69323	-317.58411
6.1	1	1	-206.05919	-255.52604	-352.43343	-325.8461
6.15	1	1	-211.7409	-262.14573	-361.4004	-334.3226
6.2	1	1	-217.57358	-268.94083	-370.60548	-343.02433
6.25	1	1	-223.55818	-275.91244	-380.05017	-351.9527
6.3	1	1	-229.69855	-283.06505	-389.74054	-361.11348
6.35	1	1	-235.99862	-290.40326	-399.68282	-370.51252
6.4	1	1	-242.46242	-297.93172	-409.88332	-380.15582
6.45	1	1	-249.09401	-305.65522	-420.34851	-390.04948
6.5	1	1	-255.89758	-313.57859	-431.08495	-400.1997
6.55	1	1	-262.87735	-321.70677	-442.09933	-410.61281
6.6	1	1	-270.03765	-330.0448	-453.39848	-421.29526
6.65	1	1	-277.38696	-338.60252	-464.9957	-432.25964
6.7	1	1	-284.93477	-347.39096	-476.9059	-443.52008
6.75	1	1	-292.67975	-356.4086	-489.12707	-455.07464
6.8	1	1	-300.62688	-365.66124	-501.66707	-466.93076
6.85	1	1	-308.78122	-375.15478	-514.53388	-479.09598
6.9	1	1	-317.14793	-384.89522	-527.73563	-491.57799
6.95	1	1	-325.73225	-394.88868	-541.2806	-504.38464
7	1	1	-334.53953	-405.14136	-555.17722	-517.52387
7.05	1	1	-343.57519	-415.6596	-569.43405	-531.0038
7.1	1	1	-352.84477	-426.44982	-584.05981	-544.83266
7.15	1	1	-362.35388	-437.51855	-599.06334	-559.01882
7.2	1	1	-372.10822	-448.87246	-614.45366	-573.5708
7.25	1	1	-382.11358	-460.51827	-630.23991	-588.49724
7.3	1	1	-392.37587	-472.46285	-646.43138	-603.80694
7.35	1	1	-402.9089	-484.72231	-663.04995	-619.52056
7.4	1	1	-413.73258	-497.31983	-680.12716	-635.66789
7.45	1	1	-424.83868	-510.24583	-697.64991	-652.23657
7.5	1	1	-436.23426	-523.50851	-715.62931	-669.23713
7.55	1	1	-447.9265	-537.11623	-734.07672	-686.68027
7.6	1	1	-459.9227	-551.0775	-753.00364	-704.57691
7.65	1	1	-472.23029	-565.40096	-772.42182	-722.93813
7.7	1	1	-484.85684	-580.09542	-792.34319	-741.7752
7.75	1	1	-497.81001	-595.16982	-812.77988	-761.09961
7.8	1	1	-511.09763	-610.63324	-833.74421	-780.92301
7.85	1	1	-524.72763	-626.49494	-855.24872	-801.25724
7.9	1	1	-538.70807	-642.7643	-877.30614	-822.11434
7.95	1	1	-553.04715	-659.45084	-899.9294	-843.50653
8	1	1	-567.75317	-676.56426	-923.13162	-865.44622
8.05	1	1	-582.84505	-694.12653	-946.94257	-887.96158
8.1	1	1	-598.35779	-712.17831	-971.41723	-911.10465
8.15	1	1	-614.27496	-730.70055	-996.52992	-934.85109
8.2	1	1	-630.60668	-749.70503	-1022.2966	-959.216
8.25	1	1	-647.36323	-769.20372	-1048.7335	-984.21472
8.3	1	1	-664.5551	-789.20882	-1075.8572	-1009.8629
8.35	1	1	-682.19295	-809.73273	-1103.6844	-1036.1764
8.4	1	1	-700.28761	-830.78807	-1132.2323	-1063.1715
8.45	1	1	-718.85012	-852.38767	-1161.5183	-1090.8645
8.5	1	1	-737.89168	-874.54457	-1191.56	-1119.2722
8.55	1	1	-757.42368	-897.27202	-1222.3755	-1148.4116
8.6	1	1	-777.45771	-920.58349	-1253.983	-1178.3
8.65	1	1	-798.00551	-944.49267	-1286.401	-1208.9549
8.7	1	1	-819.07903	-969.01344	-1319.6484	-1240.3941
8.75	1	1	-840.70219	-994.17366	-1353.7629	-1272.6533
8.8	1	1	-862.93084	-1020.0383	-1388.8326	-1305.8158
8.85	1	1	-885.73893	-1046.577	-1424.8164	-1339.8427
8.9	1	1	-909.14099	-1073.8067	-1461.7373	-1374.7558
8.95	1	1	-933.1518	-1101.7447	-1499.6185	-1410.577
9	1	1	-957.78641	-1130.4083	-1538.4839	-1447.3289
9.05	1	1	-983.06013	-1159.8155	-1578.3575	-1485.0342
9.1	1	1	-1008.9885	-1189.9844	-1619.2639	-1523.7163
9.15	1	1	-1035.5875	-1220.9333	-1661.2281	-1563.3986
9.2	1	1	-1062.873	-1252.6811	-1704.2755	-1604.1054
9.25	1	1	-1090.8616	-1285.2467	-1748.432	-1645.8608
9.3	1	1	-1119.5698	-1318.6495	-1793.7238	-1688.6899
9.35	1	1	-1149.0145	-1352.9092	-1840.1774	-1732.6178
9.4	1	1	-1179.2129	-1388.0457	-1887.8201	-1777.67
9.45	1	1	-1210.1947	-1424.0936	-1936.6985	-1823.8908
9.5	1	1	-1242.0467	-1461.154	-1986.9501	-1871.4101
9.55	1	1	-1274.7292	-1499.1806	-2038.5117	-1920.1683
9.6	1	1	-1308.2629	-1538.1975	-2091.4161	-1970.1963
9.65	1	1	-1342.669	-1578.2293	-2145.6969	-2021.5259
9.7	1	1	-1377.9691	-1619.3013	-2201.3881	-2074.1892
9.75	1	1	-1414.1851	-1661.4389	-2258.5243	-2128.219
9.8	1	1	-1451.3394	-1704.6682	-2317.1407	-2183.6485
9.85	1	1	-1489.4548	-1749.0155	-2377.2733	-2240.5118
9.9	1	1	-1528.5543	-1794.5078	-2438.9584	-2298.8433
9.95	1	1	-1568.6613	-1841.1723	-2502.2331	-2358.6779
10	1	1	-1609.7998	-1889.0369	-2567.135	-2420.0513
10.05	1	1	-1651.994	-1938.1296	-2633.7023	-2482.9996
10.1	1	1	-1695.2684	-1988.4792	-2701.9739	-2547.5595
10.15	1	1	-1739.6592	-2040.1277	-2772.0067	-2613.785
10.2	1	1	-1785.3019	-2093.2326	-2844.0145	-2681.8781
10.25	1	1	-1832.1346	-2147.7221	-2917.8998	-2751.7465
10.3	1	1	-1880.1872	-2203.6308	-2993.7094	-2823.4348
10.35	1	1	-1929.49	-2260.9941	-3071.4915	-2896.9882
10.4	1	1	-1980.074	-2319.848	-3151.2948	-2972.453
10.45	1	1	-2031.9706	-2380.2291	-3233.1689	-3049.8762
10.5	1	1	-2085.2118	-2442.1746	-3317.1644	-3129.3053
10.55	1	1	-2139.8303	-2505.7225	-3403.3327	-3210.7891
10.6	1	1	-2195.8591	-2570.9112	-3491.7259	-3294.377
10.65	1	1	-2253.3319	-2637.78	-3582.3972	-3380.1191
10.7	1	1	-2312.2829	-2706.3685	-3675.4005	-3468.0664
10.75	1	1	-2372.7468	-2776.7172	-3770.7906	-3558.2708
10.8	1	1	-2434.7588	-2848.8672	-3868.6231	-3650.7848
10.85	1	1	-2498.3627	-2922.8693	-3968.9671	-3745.6738
10.9	1	1	-2563.79	-2998.9927	-4072.1876	-3843.283
10.95	1	1	-2630.9253	-3077.1034	-4178.1027	-3943.4402
11	1	1	-2699.8112	-3157.2509	-4286.7797	-4046.2093
11.05	1	1	-2770.4915	-3239.486	-4398.2874	-4151.6552
11.1	1	1	-2843.0102	-3323.8601	-4512.6956	-4259.8439
11.15	1	1	-2917.4125	-3410.4257	-4630.0754	-4370.8426
11.2	1	1	-2993.7441	-3499.236	-4750.499	-4484.7198
11.25	1	1	-3072.0517	-3590.3453	-4874.0399	-4601.5447
11.3	1	1	-3152.3826	-3683.8085	-5000.7727	-4721.3881
11.35	1	1	-3234.7848	-3779.6818	-5130.7734	-4844.3218
11.4	1	1	-3319.3073	-3878.0218	-5264.1191	-4970.4185
11.45	1	1	-3405.9996	-3978.8864	-5400.888	-5099.7524
11.5	1	1	-3494.9121	-4082.3342	-5541.1596	-5232.3987
11.55	1	1	-3586.0961	-4188.4247	-5685.0147	-5368.4336
11.6	1	1	-3679.6256	-4297.2442	-5832.5703	-5507.9678
11.65	1	1	-3775.8488	-4409.1977	-5984.3754	-5651.5205
11.7	1	1	-3874.5828	-4524.0725	-6140.1416	-5798.8192
11.75	1	1	-3975.8904	-4641.9415	-6299.968	-5949.9572
11.8	1	1	-4079.8354	-4762.879	-6463.9553	-6105.0298
11.85	1	1	-4186.4827	-4886.9606	-6632.2057	-6264.134
11.9	1	1	-4295.8983	-5014.2631	-6804.8237	-6427.3682
11.95	1	1	-4408.1496	-5144.8647	-6981.9151	-6594.8328
12	1	1	-4523.3046	-5278.8448	-7163.5878	-6766.6295
12.05	1	1	-4641.433	-5416.2843	-7349.9511	-6942.8619
12.1	1	1	-4762.6051	-5557.2651	-7541.1165	-7123.6353
12.15	1	1	-4886.8927	-5701.8706	-7737.1969	-7309.0566
12.2	1	1	-5014.3685	-5850.1855	-7938.3071	-7499.2342
12.25	1	1	-5145.1064	-6002.2958	-8144.5637	-7694.2785
12.3	1	1	-5279.1814	-6158.2887	-8356.0849	-7894.3013
12.35	1	1	-5416.7176	-6318.3085	-8573.0666	-8099.4877
12.4	1	1	-5558.2094	-6482.9308	-8796.2891	-8310.5755
12.45	1	1	-5703.3926	-6651.8476	-9025.3349	-8527.1702
12.5	1	1	-5852.3591	-6825.1664	-9260.3496	-8749.4093
12.55	1	1	-6005.203	-7002.9964	-9501.4813	-8977.4329
12.6	1	1	-6162.0197	-7185.4486	-9748.8807	-9211.3835
12.65	1	1	-6322.9065	-7372.6362	-10002.701	-9451.406
12.7	1	1	-6487.9621	-7564.6741	-10263.098	-9697.6478
12.75	1	1	-6657.2869	-7761.6792	-10530.231	-9950.2589
12.8	1	1	-6830.9832	-7963.7703	-10804.26	-10209.392
12.85	1	1	-7009.1547	-8171.0681	-11085.349	-10475.201
12.9	1	1	-7191.9067	-8383.6953	-11373.665	-10747.843
12.95	1	1	-7379.3464	-8601.7765	-11669.376	-11027.48
13	1	1	-7571.5824	-8825.438	-11972.654	-11314.271
13.05	1	1	-7768.7251	-9054.8083	-12283.673	-11608.383
13.1	1	1	-7970.9782	-9290.1243	-12602.754	-11910.119
13.15	1	1	-8179.0286	-9532.1855	-12930.982	-12220.503
13.2	1	1	-8392.5065	-9780.5613	-13267.772	-12538.985
13.25	1	1	-8611.5474	-10035.41	-13613.338	-12865.766
13.3	1	1	-8836.2894	-10296.891	-13967.898	-13201.052
13.35	1	1	-9066.873	-10565.169	-14331.675	-13545.054
13.4	1	1	-9303.4412	-10840.41	-14704.893	-13897.983
13.45	1	1	-9546.1392	-11122.782	-15087.781	-14260.058
13.5	1	1	-9795.1148	-11412.459	-15480.573	-14631.498
13.55	1	1	-10050.518	-11709.614	-15883.506	-15012.527
13.6	1	1	-10312.502	-12014.425	-16296.821	-15403.373
13.65	1	1	-10581.221	-12327.072	-16720.761	-15804.268
13.7	1	1	-10856.833	-12647.74	-17155.576	-16215.446
13.75	1	1	-11139.498	-12976.612	-17601.517	-16637.146
13.8	1	1	-11429.378	-13313.88	-18058.841	-17069.609
13.85	1	1	-11726.803	-13659.926	-18528.069	-17513.33
13.9	1	1	-12032.726	-14015.859	-19010.703	-17969.728
13.95	1	1	-12346.629	-14381.077	-19505.927	-18438.031
14	1	1	-12668.712	-14755.812	-20014.056	-18918.538
14.05	1	1	-12999.178	-15140.3	-20535.41	-19411.551
14.1	1	1	-13338.234	-15534.782	-21070.316	-19917.379
14.15	1	1	-13686.089	-15939.502	-21619.104	-20436.334
14.2	1	1	-14042.957	-16354.709	-22182.111	-20968.736
14.25	1	1	-14409.056	-16780.655	-22759.681	-21514.909
14.3	1	1	-14784.606	-17217.597	-23352.161	-22075.182
14.35	1	1	-15169.831	-17665.796	-23959.905	-22649.889
14.4	1	1	-15564.96	-18125.518	-24583.274	-23239.371
14.45	1	1	-15970.224	-18597.032	-25222.632	-23843.973
14.5	1	1	-16385.858	-19080.61	-25878.349	-24464.045
14.55	1	1	-16812.1	-19576.531	-26550.803	-25099.944
14.6	1	1	-17249.483	-20085.414	-27240.833	-25752.463
14.65	1	1	-17699.323	-20608.791	-27950.515	-26423.567
14.7	1	1	-18160.897	-21145.821	-28678.711	-27112.178
14.75	1	1	-18634.5	-21696.844	-29425.881	-27818.732
14.8	1	1	-19120.428	-22262.209	-30192.499	-28543.675
14.85	1	1	-19618.987	-22842.268	-30979.041	-29287.461
14.9	1	1	-20130.483	-23437.38	-31785.995	-30050.549
14.95	1	1	-20655.233	-24047.912	-32613.857	-30833.408
15	1	1	-21193.554	-24674.234	-33463.131	-31636.515
15.05	1	1	-21745.772	-25316.725	-34334.328	-32460.353
15.1	1	1	-22312.216	-25975.766	-35227.968	-33305.415
15.15	1	1	-22893.22	-26651.75	-36144.581	-34172.2
15.2	1	1	-23489.127	-27345.07	-37084.702	-35061.216
15.25	1	1	-24100.279	-28056.13	-38048.877	-35972.977
15.3	1	1	-24727.029	-28785.336	-39037.658	-36908.008
15.35	1	1	-25370.24	-29533.695	-40052.409	-37867.597
15.4	1	1	-26031.755	-30303.349	-41096.037	-38854.493
15.45	1	1	-26710.53	-31093.085	-42166.895	-39867.138
15.5	1	1	-27406.996	-31903.405	-43265.663	-40906.177
15.55	1	1	-28121.592	-32734.817	-44393.033	-41972.263
15.6	1	1	-28854.763	-33587.842	-45549.709	-43066.062
15.65	1	1	-29606.965	-34463.008	-46736.407	-44188.25
15.7	1	1	-30378.657	-35360.851	-47953.854	-45339.516
15.75	1	1	-31170.309	-36281.916	-49202.791	-46520.56
15.8	1	1	-31982.398	-37226.76	-50483.969	-47732.093
15.85	1	1	-32815.408	-38195.944	-51798.154	-48974.838
15.9	1	1	-33669.831	-39190.042	-53146.121	-50249.529
15.95	1	1	-34546.168	-40209.636	-54528.658	-51556.911
16	1	1	-35444.924	-41255.314	-55946.566	-52897.742
16.05	1	1	-36366.616	-42327.678	-57400.658	-54272.789
16.1	1	1	-37312.043	-43427.656	-58892.196	-55683.246
16.15	1	1	-38284.807	-44559.441	-60426.861	-57134.485
16.2	1	1	-39282.954	-45720.757	-62001.57	-58623.593
16.25	1	1	-40307.118	-46912.344	-63617.326	-60151.515
16.3	1	1	-41357.945	-48134.952	-65275.144	-61719.214
16.35	1	1	-42436.09	-49389.345	-66976.063	-63327.67
16.4	1	1	-43542.222	-50676.299	-68721.134	-64977.878
16.45	1	1	-44677.021	-51996.606	-70511.429	-66670.852
16.5	1	1	-45841.175	-53351.068	-72348.038	-68407.623
16.55	1	1	-47035.388	-54740.502	-74232.068	-70189.236
16.6	1	1	-48260.372	-56165.738	-76164.643	-72016.755
16.65	1	1	-49516.851	-57627.617	-78146.906	-73891.262
16.7	1	1	-50805.562	-59126.996	-80180.019	-75813.853
16.75	1	1	-52127.25	-60664.745	-82265.158	-77785.644
16.8	1	1	-53482.674	-62241.744	-84403.52	-79807.763
16.85	1	1	-54872.604	-63858.889	-86596.319	-81881.361
16.9	1	1	-56302.733	-65522.805	-88852.538	-84014.931
16.95	1	1	-57770.473	-67230.481	-91168.093	-86204.612
17	1	1	-59276.476	-68982.673	-93544.012	-88451.375
17.05	1	1	-60821.69	-70780.488	-95981.794	-90756.638
17.1	1	1	-62407.084	-72625.051	-98482.965	-93121.843
17.15	1	1	-64033.641	-74517.506	-101049.07	-95548.459
17.2	1	1	-65702.361	-76459.015	-103681.7	-98037.975
17.25	1	1	-67414.261	-78450.764	-106382.45	-100591.91
17.3	1	1	-69170.373	-80493.953	-109152.95	-103211.81
17.35	1	1	-70971.75	-82589.805	-111994.86	-105899.23
17.4	1	1	-72819.456	-84739.561	-114909.87	-108655.77
17.45	1	1	-74714.576	-86944.481	-117899.67	-111483.05
17.5	1	1	-76658.21	-89205.847	-120966.01	-114382.7
17.55	1	1	-78651.475	-91524.956	-124110.65	-117356.4
17.6	1	1	-80695.505	-93903.128	-127335.38	-120405.83
17.65	1	1	-82797.453	-96348.687	-130651.48	-123541.67
17.7	1	1	-84955.7	-98859.749	-134056.41	-126761.5
17.75	1	1	-87170.22	-101436.28	-137550.11	-130065.28
17.8	1	1	-89442.411	-104079.92	-141134.79	-133455.1
17.85	1	1	-91773.698	-106792.3	-144812.71	-136933.08
17.9	1	1	-94165.528	-109575.13	-148586.14	-140501.39
17.95	1	1	-96619.374	-112430.11	-152457.41	-144162.21
18	1	1	-99136.733	-115358.99	-156428.88	-147917.79
18.05	1	1	-101719.13	-118363.54	-160502.95	-151770.39
18.1	1	1	-104368.11	-121445.55	-164682.06	-155722.33
18.15	1	1	-107085.24	-124606.86	-168968.7	-159775.94
18.2	1	1	-109872.12	-127849.32	-173365.37	-163933.61
18.25	1	1	-112730.36	-131174.81	-177874.64	-168197.75
18.3	1	1	-115661.63	-134585.26	-182499.1	-172570.83
18.35	1	1	-118667.58	-138082.6	-187241.39	-177055.32
18.4	1	1	-121756.99	-141677.04	-192115.34	-181664.33
18.45	1	1	-124930.61	-145369.46	-197122.14	-186398.96
18.5	1	1	-128186.98	-149158.17	-202259.51	-191257.05
18.55	1	1	-131528.18	-153045.56	-207530.7	-196241.69
18.6	1	1	-134956.29	-157034.07	-212939	-201356
18.65	1	1	-138473.45	-161126.19	-218487.79	-206603.16
18.7	1	1	-142081.83	-165324.44	-224180.49	-211986.4
18.75	1	1	-145783.63	-169631.39	-230020.57	-217509.01
18.8	1	1	-149581.09	-174049.63	-236011.57	-223174.34
18.85	1	1	-153476.5	-178581.83	-242157.09	-228985.79
18.9	1	1	-157472.16	-183230.67	-248460.77	-234946.8
18.95	1	1	-161570.42	-187998.88	-254926.33	-241060.88
19	1	1	-165773.67	-192889.25	-261557.52	-247331.6
19.05	1	1	-170084.34	-197904.6	-268358.18	-253762.57
19.1	1	1	-174504.88	-203047.78	-275332.17	-260357.45
19.15	1	1	-179045.72	-208330.91	-282495.94	-267131.8
19.2	1	1	-183712.4	-213760.47	-289858.25	-274093.89
19.25	1	1	-188500.79	-219331.64	-297412.58	-281237.56
19.3	1	1	-193413.94	-225047.95	-305163.72	-288567.35
19.35	1	1	-198454.92	-230912.99	-313116.54	-296087.84
19.4	1	1	-203626.87	-236930.41	-321275.98	-303803.74
19.45	1	1	-208932.98	-243103.93	-329647.08	-311719.79
19.5	1	1	-214376.51	-249437.33	-338234.98	-319840.84
19.55	1	1	-219960.76	-255934.44	-347044.86	-328171.81
19.6	1	1	-225689.07	-262599.18	-356082.04	-336717.72
19.65	1	1	-231564.85	-269435.49	-365351.87	-345483.64
19.7	1	1	-237591.57	-276447.41	-374859.82	-354474.74
19.75	1	1	-243772.74	-283639.03	-384611.44	-363696.25
19.8	1	1	-250111.93	-291014.51	-394612.35	-373153.51
19.85	1	1	-256612.75	-298578.04	-404868.27	-382851.92
19.9	1	1	-263287.01	-306343.36	-415397.8	-392809.06
19.95	1	1	-270149.28	-314327.42	-426223.95	-403046.69
20	1	1	-277190.57	-322519.77	-437332.52	-413551.4
20.05	1	1	-284415.35	-330925.6	-448730.56	-424329.84
20.1	1	1	-291828.14	-339550.18	-460425.24	-435388.78
20.15	1	1	-299433.58	-348398.91	-472423.83	-446735.13
20.2	1	1	-307236.37	-357477.24	-484733.77	-458375.9
20.25	1	1	-315241.29	-366790.74	-497362.59	-470318.21
20.3	1	1	-323453.19	-376345.06	-510317.96	-482569.32
20.35	1	1	-331877.01	-386145.95	-523607.67	-495136.6
20.4	1	1	-340517.78	-396199.25	-537239.63	-508027.52
20.45	1	1	-349380.59	-406510.88	-551221.89	-521249.7
20.5	1	1	-358470.61	-417086.87	-565562.61	-534810.85
20.55	1	1	-367793.09	-427933.33	-580270.08	-548718.81
20.6	1	1	-377353.39	-439056.46	-595352.71	-562981.55
20.65	1	1	-387162.59	-450469.21	-610828.05	-577615.64
20.7	1	1	-397253.38	-462209.56	-626747.61	-592669.81
20.75	1	1	-407607.45	-474256.24	-643082.54	-608116.76
20.8	1	1	-418231.38	-486616.9	-659843.2	-623966.31
20.85	1	1	-429131.86	-499299.3	-677040.16	-640228.44
20.9	1	1	-440315.69	-512311.39	-694684.14	-656913.29
20.95	1	1	-451789.8	-525661.2	-712786.08	-674031.2
21	1	1	-463561.23	-539356.93	-731357.07	-691592.66
21.05	1	1	-475637.13	-553406.91	-750408.41	-709608.36
21.1	1	1	-488024.78	-567819.6	-769951.58	-728089.15
21.15	1	1	-500731.56	-582603.6	-789998.22	-747046.06
21.2	1	1	-513765	-597767.64	-810560.2	-766490.27
21.25	1	1	-527132.7	-613320.6	-831649.53	-786433.18
21.3	1	1	-540842.41	-629271.48	-853278.43	-806886.32
21.35	1	1	-554902	-645629.42	-875459.29	-827861.42
21.4	1	1	-569319.43	-662403.7	-898204.7	-849370.38
21.45	1	1	-584157.03	-679666.85	-921613	-871506.2
21.5	1	1	-599382.38	-697381.13	-945633.02	-894220.47
21.55	1	1	-615004.63	-715557.19	-970279.19	-917526.87
21.6	1	1	-631033.63	-734206.48	-995567.06	-941440.09
21.65	1	1	-647479.4	-753340.69	-1021512.5	-965975.08
21.7	1	1	-664352.14	-772971.66	-1048131.4	-991147.05
21.75	1	1	-681662.22	-793111.47	-1075440.4	-1016971.5
21.8	1	1	-699420.18	-813772.37	-1103456	-1043464.1
21.85	1	1	-717636.74	-834966.84	-1132195	-1070640.9
21.9	1	1	-736322.79	-856707.54	-1161674.7	-1098518.1
21.95	1	1	-755489.38	-879007.35	-1191912.6	-1127112.2
22	1	1	-775147.74	-901879.32	-1222926.3	-1156439.9
22.05	1	1	-795309.29	-925336.73	-1254733.8	-1186518.4
22.1	1	1	-815985.6	-949393.06	-1287353.4	-1217364.8
22.15	1	1	-837188.43	-974061.96	-1320803.7	-1248996.7
22.2	1	1	-858993.88	-999432.01	-1355204.7	-1281527.7
22.25	1	1	-881382.25	-1025480.3	-1390525.3	-1314928.3
22.3	1	1	-904354.37	-1052207.7	-1426766.9	-1349199.7
22.35	1	1	-927924.74	-1079631.2	-1463952.3	-1384363.7
22.4	1	1	-952108.12	-1107767.9	-1502104.8	-1420442.2
22.45	1	1	-976919.54	-1136635.3	-1541248.1	-1457457.7
22.5	1	1	-1002374.3	-1166251.2	-1581406.4	-1495432.9
22.55	1	1	-1028487.8	-1196633.6	-1622604	-1534391
22.6	1	1	-1055276	-1227800.9	-1664865.9	-1574355.6
22.65	1	1	-1082754.8	-1259771.8	-1708217.4	-1615350.5
22.7	1	1	-1110940.6	-1292565.2	-1752684.3	-1657400.1
22.75	1	1	-1139849.9	-1326200.3	-1798292.5	-1700529
22.8	1	1	-1169499.5	-1360696.8	-1845068.7	-1744762.4
22.85	1	1	-1199906.5	-1396074.5	-1893039.7	-1790125.7
22.9	1	1	-1231088.1	-1432353.4	-1942232.9	-1836644.7
22.95	1	1	-1263134.2	-1469638.2	-1992789.8	-1884453.4
23	1	1	-1296055.5	-1507941.3	-2044727.6	-1933567.8
23.05	1	1	-1329835.4	-1547243.3	-2098019.9	-1983963.1
23.1	1	1	-1364495.2	-1587569	-2152700.4	-2035671.2
23.15	1	1	-1400056.7	-1628943.8	-2208803.3	-2088724.3
23.2	1	1	-1436541.9	-1671393.4	-2266363.7	-2143155.7
23.25	1	1	-1473973.4	-1714943.9	-2325416.9	-2198998.7
23.3	1	1	-1512374.1	-1759622	-2385999	-2256287.6
23.35	1	1	-1551767.1	-1805454.8	-2448146.8	-2315057
23.4	1	1	-1592176.2	-1852469.6	-2511897.4	-2375342.1
23.45	1	1	-1633625.3	-1900694.5	-2577288.9	-2437178.8
23.5	1	1	-1676138.7	-1950157.7	-2644359.5	-2500603.5
23.55	1	1	-1719741.4	-2000888.2	-2713148.5	-2565653.1
23.6	1	1	-1764458.3	-2052915.1	-2783695.4	-2632365
23.65	1	1	-1810315	-2106268.1	-2856040.5	-2700777.4
23.7	1	1	-1857412	-2161064.2	-2930342.2	-2771040
23.75	1	1	-1905821.7	-2217387.5	-3006715	-2843261.1
23.8	1	1	-1955494.1	-2275180.1	-3085079.8	-2917366.1
23.85	1	1	-2006460.7	-2334478.3	-3165486.4	-2993401.7
23.9	1	1	-2058753.5	-2395319.5	-3247985.3	-3071415.9
23.95	1	1	-2112405.1	-2457741.7	-3332627.8	-3151457.2
24	1	1	-2167448.5	-2521783.2	-3419466.2	-3233575
24.05	1	1	-2223917.6	-2587483.4	-3508553.6	-3317819.6
24.1	1	1	-2281846.5	-2654882.1	-3599944.1	-3404242.1
24.15	1	1	-2341270	-2724019.8	-3693692.7	-3492894.5
24.2	1	1	-2402223.5	-2794937.5	-3789855	-3583829.3
24.25	1	1	-2464742.9	-2867677.2	-3888487.7	-3677100.3
24.3	1	1	-2528864.7	-2942281.1	-3989648.4	-3772761.9
24.35	1	1	-2594626	-3018792.5	-4093395.5	-3870869.2
24.4	1	1	-2662064.2	-3097255	-4199788.2	-3971478.5
24.45	1	1	-2731282.2	-3177788.3	-4308988.9	-4074743
24.5	1	1	-2802467.2	-3260610.1	-4421292.7	-4180941.8
24.55	1	1	-2875509.3	-3345592.6	-4536526.3	-4289911.3
24.6	1	1	-2950454.9	-3432789.7	-4654762.9	-4401720.6
24.65	1	1	-3027351.1	-3522256.3	-4776076.9	-4516439.9
24.7	1	1	-3106245.9	-3614048.3	-4900544	-4634140.9
24.75	1	1	-3187188.1	-3708222.3	-5028241.1	-4754896.3
24.8	1	1	-3270227.3	-3804836.2	-5159246.6	-4878780.3
24.85	1	1	-3355414	-3903948.6	-5293639.9	-5005868
24.9	1	1	-3442799.4	-4005619.1	-5431502.1	-5136235.9
24.95	1	1	-3532435.6	-4109908.4	-5572915.2	-5269961.7
25	1	1	-3624375.6	-4216878	-5717962.7	-5407124.4
25.05	1	1	-3718673	-4326590.5	-5866729.5	-5547804.1
25.1	1	1	-3815382.4	-4439109.2	-6019301.5	-5692082.2
25.15	1	1	-3914559.2	-4554498.7	-6175766.1	-5840041.4
25.2	1	1	-4016288.7	-4672858.2	-6336257.9	-5991808.8
25.25	1	1	-4120963.7	-4794644.7	-6501396.7	-6147970.6
25.3	1	1	-4228370.1	-4919609.1	-6670844.6	-6308207.3
25.35	1	1	-4338576.1	-5047830.8	-6844709.3	-6472620.6
25.4	1	1	-4451651.2	-5179390.5	-7023100.3	-6641314.2
25.45	1	1	-4567665.9	-5314370.6	-7206129	-6814393.4
25.5	1	1	-4686692.3	-5452854.5	-7393909	-6991965.5
25.55	1	1	-4808803.3	-5594927.3	-7586555.4	-7174139.6
25.6	1	1	-4934073.3	-5740675.5	-7784185.5	-7361026.5
25.65	1	1	-5062577.8	-5890187	-7986918.4	-7552738.8
25.7	1	1	-5194393.5	-6043550.9	-8194875.2	-7749391
25.75	1	1	-5329598.4	-6200858.1	-8408178.9	-7951099.4
25.8	1	1	-5468271.6	-6362200.6	-8626954.3	-8157982.1
25.85	1	1	-5610493.5	-6527671.9	-8851328.3	-8370159
25.9	1	1	-5756345.7	-6697366.9	-9081429.5	-8587751.8
25.95	1	1	-5905911	-6871382.1	-9317388.7	-8810884.1
26	1	1	-6059780.7	-7050405.2	-9560138.6	-9040438
26.05	1	1	-6217718.5	-7234161.6	-9809306.6	-9276061.2
26.1	1	1	-6379774	-7422708.7	-10064971	-9517827.2
26.15	1	1	-6546049.4	-7616165.6	-10327292	-9765888.8
26.2	1	1	-6716648.7	-7814653.2	-10596435	-10020401
26.25	1	1	-6891677.8	-8018294.8	-10872567	-10281522
26.3	1	1	-7071244.4	-8227215.6	-11155857	-10549413
26.35	1	1	-7255457.8	-8441542.9	-11446478	-10824236
26.4	1	1	-7444429.5	-8661406.3	-11744606	-11106157
26.45	1	1	-7638272.3	-8886937.1	-12050419	-11395346
26.5	1	1	-7837101.1	-9118269	-12364098	-11691973
26.55	1	1	-8041032.7	-9355537.8	-12685827	-11996213
26.6	1	1	-8250185.3	-9598881.1	-13015793	-12308242
26.65	1	1	-8464679.1	-9848438.9	-13354186	-12628239
26.7	1	1	-8684636.4	-10104353	-13701198	-12956388
26.75	1	1	-8910762.6	-10367445	-14057942	-13293739
26.8	1	1	-9143005.2	-10637653	-14424336	-13640215
26.85	1	1	-9381303.9	-10914907	-14800284	-13995727
26.9	1	1	-9625809.3	-11199382	-15186023	-14360497
26.95	1	1	-9876674.6	-11491257	-15581797	-14734756
27	1	1	-10134056	-11790713	-15987850	-15118736
27.05	1	1	-10398111	-12097934	-16404433	-15512674
27.1	1	1	-10669003	-12413109	-16831800	-15916809
27.15	1	1	-10946893	-12736427	-17270210	-16331386
27.2	1	1	-11231950	-13068083	-17719925	-16756655
27.25	1	1	-11524342	-13408274	-18181212	-17192867
27.3	1	1	-11824242	-13757198	-18654343	-17640278
27.35	1	1	-12131822	-14115060	-19139593	-18099149
27.4	1	1	-12447262	-14482065	-19637240	-18569744
27.45	1	1	-12770740	-14858423	-20147570	-19052332
27.5	1	1	-13103061	-15245069	-20671850	-19548113
27.55	1	1	-13444566	-15642401	-21210620	-20057595
27.6	1	1	-13794978	-16050096	-21763442	-20580365
27.65	1	1	-14154519	-16468412	-22330666	-21116754
27.7	1	1	-14523414	-16897612	-22912648	-21667099
27.75	1	1	-14901894	-17337963	-23509750	-22231743
27.8	1	1	-15290192	-17789736	-24122341	-22811033
27.85	1	1	-15688545	-18253209	-24750796	-23405325
27.9	1	1	-16097194	-18728662	-25395495	-24014978
27.95	1	1	-16516386	-19216380	-26056825	-24640358
28	1	1	-16946369	-19716653	-26735181	-25281838
28.05	1	1	-17387396	-20229776	-27430960	-25939794
28.1	1	1	-17839724	-20756048	-28144568	-26614610
28.15	1	1	-18303615	-21295772	-28876418	-27306677
28.2	1	1	-18779334	-21849258	-29626927	-28016388
28.25	1	1	-19267731	-22417495	-30397439	-28745014
28.3	1	1	-19769903	-23001757	-31189682	-29494190
28.35	1	1	-20285174	-23601262	-32002591	-30262909
28.4	1	1	-20813872	-24216388	-32836683	-31051660
28.45	1	1	-21356330	-24847523	-33692482	-31860937
28.5	1	1	-21912885	-25495059	-34570522	-32691246
28.55	1	1	-22483881	-26159398	-35471345	-33543100
28.6	1	1	-23069669	-26840946	-36395503	-34417021
28.65	1	1	-23670604	-27540117	-37343557	-35313538
28.7	1	1	-24287046	-28257331	-38316078	-36233192
28.75	1	1	-24919365	-28993016	-39313644	-37176530
28.8	1	1	-25567931	-29747605	-40336844	-38144109
28.85	1	1	-26233125	-30521540	-41386275	-39136493
28.9	1	1	-26915330	-31315267	-42462545	-40154256
28.95	1	1	-27614937	-32129241	-43566269	-41197981
29	1	1	-28332727	-32964370	-44698678	-42268832
29.05	1	1	-29071153	-33823508	-45863643	-43370469
29.1	1	1	-29828846	-34705063	-47059004	-44500849
29.15	1	1	-30606286	-35609594	-48285520	-45660692
29.2	1	1	-31403965	-36537671	-49543964	-46850726
29.25	1	1	-32222379	-37489873	-50835121	-48071695
29.3	1	1	-33062035	-38466790	-52159791	-49324356
29.35	1	1	-33923449	-39469022	-53518787	-50609476
29.4	1	1	-34807145	-40497178	-54912935	-51927838
29.45	1	1	-35713655	-41551878	-56343075	-53280235
29.5	1	1	-36643520	-42633750	-57810060	-54667474
29.55	1	1	-37597288	-43743434	-59314758	-56090376
29.6	1	1	-38575520	-44881579	-60858048	-57549772
29.65	1	1	-39578780	-46048844	-62440825	-59046508
29.7	1	1	-40607644	-47245899	-64063995	-60581443
29.75	1	1	-41662695	-48473423	-65728480	-62155445
29.8	1	1	-42748414	-49736628	-67441346	-63775200
29.85	1	1	-43862579	-51032928	-69199090	-65437392
29.9	1	1	-45005789	-52363021	-71002656	-67142915
29.95	1	1	-46178765	-53727747	-72853182	-68892846
30	1	1	-47382241	-55127958	-74751826	-70688279
30.05	1	1	-48616964	-56564524	-76699764	-72530327
30.1	1	1	-49883691	-58038327	-78698195	-74420122
30.15	1	1	-51183195	-59550264	-80748336	-76358817
30.2	1	1	-52516260	-61101249	-82851424	-78347580
30.25	1	1	-53883683	-62692208	-85008715	-80387600
30.3	1	1	-55286273	-64324083	-87221488	-82480086
30.35	1	1	-56724853	-65997831	-89491039	-84626263
30.4	1	1	-58200257	-67714424	-91818685	-86827377
30.45	1	1	-59713333	-69474846	-94205763	-89084692
30.5	1	1	-61264940	-71280099	-96653630	-91399492
30.55	1	1	-62860491	-73136479	-99170825	-93779851
30.6	1	1	-64498836	-75042648	-1.0175553e+08	-96224052
30.65	1	1	-66179900	-76998520	-1.0440763e+08	-98731985
30.7	1	1	-67904745	-79005330	-1.0712881e+08	-1.0130523e+08
30.75	1	1	-69674451	-81064335	-1.0992075e+08	-1.0394541e+08
30.8	1	1	-71490118	-83176813	-1.1278521e+08	-1.0665415e+08
30.85	1	1	-73352863	-85344067	-1.1572394e+08	-1.0943313e+08
30.9	1	1	-75263823	-87567417	-1.1873873e+08	-1.1228404e+08
30.95	1	1	-77224154	-89848208	-1.2183142e+08	-1.152086e+08
31	1	1	-79235030	-92187807	-1.2500384e+08	-1.1820857e+08
31.05	1	1	-81297642	-94587600	-1.2825788e+08	-1.2128573e+08
31.1	1	1	-83413202	-97048996	-1.3159546e+08	-1.2444187e+08
31.15	1	1	-85582941	-99573428	-1.3501851e+08	-1.2767884e+08
31.2	1	1	-87808106	-1.0216235e+08	-1.3852901e+08	-1.3099851e+08
31.25	1	1	-90089966	-1.0481723e+08	-1.4212895e+08	-1.3440275e+08
31.3	1	1	-92434805	-1.0754538e+08	-1.4582824e+08	-1.3790095e+08
31.35	1	1	-94843938	-1.1034834e+08	-1.4962897e+08	-1.4149507e+08
31.4	1	1	-97315900	-1.1322441e+08	-1.5352882e+08	-1.4518292e+08
31.45	1	1	-99852257	-1.1617539e+08	-1.5753026e+08	-1.4896684e+08
31.5	1	1	-1.024546e+08	-1.1920314e+08	-1.616358e+08	-1.528492e+08
31.55	1	1	-1.0512454e+08	-1.2230955e+08	-1.6584799e+08	-1.5683242e+08
31.6	1	1	-1.0786374e+08	-1.2549653e+08	-1.7016944e+08	-1.6091895e+08
31.65	1	1	-1.1067386e+08	-1.2876603e+08	-1.7460278e+08	-1.6511129e+08
31.7	1	1	-1.1355661e+08	-1.3212003e+08	-1.791507e+08	-1.6941199e+08
31.75	1	1	-1.1651371e+08	-1.3556054e+08	-1.8381593e+08	-1.7382361e+08
31.8	1	1	-1.1954693e+08	-1.390896e+08	-1.8860123e+08	-1.7834878e+08
31.85	1	1	-1.2265805e+08	-1.427093e+08	-1.9350943e+08	-1.8299017e+08
31.9	1	1	-1.2584887e+08	-1.4642174e+08	-1.9854338e+08	-1.8775047e+08
31.95	1	1	-1.2912124e+08	-1.5022906e+08	-2.0370599e+08	-1.9263244e+08
32	1	1	-1.3247704e+08	-1.5413343e+08	-2.0900019e+08	-1.9763885e+08
32.05	1	1	-1.3592311e+08	-1.5814283e+08	-2.1443683e+08	-2.0277994e+08
32.1	1	1	-1.3946565e+08	-1.6226449e+08	-2.2002567e+08	-2.0806498e+08
32.15	1	1	-1.4310061e+08	-1.6649367e+08	-2.257603e+08	-2.1348787e+08
32.2	1	1	-1.4683028e+08	-1.7083303e+08	-2.3164434e+08	-2.1905205e+08
32.25	1	1	-1.50657e+08	-1.7528532e+08	-2.3768151e+08	-2.2476103e+08
32.3	1	1	-1.5458316e+08	-1.798533e+08	-2.4387555e+08	-2.3061836e+08
32.35	1	1	-1.5861119e+08	-1.845398e+08	-2.5023029e+08	-2.3662766e+08
32.4	1	1	-1.6274354e+08	-1.8934768e+08	-2.5674964e+08	-2.4279261e+08
32.45	1	1	-1.6698273e+08	-1.9427986e+08	-2.6343753e+08	-2.4911695e+08
32.5	1	1	-1.7133131e+08	-1.9933932e+08	-2.7029799e+08	-2.5560447e+08
32.55	1	1	-1.7579186e+08	-2.0452905e+08	-2.773351e+08	-2.6225905e+08
32.6	1	1	-1.8036702e+08	-2.0985211e+08	-2.8455302e+08	-2.6908459e+08
32.65	1	1	-1.8505945e+08	-2.1531162e+08	-2.9195595e+08	-2.760851e+08
32.7	1	1	-1.8987186e+08	-2.2091073e+08	-2.9954817e+08	-2.832646e+08
32.75	1	1	-1.94807e+08	-2.2665264e+08	-3.0733402e+08	-2.9062721e+08
32.8	1	1	-1.9987159e+08	-2.3254514e+08	-3.1532407e+08	-2.9818292e+08
32.85	1	1	-2.0508078e+08	-2.386059e+08	-3.2354227e+08	-3.0595437e+08
32.9	1	1	-2.1042588e+08	-2.4482478e+08	-3.3197488e+08	-3.1392858e+08
32.95	1	1	-2.1591029e+08	-2.5120573e+08	-3.4062726e+08	-3.2211061e+08
33	1	1	-2.2153744e+08	-2.5775278e+08	-3.4950484e+08	-3.3050561e+08
33.05	1	1	-2.2731086e+08	-2.6446999e+08	-3.5861318e+08	-3.3911882e+08
33.1	1	1	-2.3323412e+08	-2.7136154e+08	-3.6795791e+08	-3.4795556e+08
33.15	1	1	-2.3931084e+08	-2.7843164e+08	-3.7754475e+08	-3.5702126e+08
33.2	1	1	-2.4554473e+08	-2.856846e+08	-3.8737954e+08	-3.6632142e+08
33.25	1	1	-2.5193954e+08	-2.9312478e+08	-3.974682e+08	-3.7586165e+08
33.3	1	1	-2.5849907e+08	-3.0075662e+08	-4.0781673e+08	-3.8564764e+08
33.35	1	1	-2.652272e+08	-3.0858462e+08	-4.1843126e+08	-3.9568516e+08
33.4	1	1	-2.7212787e+08	-3.1661336e+08	-4.2931799e+08	-4.0598007e+08
33.45	1	1	-2.7920507e+08	-3.2484749e+08	-4.4048321e+08	-4.1653835e+08
33.5	1	1	-2.8646286e+08	-3.3329172e+08	-4.5193333e+08	-4.2736604e+08
33.55	1	1	-2.9390627e+08	-3.4195193e+08	-4.636763e+08	-4.3847066e+08
33.6	1	1	-3.015662e+08	-3.5086405e+08	-4.7576087e+08	-4.498983e+08
33.65	1	1	-3.0942602e+08	-3.6000873e+08	-4.8816078e+08	-4.6162415e+08
33.7	1	1	-3.1749072e+08	-3.6939179e+08	-5.0088392e+08	-4.7365565e+08
33.75	1	1	-3.2576538e+08	-3.7901914e+08	-5.1393831e+08	-4.860004e+08
33.8	1	1	-3.3425519e+08	-3.8889679e+08	-5.2733211e+08	-4.9866611e+08
33.85	1	1	-3.4296539e+08	-3.9903088e+08	-5.4107361e+08	-5.1166062e+08
33.9	1	1	-3.5190135e+08	-4.0942762e+08	-5.5517127e+08	-5.2499193e+08
33.95	1	1	-3.6106849e+08	-4.2009334e+08	-5.6963367e+08	-5.3866814e+08
34	1	1	-3.7047236e+08	-4.3103448e+08	-5.8446952e+08	-5.5269751e+08
34.05	1	1	-3.8011856e+08	-4.4225757e+08	-5.9968769e+08	-5.6708841e+08
34.1	1	1	-3.900128e+08	-4.5376925e+08	-6.1529718e+08	-5.8184936e+08
34.15	1	1	-4.0016089e+08	-4.6557627e+08	-6.3130713e+08	-5.9698901e+08
34.2	1	1	-4.105687e+08	-4.7768547e+08	-6.4772684e+08	-6.1251614e+08
34.25	1	1	-4.212422e+08	-4.901038e+08	-6.6456572e+08	-6.2843965e+08
34.3	1	1	-4.3218747e+08	-5.0283832e+08	-6.8183334e+08	-6.4476859e+08
34.35	1	1	-4.4344563e+08	-5.1593689e+08	-6.9959459e+08	-6.6156434e+08
34.4	1	1	-4.5500326e+08	-5.2938387e+08	-7.1782828e+08	-6.7880684e+08
34.45	1	1	-4.6686222e+08	-5.4318144e+08	-7.3653737e+08	-6.964989e+08
34.5	1	1	-4.7903e+08	-5.5733833e+08	-7.5573368e+08	-7.1465168e+08
34.55	1	1	-4.9151423e+08	-5.7186338e+08	-7.7542921e+08	-7.3327656e+08
34.6	1	1	-5.0432265e+08	-5.8676563e+08	-7.9563619e+08	-7.5238508e+08
34.65	1	1	-5.1746314e+08	-6.0205423e+08	-8.1636707e+08	-7.7198902e+08
34.7	1	1	-5.3094372e+08	-6.1773851e+08	-8.3763447e+08	-7.9210032e+08
34.75	1	1	-5.4477252e+08	-6.3382795e+08	-8.5945126e+08	-8.1273113e+08
34.8	1	1	-5.5895784e+08	-6.5033218e+08	-8.8183048e+08	-8.3389381e+08
34.85	1	1	-5.7350807e+08	-6.6726097e+08	-9.047854e+08	-8.5560089e+08
34.9	1	1	-5.8843175e+08	-6.8462426e+08	-9.2832949e+08	-8.7786512e+08
34.95	1	1	-6.0373755e+08	-7.0243215e+08	-9.5247644e+08	-9.0069942e+08
35	1	1	-6.1943428e+08	-7.2069486e+08	-9.7724011e+08	-9.2411694e+08
35.05	1	1	-6.3553087e+08	-7.394228e+08	-1.0026346e+09	-9.4813099e+08
35.1	1	1	-6.5207585e+08	-7.5867244e+08	-1.0287365e+09	-9.7281399e+08
35.15	1	1	-6.6907097e+08	-7.784458e+08	-1.0555486e+09	-9.9816854e+08
35.2	1	1	-6.8650929e+08	-7.987348e+08	-1.0830599e+09	-1.0241843e+09
35.25	1	1	-7.0440183e+08	-8.1955229e+08	-1.1112877e+09	-1.0508777e+09
35.3	1	1	-7.2275981e+08	-8.409113e+08	-1.1402499e+09	-1.0782654e+09
35.35	1	1	-7.4159466e+08	-8.6282512e+08	-1.1699644e+09	-1.1063646e+09
35.4	1	1	-7.6091797e+08	-8.8530727e+08	-1.2004495e+09	-1.1351925e+09
35.45	1	1	-7.8074155e+08	-9.0837146e+08	-1.2317238e+09	-1.1647668e+09
35.5	1	1	-8.010774e+08	-9.3203167e+08	-1.2638063e+09	-1.1951053e+09
35.55	1	1	-8.2193771e+08	-9.5630207e+08	-1.2967162e+09	-1.2262262e+09
35.6	1	1	-8.4333487e+08	-9.8119708e+08	-1.3304731e+09	-1.258148e+09
35.65	1	1	-8.6528145e+08	-1.0067313e+09	-1.3650967e+09	-1.2908895e+09
35.7	1	1	-8.8779024e+08	-1.0329197e+09	-1.4006074e+09	-1.3244698e+09
35.75	1	1	-9.1087419e+08	-1.0597772e+09	-1.4370254e+09	-1.3589081e+09
35.8	1	1	-9.3454648e+08	-1.0873193e+09	-1.4743716e+09	-1.3942241e+09
35.85	1	1	-9.5886147e+08	-1.1156091e+09	-1.5127317e+09	-1.430499e+09
35.9	1	1	-9.8385223e+08	-1.1446852e+09	-1.5521579e+09	-1.467782e+09
35.95	1	1	-1.0094948e+09	-1.1745196e+09	-1.5926125e+09	-1.5060375e+09
36	1	1	-1.0358055e+09	-1.2051314e+09	-1.6341211e+09	-1.5452896e+09
36.05	1	1	-1.0628008e+09	-1.2365397e+09	-1.6767098e+09	-1.5855631e+09
36.1	1	1	-1.0904975e+09	-1.268764e+09	-1.720405e+09	-1.6268831e+09
36.15	1	1	-1.1189127e+09	-1.3018243e+09	-1.7652338e+09	-1.6692749e+09
36.2	1	1	-1.1480638e+09	-1.3357408e+09	-1.8112235e+09	-1.7127647e+09
36.25	1	1	-1.1779685e+09	-1.3705341e+09	-1.8584021e+09	-1.7573786e+09
36.3	1	1	-1.2086447e+09	-1.4062251e+09	-1.9067979e+09	-1.8031436e+09
36.35	1	1	-1.2401107e+09	-1.4428349e+09	-1.9564397e+09	-1.8500869e+09
36.4	1	1	-1.272385e+09	-1.4803852e+09	-2.0073568e+09	-1.898236e+09
36.45	1	1	-1.3054864e+09	-1.5188978e+09	-2.0595787e+09	-1.9476192e+09
36.5	1	1	-1.3394341e+09	-1.558395e+09	-2.1131357e+09	-1.9982648e+09
36.55	1	1	-1.3742475e+09	-1.5988994e+09	-2.1680584e+09	-2.0502019e+09
36.6	1	1	-1.4099822e+09	-1.6404758e+09	-2.2244347e+09	-2.1035135e+09
36.65	1	1	-1.4467302e+09	-1.6832311e+09	-2.2824096e+09	-2.1583369e+09
36.7	1	1	-1.484437e+09	-1.7271019e+09	-2.3418971e+09	-2.2145906e+09
36.75	1	1	-1.5231263e+09	-1.7721159e+09	-2.4029347e+09	-2.2723101e+09
36.8	1	1	-1.5628226e+09	-1.8183015e+09	-2.4655609e+09	-2.331532e+09
36.85	1	1	-1.6035507e+09	-1.8656874e+09	-2.5298147e+09	-2.392293e+09
36.9	1	1	-1.6453356e+09	-1.914303e+09	-2.595736e+09	-2.4546307e+09
36.95	1	1	-1.688203e+09	-1.964178e+09	-2.663365e+09	-2.5185834e+09
37	1	1	-1.7321789e+09	-2.0153429e+09	-2.732743e+09	-2.5841899e+09
37.05	1	1	-1.7772899e+09	-2.0678282e+09	-2.8039115e+09	-2.6514897e+09
37.1	1	1	-1.8235627e+09	-2.1216654e+09	-2.876913e+09	-2.7205228e+09
37.15	1	1	-1.8710247e+09	-2.1768861e+09	-2.9517907e+09	-2.7913301e+09
37.2	1	1	-1.9197037e+09	-2.2335228e+09	-3.0285882e+09	-2.8639529e+09
37.25	1	1	-1.9696277e+09	-2.291608e+09	-3.10735e+09	-2.9384331e+09
37.3	1	1	-2.0208253e+09	-2.3511751e+09	-3.1881211e+09	-3.0148135e+09
37.35	1	1	-2.0733442e+09	-2.4122794e+09	-3.2709767e+09	-3.093165e+09
37.4	1	1	-2.1273809e+09	-2.4751496e+09	-3.3562267e+09	-3.1737808e+09
37.45	1	1	-2.1828276e+09	-2.5396603e+09	-3.4437013e+09	-3.2565002e+09
37.5	1	1	-2.2397195e+09	-2.6058525e+09	-3.5334558e+09	-3.3413757e+09
37.55	1	1	-2.2980925e+09	-2.6737678e+09	-3.625547e+09	-3.4284607e+09
37.6	1	1	-2.357983e+09	-2.7434488e+09	-3.7200322e+09	-3.5178097e+09
37.65	1	1	-2.4194281e+09	-2.8149385e+09	-3.8169701e+09	-3.609478e+09
37.7	1	1	-2.4824656e+09	-2.8882809e+09	-3.9164201e+09	-3.7035218e+09
37.75	1	1	-2.5471337e+09	-2.9635205e+09	-4.0184427e+09	-3.7999985e+09
37.8	1	1	-2.6134716e+09	-3.0407028e+09	-4.1230995e+09	-3.8989661e+09
37.85	1	1	-2.6815187e+09	-3.1198738e+09	-4.2304529e+09	-4.0004837e+09
37.9	1	1	-2.7513154e+09	-3.2010803e+09	-4.3405664e+09	-4.1046114e+09
37.95	1	1	-2.8229024e+09	-3.2843698e+09	-4.4535045e+09	-4.2114101e+09
38	1	1	-2.8963212e+09	-3.3697906e+09	-4.5693325e+09	-4.3209417e+09
38.05	1	1	-2.9716141e+09	-3.4573918e+09	-4.6881169e+09	-4.433269e+09
38.1	1	1	-3.0488236e+09	-3.547223e+09	-4.8099253e+09	-4.5484557e+09
38.15	1	1	-3.1282609e+09	-3.6396461e+09	-4.9352482e+09	-4.6669661e+09
38.2	1	1	-3.2097936e+09	-3.7345072e+09	-5.0638769e+09	-4.7886025e+09
38.25	1	1	-3.2934519e+09	-3.8318413e+09	-5.195859e+09	-4.91341e+09
38.3	1	1	-3.3792886e+09	-3.93171e+09	-5.3312778e+09	-5.0414674e+09
38.35	1	1	-3.4673574e+09	-4.0341756e+09	-5.4702181e+09	-5.1728548e+09
38.4	1	1	-3.5577129e+09	-4.1393018e+09	-5.612766e+09	-5.3076537e+09
38.45	1	1	-3.6504108e+09	-4.2471532e+09	-5.7590092e+09	-5.4459471e+09
38.5	1	1	-3.7455074e+09	-4.3577955e+09	-5.9090369e+09	-5.5878192e+09
38.55	1	1	-3.8430603e+09	-4.4712956e+09	-6.0629395e+09	-5.7333556e+09
38.6	1	1	-3.9431277e+09	-4.5877214e+09	-6.2208092e+09	-5.8826435e+09
38.65	1	1	-4.045769e+09	-4.7071417e+09	-6.3827395e+09	-6.0357712e+09
38.7	1	1	-4.1510443e+09	-4.8296266e+09	-6.5488253e+09	-6.1928285e+09
38.75	1	1	-4.2590147e+09	-4.9552472e+09	-6.7191631e+09	-6.3539066e+09
38.8	1	1	-4.3697424e+09	-5.0840758e+09	-6.8938507e+09	-6.5190982e+09
38.85	1	1	-4.4832902e+09	-5.2161856e+09	-7.0729875e+09	-6.6884971e+09
38.9	1	1	-4.6000303e+09	-5.3520095e+09	-7.2571607e+09	-6.8626585e+09
38.95	1	1	-4.7199216e+09	-5.4914997e+09	-7.4463051e+09	-7.041521e+09
39	1	1	-4.8429392e+09	-5.6346273e+09	-7.6403817e+09	-7.2250475e+09
39.05	1	1	-4.9691608e+09	-5.7814827e+09	-7.8395131e+09	-7.413354e+09
39.1	1	1	-5.0986655e+09	-5.9321579e+09	-8.0438241e+09	-7.6065586e+09
39.15	1	1	-5.2315338e+09	-6.0867466e+09	-8.2534416e+09	-7.8047812e+09
39.2	1	1	-5.3678476e+09	-6.245344e+09	-8.4684948e+09	-8.008144e+09
39.25	1	1	-5.5076901e+09	-6.4080469e+09	-8.6891149e+09	-8.2167711e+09
39.3	1	1	-5.6511458e+09	-6.5749537e+09	-8.9154354e+09	-8.4307888e+09
39.35	1	1	-5.7983008e+09	-6.7461644e+09	-9.1475919e+09	-8.6503252e+09
39.4	1	1	-5.9492423e+09	-6.9217807e+09	-9.3857222e+09	-8.8755106e+09
39.45	1	1	-6.1040589e+09	-7.1019057e+09	-9.6299661e+09	-9.1064773e+09
39.5	1	1	-6.2628409e+09	-7.2866442e+09	-9.8804658e+09	-9.3433597e+09
39.55	1	1	-6.4256796e+09	-7.4761025e+09	-1.0137365e+10	-9.5862941e+09
39.6	1	1	-6.5926677e+09	-7.6703886e+09	-1.0400811e+10	-9.8354191e+09
39.65	1	1	-6.7642311e+09	-7.869998e+09	-1.0671476e+10	-1.009137e+10
39.7	1	1	-6.9405273e+09	-8.0751138e+09	-1.0949606e+10	-1.0354381e+10
39.75	1	1	-7.1214215e+09	-8.2855793e+09	-1.1234991e+10	-1.0624252e+10
39.8	1	1	-7.3070283e+09	-8.5015277e+09	-1.152781e+10	-1.0901154e+10
39.85	1	1	-7.4974641e+09	-8.7230946e+09	-1.1828248e+10	-1.118526e+10
39.9	1	1	-7.6928475e+09	-8.9504178e+09	-1.2136492e+10	-1.1476747e+10
39.95	1	1	-7.8932991e+09	-9.1836377e+09	-1.245273e+10	-1.1775795e+10
40	1	1	-8.0989413e+09	-9.4228968e+09	-1.2777158e+10	-1.2082587e+10
40.05	1	1	-8.3098988e+09	-9.6683401e+09	-1.3109972e+10	-1.2397309e+10
40.1	1	1	-8.5262983e+09	-9.9201149e+09	-1.3451371e+10	-1.2720149e+10
40.15	1	1	-8.7482683e+09	-1.0178371e+10	-1.3801558e+10	-1.30513e+10
40.2	1	1	-8.9759395e+09	-1.044326e+10	-1.416074e+10	-1.3390956e+10
40.25	1	1	-9.2094447e+09	-1.0714937e+10	-1.4529125e+10	-1.3739316e+10
40.3	1	1	-9.4489184e+09	-1.0993558e+10	-1.4906927e+10	-1.409658e+10
40.35	1	1	-9.6944976e+09	-1.1279283e+10	-1.5294361e+10	-1.4462953e+10
40.4	1	1	-9.9466353e+09	-1.1572638e+10	-1.5692142e+10	-1.4839111e+10
40.45	1	1	-1.0205873e+10	-1.1874254e+10	-1.6101124e+10	-1.522586e+10
40.5	1	1	-1.0471873e+10	-1.2183738e+10	-1.6520774e+10	-1.5622698e+10
40.55	1	1	-1.0744804e+10	-1.2501286e+10	-1.695136e+10	-1.6029877e+10
40.6	1	1	-1.1024839e+10	-1.2827098e+10	-1.7393151e+10	-1.6447652e+10
40.65	1	1	-1.131215e+10	-1.3161378e+10	-1.7846423e+10	-1.6876285e+10
40.7	1	1	-1.1606917e+10	-1.350433e+10	-1.8311457e+10	-1.7316039e+10
40.75	1	1	-1.1909319e+10	-1.3856167e+10	-1.8788536e+10	-1.7767184e+10
40.8	1	1	-1.221954e+10	-1.4217101e+10	-1.9277952e+10	-1.8229994e+10
40.85	1	1	-1.2537767e+10	-1.4587349e+10	-1.9779997e+10	-1.8704748e+10
40.9	1	1	-1.2864189e+10	-1.4967132e+10	-2.0294971e+10	-1.9191728e+10
40.95	1	1	-1.3198998e+10	-1.5356673e+10	-2.0823177e+10	-1.969122e+10
41	1	1	-1.3542391e+10	-1.5756201e+10	-2.1364924e+10	-2.0203518e+10
41.05	1	1	-1.3894565e+10	-1.6165946e+10	-2.1920526e+10	-2.0728917e+10
41.1	1	1	-1.4255722e+10	-1.6586143e+10	-2.24903e+10	-2.1267718e+10
41.15	1	1	-1.4626283e+10	-1.701728e+10	-2.3074909e+10	-2.1820548e+10
41.2	1	1	-1.5007483e+10	-1.7460796e+10	-2.3676302e+10	-2.2389249e+10
41.25	1	1	-1.5398628e+10	-1.7915883e+10	-2.4293387e+10	-2.2972788e+10
41.3	1	1	-1.5799969e+10	-1.8382832e+10	-2.4926555e+10	-2.3571537e+10
41.35	1	1	-1.6211756e+10	-1.8861935e+10	-2.5576204e+10	-2.4185871e+10
41.4	1	1	-1.6634248e+10	-1.9353492e+10	-2.6242741e+10	-2.4816174e+10
41.45	1	1	-1.7067705e+10	-1.9857808e+10	-2.6926578e+10	-2.5462838e+10
41.5	1	1	-1.7512394e+10	-2.0375192e+10	-2.7628134e+10	-2.6126257e+10
41.55	1	1	-1.7968585e+10	-2.0905958e+10	-2.8347836e+10	-2.6806836e+10
41.6	1	1	-1.8436554e+10	-2.1450426e+10	-2.9086119e+10	-2.7504985e+10
41.65	1	1	-1.8916578e+10	-2.2008921e+10	-2.9843421e+10	-2.822112e+10
41.7	1	1	-1.9408942e+10	-2.2581774e+10	-3.0620191e+10	-2.8955664e+10
41.75	1	1	-1.9913934e+10	-2.3169318e+10	-3.1416882e+10	-2.9709048e+10
41.8	1	1	-2.0431846e+10	-2.3771894e+10	-3.2233958e+10	-3.0481706e+10
41.85	1	1	-2.0962975e+10	-2.4389848e+10	-3.3071884e+10	-3.1274083e+10
41.9	1	1	-2.1507622e+10	-2.5023531e+10	-3.3931138e+10	-3.2086627e+10
41.95	1	1	-2.2068131e+10	-2.5675667e+10	-3.4815416e+10	-3.2922835e+10
42	1	1	-2.2643299e+10	-2.634486e+10	-3.572282e+10	-3.3780913e+10
42.05	1	1	-2.3233462e+10	-2.7031498e+10	-3.665388e+10	-3.466136e+10
42.1	1	1	-2.383899e+10	-2.7736013e+10	-3.7609181e+10	-3.556473e+10
42.15	1	1	-2.4460263e+10	-2.8458847e+10	-3.8589322e+10	-3.649159e+10
42.2	1	1	-2.5097666e+10	-2.9200448e+10	-3.959491e+10	-3.7442514e+10
42.25	1	1	-2.575159e+10	-2.9961271e+10	-4.0626563e+10	-3.8418086e+10
42.3	1	1	-2.6422435e+10	-3.0741781e+10	-4.1684909e+10	-3.94189e+10
42.35	1	1	-2.7110604e+10	-3.1542447e+10	-4.2770588e+10	-4.0445561e+10
42.4	1	1	-2.7816509e+10	-3.2363748e+10	-4.3884248e+10	-4.1498682e+10
42.45	1	1	-2.8540568e+10	-3.3206171e+10	-4.5026547e+10	-4.2578886e+10
42.5	1	1	-2.9283206e+10	-3.407021e+10	-4.6198157e+10	-4.3686806e+10
42.55	1	1	-3.0044852e+10	-3.4956365e+10	-4.7399756e+10	-4.4823085e+10
42.6	1	1	-3.0825946e+10	-3.5865145e+10	-4.8632034e+10	-4.5988377e+10
42.65	1	1	-3.1626929e+10	-3.6797068e+10	-4.9895693e+10	-4.7183342e+10
42.7	1	1	-3.245064e+10	-3.7755433e+10	-5.1195207e+10	-4.8412214e+10
42.75	1	1	-3.3296408e+10	-3.8739461e+10	-5.2529518e+10	-4.9673991e+10
42.8	1	1	-3.4164228e+10	-3.9749145e+10	-5.3898619e+10	-5.0968668e+10
42.85	1	1	-3.5054648e+10	-4.0785125e+10	-5.5303376e+10	-5.2297062e+10
42.9	1	1	-3.5968228e+10	-4.184805e+10	-5.6744669e+10	-5.3660006e+10
42.95	1	1	-3.6905533e+10	-4.2938579e+10	-5.8223393e+10	-5.5058345e+10
43	1	1	-3.7867141e+10	-4.4057383e+10	-5.9740458e+10	-5.6492942e+10
43.05	1	1	-3.8853638e+10	-4.5205146e+10	-6.1296789e+10	-5.7964671e+10
43.1	1	1	-3.9865622e+10	-4.6382561e+10	-6.2893328e+10	-5.9474421e+10
43.15	1	1	-4.0903697e+10	-4.7590333e+10	-6.453103e+10	-6.1023097e+10
43.2	1	1	-4.196848e+10	-4.8829179e+10	-6.6210867e+10	-6.2611617e+10
43.25	1	1	-4.3060595e+10	-5.0099825e+10	-6.7933824e+10	-6.4240914e+10
43.3	1	1	-4.4180678e+10	-5.1403011e+10	-6.9700904e+10	-6.5911935e+10
43.35	1	1	-4.5329372e+10	-5.2739486e+10	-7.1513123e+10	-6.7625641e+10
43.4	1	1	-4.6507333e+10	-5.4110011e+10	-7.3371514e+10	-6.9383009e+10
43.45	1	1	-4.7717865e+10	-5.5518432e+10	-7.528129e+10	-7.1188968e+10
43.5	1	1	-4.8961539e+10	-5.6965412e+10	-7.7243351e+10	-7.3044371e+10
43.55	1	1	-5.0237647e+10	-5.8450129e+10	-7.9256581e+10	-7.4948161e+10
43.6	1	1	-5.1546997e+10	-5.9973521e+10	-8.1322254e+10	-7.6901544e+10
43.65	1	1	-5.2890409e+10	-6.1536545e+10	-8.3441667e+10	-7.8905744e+10
43.7	1	1	-5.426872e+10	-6.3140172e+10	-8.5616136e+10	-8.0962009e+10
43.75	1	1	-5.568278e+10	-6.4785392e+10	-8.7847004e+10	-8.3071606e+10
43.8	1	1	-5.7133453e+10	-6.647321e+10	-9.0135634e+10	-8.5235824e+10
43.85	1	1	-5.8621617e+10	-6.8204649e+10	-9.248341e+10	-8.7455975e+10
43.9	1	1	-6.0148165e+10	-6.9980745e+10	-9.4891743e+10	-8.973339e+10
43.95	1	1	-6.1714004e+10	-7.1802556e+10	-9.7362062e+10	-9.2069421e+10
44	1	1	-6.3320054e+10	-7.3671152e+10	-9.9895821e+10	-9.4465443e+10
44.05	1	1	-6.4967252e+10	-7.5587622e+10	-1.0249449e+11	-9.6922852e+10
44.1	1	1	-6.6656547e+10	-7.755307e+10	-1.0515958e+11	-9.9443064e+10
44.15	1	1	-6.8388903e+10	-7.9568618e+10	-1.078926e+11	-1.0202752e+11
44.2	1	1	-7.0167946e+10	-8.1638486e+10	-1.1069928e+11	-1.0468162e+11
44.25	1	1	-7.1996726e+10	-8.3766222e+10	-1.1358442e+11	-1.0740993e+11
44.3	1	1	-7.387321e+10	-8.5949459e+10	-1.1654483e+11	-1.102094e+11
44.35	1	1	-7.5798585e+10	-8.8189581e+10	-1.1958236e+11	-1.1308182e+11
44.4	1	1	-7.7774062e+10	-9.0487995e+10	-1.2269894e+11	-1.1602898e+11
44.45	1	1	-7.9800872e+10	-9.2846133e+10	-1.258965e+11	-1.1905272e+11
44.5	1	1	-8.1880267e+10	-9.5265452e+10	-1.2917703e+11	-1.2215491e+11
44.55	1	1	-8.4013519e+10	-9.7747432e+10	-1.3254251e+11	-1.2533745e+11
44.6	1	1	-8.6201923e+10	-1.0029358e+11	-1.3599501e+11	-1.2860227e+11
44.65	1	1	-8.8446793e+10	-1.0290543e+11	-1.3953659e+11	-1.3195133e+11
44.7	1	1	-9.0749465e+10	-1.0558452e+11	-1.4316937e+11	-1.3538662e+11
44.75	1	1	-9.3111298e+10	-1.0833245e+11	-1.4689547e+11	-1.3891017e+11
44.8	1	1	-9.5533668e+10	-1.1115081e+11	-1.5071708e+11	-1.4252404e+11
44.85	1	1	-9.8017975e+10	-1.1404123e+11	-1.5463641e+11	-1.4623031e+11
44.9	1	1	-1.0056564e+11	-1.1700537e+11	-1.5865569e+11	-1.500311e+11
44.95	1	1	-1.0318024e+11	-1.2004739e+11	-1.6278057e+11	-1.5393175e+11
45	1	1	-1.058694e+11	-1.2317615e+11	-1.6702307e+11	-1.5794363e+11
45.05	1	1	-1.0862871e+11	-1.2638654e+11	-1.7137626e+11	-1.6206018e+11
45.1	1	1	-1.1145994e+11	-1.296806e+11	-1.758429e+11	-1.6628401e+11
45.15	1	1	-1.1436486e+11	-1.3306039e+11	-1.804258e+11	-1.7061778e+11
45.2	1	1	-1.1734529e+11	-1.3652803e+11	-1.8512782e+11	-1.7506419e+11
45.25	1	1	-1.2040306e+11	-1.4008567e+11	-1.8995186e+11	-1.79626e+11
45.3	1	1	-1.2354006e+11	-1.4373548e+11	-1.9490089e+11	-1.84306e+11
45.35	1	1	-1.2675819e+11	-1.4747968e+11	-1.9997792e+11	-1.8910704e+11
45.4	1	1	-1.3005938e+11	-1.5132054e+11	-2.0518599e+11	-1.94032e+11
45.45	1	1	-1.3344561e+11	-1.5526032e+11	-2.1052822e+11	-1.9908382e+11
45.5	1	1	-1.3691888e+11	-1.5930137e+11	-2.1600776e+11	-2.0426549e+11
45.55	1	1	-1.4048121e+11	-1.6344605e+11	-2.2162781e+11	-2.0958003e+11
45.6	1	1	-1.4413467e+11	-1.6769675e+11	-2.2739163e+11	-2.1503053e+11
45.65	1	1	-1.4788134e+11	-1.720559e+11	-2.3330251e+11	-2.2062009e+11
45.7	1	1	-1.5172401e+11	-1.7652674e+11	-2.3936484e+11	-2.2635286e+11
45.75	1	1	-1.5567832e+11	-1.8112747e+11	-2.4560328e+11	-2.3225219e+11
45.8	1	1	-1.5973582e+11	-1.8584826e+11	-2.5200453e+11	-2.3830545e+11
45.85	1	1	-1.6389908e+11	-1.906921e+11	-2.5857262e+11	-2.4451651e+11
45.9	1	1	-1.6817073e+11	-1.9566205e+11	-2.6531172e+11	-2.5088927e+11
45.95	1	1	-1.7255344e+11	-2.0076121e+11	-2.7222603e+11	-2.5742771e+11
46	1	1	-1.7704992e+11	-2.0599275e+11	-2.7931983e+11	-2.6413589e+11
46.05	1	1	-1.8166295e+11	-2.1135987e+11	-2.8659749e+11	-2.7101793e+11
46.1	1	1	-1.8639531e+11	-2.1686585e+11	-2.9406343e+11	-2.7807802e+11
46.15	1	1	-1.9124988e+11	-2.2251401e+11	-3.0172215e+11	-2.8532041e+11
46.2	1	1	-1.9622954e+11	-2.2830771e+11	-3.0957824e+11	-2.9274944e+11
46.25	1	1	-2.0133725e+11	-2.3425039e+11	-3.1763633e+11	-3.0036949e+11
46.3	1	1	-2.06576e+11	-2.4034553e+11	-3.2590114e+11	-3.0818502e+11
46.35	1	1	-2.1194881e+11	-2.4659665e+11	-3.3437748e+11	-3.1620058e+11
46.4	1	1	-2.1745879e+11	-2.5300735e+11	-3.4307019e+11	-3.2442076e+11
46.45	1	1	-2.2310904e+11	-2.5958128e+11	-3.5198423e+11	-3.3285022e+11
46.5	1	1	-2.2892112e+11	-2.6634346e+11	-3.6115355e+11	-3.4152109e+11
46.55	1	1	-2.3488754e+11	-2.7328524e+11	-3.7056638e+11	-3.5042224e+11
46.6	1	1	-2.4100952e+11	-2.8040799e+11	-3.8022462e+11	-3.5955545e+11
46.65	1	1	-2.4729093e+11	-2.8771624e+11	-3.9013437e+11	-3.6892651e+11
46.7	1	1	-2.5373569e+11	-2.9521454e+11	-4.0030184e+11	-3.7854126e+11
46.75	1	1	-2.603478e+11	-3.0290755e+11	-4.1073333e+11	-3.8840569e+11
46.8	1	1	-2.6713134e+11	-3.1080001e+11	-4.2143526e+11	-3.9852587e+11
46.85	1	1	-2.7409043e+11	-3.1889673e+11	-4.3241416e+11	-4.0890795e+11
46.9	1	1	-2.8122929e+11	-3.272026e+11	-4.4367666e+11	-4.1955822e+11
46.95	1	1	-2.8855219e+11	-3.3572258e+11	-4.552295e+11	-4.3048304e+11
47	1	1	-2.9606346e+11	-3.4446174e+11	-4.6707953e+11	-4.4168889e+11
47.05	1	1	-3.0376751e+11	-3.5342519e+11	-4.7923369e+11	-4.5318235e+11
47.1	1	1	-3.1166881e+11	-3.6261815e+11	-4.9169906e+11	-4.6497009e+11
47.15	1	1	-3.1977192e+11	-3.7204589e+11	-5.0448279e+11	-4.770589e+11
47.2	1	1	-3.2808144e+11	-3.8171379e+11	-5.1759217e+11	-4.8945564e+11
47.25	1	1	-3.3662284e+11	-3.9165148e+11	-5.3106736e+11	-5.0219832e+11
47.3	1	1	-3.4539628e+11	-4.0185913e+11	-5.4490863e+11	-5.1528717e+11
47.35	1	1	-3.5439851e+11	-4.1233298e+11	-5.5911085e+11	-5.2871735e+11
47.4	1	1	-3.6363522e+11	-4.2307964e+11	-5.7368299e+11	-5.4249734e+11
47.45	1	1	-3.731122e+11	-4.3410585e+11	-5.8863419e+11	-5.5663579e+11
47.5	1	1	-3.8283535e+11	-4.4541847e+11	-6.0397375e+11	-5.7114149e+11
47.55	1	1	-3.9281065e+11	-4.5702446e+11	-6.1971112e+11	-5.8602337e+11
47.6	1	1	-4.0304421e+11	-4.6893092e+11	-6.3585592e+11	-6.0129053e+11
47.65	1	1	-4.1354221e+11	-4.8114506e+11	-6.5241791e+11	-6.1695221e+11
47.7	1	1	-4.2431094e+11	-4.9367418e+11	-6.6940702e+11	-6.3301779e+11
47.75	1	1	-4.353568e+11	-5.0652574e+11	-6.8683335e+11	-6.494968e+11
47.8	1	1	-4.4668629e+11	-5.1970729e+11	-7.0470712e+11	-6.6639895e+11
47.85	1	1	-4.5830599e+11	-5.3322649e+11	-7.2303875e+11	-6.8373407e+11
47.9	1	1	-4.702226e+11	-5.4709114e+11	-7.4183879e+11	-7.0151214e+11
47.95	1	1	-4.8244292e+11	-5.6130915e+11	-7.6111797e+11	-7.1974329e+11
48	1	1	-4.9499559e+11	-5.7591384e+11	-7.8092149e+11	-7.3847028e+11
48.05	1	1	-5.0789664e+11	-5.9092386e+11	-8.0127461e+11	-7.57717e+11
48.1	1	1	-5.2113419e+11	-6.0632538e+11	-8.2215861e+11	-7.7746573e+11
48.15	1	1	-5.3471661e+11	-6.2212816e+11	-8.4358669e+11	-7.9772898e+11
48.2	1	1	-5.4865245e+11	-6.3834212e+11	-8.6557233e+11	-8.1851947e+11
48.25	1	1	-5.6295037e+11	-6.5497736e+11	-8.881292e+11	-8.3985014e+11
48.3	1	1	-5.776192e+11	-6.7204414e+11	-9.1127123e+11	-8.6173416e+11
48.35	1	1	-5.9266792e+11	-6.8955291e+11	-9.3501259e+11	-8.8418493e+11
48.4	1	1	-6.0810564e+11	-7.0751429e+11	-9.5936766e+11	-9.0721605e+11
48.45	1	1	-6.2394165e+11	-7.2593905e+11	-9.8435107e+11	-9.3084135e+11
48.5	1	1	-6.4018536e+11	-7.4483816e+11	-1.0099777e+12	-9.5507489e+11
48.55	1	1	-6.5684633e+11	-7.6422274e+11	-1.0362626e+12	-9.7993093e+11
48.6	1	1	-6.7393428e+11	-7.8410411e+11	-1.0632211e+12	-1.005424e+12
48.65	1	1	-6.9145908e+11	-8.0449373e+11	-1.0908688e+12	-1.0315687e+12
48.7	1	1	-7.0943073e+11	-8.2540326e+11	-1.1192215e+12	-1.0583801e+12
48.75	1	1	-7.2787884e+11	-8.4686713e+11	-1.1483258e+12	-1.0859024e+12
48.8	1	1	-7.4684939e+11	-8.6893885e+11	-1.1782544e+12	-1.114204e+12
48.85	1	1	-7.6631485e+11	-8.9158637e+11	-1.2089637e+12	-1.143244e+12
48.9	1	1	-7.8628755e+11	-9.1482407e+11	-1.2404733e+12	-1.1730407e+12
48.95	1	1	-8.0678007e+11	-9.3866655e+11	-1.272803e+12	-1.2036129e+12
49	1	1	-8.2780517e+11	-9.6312868e+11	-1.3059729e+12	-1.2349797e+12
49.05	1	1	-8.4937587e+11	-9.882256e+11	-1.3400036e+12	-1.2671604e+12
49.1	1	1	-8.7150538e+11	-1.0139727e+12	-1.3749158e+12	-1.3001748e+12
49.15	1	1	-8.9420714e+11	-1.0403856e+12	-1.4107308e+12	-1.3340429e+12
49.2	1	1	-9.174948e+11	-1.0674801e+12	-1.4474702e+12	-1.3687852e+12
49.25	1	1	-9.4138225e+11	-1.0952725e+12	-1.4851559e+12	-1.4044222e+12
49.3	1	1	-9.6588358e+11	-1.1237791e+12	-1.52381e+12	-1.440975e+12
49.35	1	1	-9.910131e+11	-1.1530166e+12	-1.5634551e+12	-1.4784651e+12
49.4	1	1	-1.0167853e+12	-1.1830019e+12	-1.6041143e+12	-1.516914e+12
49.45	1	1	-1.0432151e+12	-1.2137522e+12	-1.6458107e+12	-1.5563437e+12
49.5	1	1	-1.0703225e+12	-1.2452909e+12	-1.6885762e+12	-1.5967845e+12
49.55	1	1	-1.098167e+12	-1.2776873e+12	-1.7325048e+12	-1.6383251e+12
49.6	1	1	-1.1267338e+12	-1.3109239e+12	-1.7775725e+12	-1.680943e+12
49.65	1	1	-1.1560411e+12	-1.3450222e+12	-1.8238088e+12	-1.7246658e+12
49.7	1	1	-1.1861079e+12	-1.3800041e+12	-1.8712432e+12	-1.7695216e+12
49.75	1	1	-1.2169535e+12	-1.4158922e+12	-1.9199063e+12	-1.8155394e+12
49.8	1	1	-1.2485976e+12	-1.4527092e+12	-1.969829e+12	-1.8627483e+12
49.85	1	1	-1.2810602e+12	-1.4904785e+12	-2.0210431e+12	-1.9111784e+12
49.9	1	1	-1.3143618e+12	-1.529224e+12	-2.0735808e+12	-1.9608601e+12
49.95	1	1	-1.3485232e+12	-1.5689698e+12	-2.1274749e+12	-2.0118245e+12
50	1	1	-1.3835656e+12	-1.6097407e+12	-2.182759e+12	-2.0641033e+12


==> graphics/data/hf2d5_ct_sim_inferfb.dat <==
0	1	1	0	0	0	0
0.05	1	1	-1.6700876e-08	-2.3851184	-5.7268184	-3.6047719
0.1	1	1	-6.591997e-05	-2.5834345	-4.3415957	-2.237968
0.15	1	1	-0.0017736362	-3.1882471	-4.6524857	-2.0727863
0.2	1	1	-0.0097555136	-3.6581935	-4.5185835	-1.6135566
0.25	1	1	-0.026359384	-3.922332	-3.8574786	-0.78584316
0.3	1	1	-0.049949561	-4.2271635	-3.446709	-0.14918197
0.35	1	1	-0.077537396	-4.4327885	-2.8175466	0.62690044
0.4	1	1	-0.10562794	-4.6016816	-2.1907091	1.3852506
0.45	1	1	-0.13090116	-4.7323199	-1.5498858	2.1351075
0.5	1	1	-0.15056925	-4.8227488	-0.8892597	2.8799906
0.55	1	1	-0.16240792	-4.8854818	-0.24615079	3.592537
0.6	1	1	-0.16478641	-4.9204038	0.384598	4.2758417
0.65	1	1	-0.15660603	-4.9321358	0.9915536	4.9214825
0.7	1	1	-0.13722832	-4.9237353	1.5692517	5.5253572
0.75	1	1	-0.10640468	-4.8972015	2.1154407	6.0858349
0.8	1	1	-0.064209613	-4.8549294	2.6263856	6.600344
0.85	1	1	-0.010973302	-4.7985507	3.1008016	7.0681449
0.9	1	1	0.052758919	-4.7292878	3.5384868	7.4893956
0.95	1	1	0.12629777	-4.6484157	3.9388515	7.8640556
1	1	1	0.20883963	-4.5568796	4.3022298	8.1928016
1.05	1	1	0.29950054	-4.4552737	4.6299056	8.4770554
1.1	1	1	0.39734507	-4.3441516	4.9230578	8.7182266
1.15	1	1	0.50142101	-4.224025	5.1828669	8.9177545
1.2	1	1	0.61076987	-4.0952261	5.4109586	9.0774252
1.25	1	1	0.72444307	-3.9579419	5.6092909	9.1992951
1.3	1	1	0.84151712	-3.8123297	5.7797608	9.285395
1.35	1	1	0.9611085	-3.6585436	5.9241363	9.3376692
1.4	1	1	1.082371	-3.4966865	6.0442545	9.3581052
1.45	1	1	1.2045109	-3.3267762	6.1420804	9.3487679
1.5	1	1	1.3267896	-3.1488309	6.2194752	9.3116428
1.55	1	1	1.4485108	-2.9628735	6.2782101	9.2486407
1.6	1	1	1.5690462	-2.7689341	6.3199213	9.1615584
1.65	1	1	1.6878238	-2.5670319	6.3462059	9.0521415
1.7	1	1	1.8043293	-2.3571682	6.3586312	8.9220883
1.75	1	1	1.918097	-2.1393544	6.3586609	8.7730036
1.8	1	1	2.028723	-1.9136228	6.3476021	8.6063502
1.85	1	1	2.1358516	-1.680018	6.3266629	8.4234927
1.9	1	1	2.2391798	-1.4385936	6.296946	8.2256931
1.95	1	1	2.3384453	-1.1894094	6.2594762	8.0141266
2	1	1	2.4334303	-0.9325301	6.215209	7.7898957
2.05	1	1	2.5239575	-0.66802951	6.1650165	7.5540172
2.1	1	1	2.6098841	-0.39601608	6.1096142	7.3073745
2.15	1	1	2.6910994	-0.11659041	6.0496942	7.0508077
2.2	1	1	2.7675291	0.17012983	5.9858446	6.7850591
2.25	1	1	2.8391291	0.46401732	5.918579	6.5107955
2.3	1	1	2.9058681	0.76495109	5.8484009	6.2286569
2.35	1	1	2.9677616	1.0727868	5.7756795	5.9391611
2.4	1	1	3.0248104	1.3873855	5.7007834	5.6428159
2.45	1	1	3.077069	1.7085942	5.6239784	5.3400253
2.5	1	1	3.1245784	2.0362612	5.5455349	5.0311959
2.55	1	1	3.1674066	2.3702269	5.4656536	4.7166613
2.6	1	1	3.2056323	2.7103288	5.3844978	4.3967156
2.65	1	1	3.2393324	3.0564043	5.302218	4.0716382
2.7	1	1	3.2686086	3.4082843	5.2189035	3.7416431
2.75	1	1	3.2935486	3.7658137	5.1346851	3.406977
2.8	1	1	3.3142652	4.1288236	5.04961	3.0678044
2.85	1	1	3.3308502	4.4971515	4.9637448	2.7243118
2.9	1	1	3.343421	4.8706311	4.8771072	2.3766271
2.95	1	1	3.3520988	5.2490959	4.7896931	2.0248552
3	1	1	3.3569788	5.6323935	4.7015502	1.6691489
3.05	1	1	3.3581776	6.0203634	4.6126641	1.3095964
3.1	1	1	3.3558179	6.4128447	4.5229965	0.94625905
3.15	1	1	3.349997	6.8096927	4.4325752	0.57926055
3.2	1	1	3.3408215	7.2107601	4.3413919	0.20868536
3.25	1	1	3.3284062	7.6158973	4.2494058	-0.16541746
3.3	1	1	3.3128482	8.0249638	4.1566134	-0.54296045
3.35	1	1	3.2942442	8.4378217	4.0630049	-0.92386584
3.4	1	1	3.2726969	8.8543337	3.9685475	-1.3080838
3.45	1	1	3.2482991	9.2743686	3.8732301	-1.6955425
3.5	1	1	3.2211398	9.6977987	3.7770453	-2.086169
3.55	1	1	3.1913097	10.124498	3.6799684	-2.4799107
3.6	1	1	3.1588942	10.554347	3.5819916	-2.8767004
3.65	1	1	3.1239749	10.987228	3.483116	-3.2764643
3.7	1	1	3.0866322	11.423029	3.3833284	-3.6791446
3.75	1	1	3.046943	11.861637	3.2826245	-4.084675
3.8	1	1	3.0049816	12.302943	3.1810029	-4.4929862
3.85	1	1	2.9608189	12.746845	3.0784611	-4.9040175
3.9	1	1	2.9145234	13.193242	2.9749995	-5.3177051
3.95	1	1	2.8661603	13.642038	2.8706204	-5.7339856
4	1	1	2.815796	14.093131	2.765334	-6.1527791
4.05	1	1	2.7634894	14.546431	2.6591453	-6.5740254
4.1	1	1	2.7092983	15.001852	2.5520632	-6.9976577
4.15	1	1	2.6532776	15.459306	2.4440991	-7.4236089
4.2	1	1	2.5954841	15.918708	2.3352682	-7.8518062
4.25	1	1	2.5359728	16.379973	2.2255887	-8.2821753
4.3	1	1	2.47479	16.843025	2.1150775	-8.7146487
4.35	1	1	2.4119825	17.30779	2.0037552	-9.1491548
4.4	1	1	2.3475954	17.774194	1.8916435	-9.585622
4.45	1	1	2.2816857	18.242154	1.778748	-10.02399
4.5	1	1	2.2142898	18.711606	1.6650996	-10.464183
4.55	1	1	2.1454488	19.182483	1.5507223	-10.90613
4.6	1	1	2.0752018	19.654719	1.4356415	-11.34976
4.65	1	1	2.0035942	20.128244	1.3198701	-11.795013
4.7	1	1	1.9306672	20.602993	1.2034263	-12.241827
4.75	1	1	1.8564545	21.078909	1.0863395	-12.69013
4.8	1	1	1.7809915	21.555932	0.96863404	-13.139857
4.85	1	1	1.7043137	22.034004	0.85033306	-13.590942
4.9	1	1	1.6264632	22.513061	0.73144843	-14.043333
4.95	1	1	1.5474695	22.993053	0.61200913	-14.496962
5	1	1	1.467365	23.473925	0.49203812	-14.951769
5.05	1	1	1.386181	23.955627	0.37155857	-15.407694
5.1	1	1	1.3039559	24.438099	0.25057885	-15.864688
5.15	1	1	1.2207193	24.92129	0.12912154	-16.322693
5.2	1	1	1.1364981	25.405157	0.0072123609	-16.781651
5.25	1	1	1.0513208	25.889652	-0.11512762	-17.241507
5.3	1	1	0.96521476	26.374731	-0.23787738	-17.702207
5.35	1	1	0.8782064	26.860349	-0.3610159	-18.163699
5.4	1	1	0.79032241	27.346463	-0.48452341	-18.625931
5.45	1	1	0.70160439	27.833011	-0.60839522	-19.08886
5.5	1	1	0.61206763	28.319965	-0.73260279	-19.552432
5.55	1	1	0.52173685	28.807284	-0.85712745	-20.016601
5.6	1	1	0.43063597	29.294929	-0.98195076	-20.481319
5.65	1	1	0.33878809	29.782862	-1.1070545	-20.946541
5.7	1	1	0.24621551	30.271048	-1.2324206	-21.412222
5.75	1	1	0.15294714	30.759442	-1.3580389	-21.878323
5.8	1	1	0.059011855	31.248001	-1.4839001	-22.344805
5.85	1	1	-0.035574994	31.736698	-1.6099822	-22.811624
5.9	1	1	-0.13079196	32.225498	-1.7362705	-23.278741
5.95	1	1	-0.22661819	32.714369	-1.8627508	-23.746119
6	1	1	-0.32303345	33.20328	-1.9894092	-24.213721
6.05	1	1	-0.42001811	33.692199	-2.1162322	-24.68151
6.1	1	1	-0.51754419	34.181084	-2.2432077	-25.149447
6.15	1	1	-0.61559492	34.669908	-2.3703229	-25.617499
6.2	1	1	-0.71415257	35.158644	-2.4975657	-26.085634
6.25	1	1	-0.81319845	35.647263	-2.6249245	-26.55382
6.3	1	1	-0.91271438	36.135738	-2.7523881	-27.022027
6.35	1	1	-1.0126826	36.624042	-2.8799458	-27.490223
6.4	1	1	-1.1130852	37.112147	-3.0075872	-27.95838
6.45	1	1	-1.2139016	37.600016	-3.1353023	-28.426461
6.5	1	1	-1.3151173	38.087632	-3.2630817	-28.894443
6.55	1	1	-1.416716	38.574968	-3.3909164	-29.362299
6.6	1	1	-1.5186818	39.062001	-3.5187978	-29.830005
6.65	1	1	-1.6209991	39.548707	-3.6467178	-30.297535
6.7	1	1	-1.7236529	40.035063	-3.7746686	-30.764864
6.75	1	1	-1.8266269	40.521046	-3.9026328	-31.231959
6.8	1	1	-1.929906	41.006632	-4.0305981	-31.69879
6.85	1	1	-2.033477	41.491801	-4.1585615	-32.165342
6.9	1	1	-2.1373261	41.976534	-4.2865146	-32.63159
6.95	1	1	-2.24144	42.460811	-4.4144491	-33.097514
7	1	1	-2.3458058	42.944612	-4.5423568	-33.56309
7.05	1	1	-2.4504109	43.42792	-4.6702299	-34.028299
7.1	1	1	-2.5552363	43.9107	-4.7980632	-34.493109
7.15	1	1	-2.6602737	44.392943	-4.925848	-34.957506
7.2	1	1	-2.7655119	44.874634	-5.0535771	-35.421472
7.25	1	1	-2.8709392	45.355756	-5.1812438	-35.884989
7.3	1	1	-2.9765446	45.836292	-5.3088415	-36.348037
7.35	1	1	-3.0823173	46.316227	-5.4363638	-36.810599
7.4	1	1	-3.1882469	46.795546	-5.5638047	-37.272659
7.45	1	1	-3.2943235	47.274234	-5.6911582	-37.734201
7.5	1	1	-3.4005374	47.752278	-5.8184188	-38.195208
7.55	1	1	-3.5068683	48.229646	-5.9455768	-38.65565
7.6	1	1	-3.6133114	48.706333	-6.0726284	-39.115518
7.65	1	1	-3.7198589	49.182328	-6.1995692	-39.5748
7.7	1	1	-3.8265018	49.657618	-6.3263941	-40.033482
7.75	1	1	-3.9332311	50.132191	-6.4530981	-40.491551
7.8	1	1	-4.0400385	50.606035	-6.5796768	-40.948992
7.85	1	1	-4.1469158	51.079138	-6.7061255	-41.405795
7.9	1	1	-4.2538549	51.551491	-6.8324402	-41.861946
7.95	1	1	-4.3608484	52.023082	-6.9586166	-42.317434
8	1	1	-4.4678789	52.493886	-7.0846416	-42.772228
8.05	1	1	-4.5749412	52.963896	-7.210513	-43.226321
8.1	1	1	-4.6820306	53.433107	-7.3362293	-43.679707
8.15	1	1	-4.7891397	53.901508	-7.4617865	-44.132376
8.2	1	1	-4.8962614	54.369091	-7.5871806	-44.584316
8.25	1	1	-5.003389	54.835846	-7.7124077	-45.035517
8.3	1	1	-5.1105157	55.301765	-7.8374641	-45.48597
8.35	1	1	-5.2176352	55.766839	-7.9623463	-45.935665
8.4	1	1	-5.3247413	56.231061	-8.0870509	-46.384594
8.45	1	1	-5.4318218	56.694412	-8.2115716	-46.832735
8.5	1	1	-5.5388704	57.156883	-8.3359052	-47.28008
8.55	1	1	-5.6458841	57.618473	-8.4600497	-47.726626
8.6	1	1	-5.7528569	58.079173	-8.5840021	-48.172364
8.65	1	1	-5.8597831	58.538977	-8.7077592	-48.617286
8.7	1	1	-5.9666573	58.997878	-8.8313182	-49.061384
8.75	1	1	-6.0734742	59.455869	-8.9546764	-49.50465
8.8	1	1	-6.1802286	59.912944	-9.0778312	-49.947079
8.85	1	1	-6.2869156	60.369097	-9.20078	-50.388662
8.9	1	1	-6.3935268	60.824316	-9.3235174	-50.829386
8.95	1	1	-6.5000558	61.278593	-9.44604	-51.269241
9	1	1	-6.6065007	61.731926	-9.5683472	-51.708227
9.05	1	1	-6.7128566	62.184311	-9.6904367	-52.146336
9.1	1	1	-6.8191192	62.635742	-9.8123063	-52.583563
9.15	1	1	-6.9252842	63.086214	-9.9339535	-53.019902
9.2	1	1	-7.0313473	63.535722	-10.055377	-53.455348
9.25	1	1	-7.1373046	63.984262	-10.176573	-53.889895
9.3	1	1	-7.2431523	64.431829	-10.297542	-54.323538
9.35	1	1	-7.3488841	64.878417	-10.418278	-54.756269
9.4	1	1	-7.4544941	65.324016	-10.538779	-55.188077
9.45	1	1	-7.5599811	65.768628	-10.659044	-55.618964
9.5	1	1	-7.6653416	66.212248	-10.779072	-56.048924
9.55	1	1	-7.7705722	66.654873	-10.898862	-56.477953
9.6	1	1	-7.8756693	67.0965	-11.01841	-56.906048
9.65	1	1	-7.9806299	67.537126	-11.137716	-57.333203
9.7	1	1	-8.0854509	67.976746	-11.256778	-57.759417
9.75	1	1	-8.1901293	68.41536	-11.375595	-58.184684
9.8	1	1	-8.2946611	68.852962	-11.494166	-58.609001
9.85	1	1	-8.3990412	69.289545	-11.612487	-59.03236
9.9	1	1	-8.5032686	69.725111	-11.730558	-59.454762
9.95	1	1	-8.6073402	70.159656	-11.848378	-59.876201
10	1	1	-8.7112532	70.593179	-11.965945	-60.296676
10.05	1	1	-8.815005	71.025675	-12.083258	-60.716183
10.1	1	1	-8.9185928	71.457144	-12.200315	-61.134719
10.15	1	1	-9.022014	71.887583	-12.317116	-61.552281
10.2	1	1	-9.1252661	72.31699	-12.433659	-61.968867
10.25	1	1	-9.2283465	72.745363	-12.549944	-62.384474
10.3	1	1	-9.3312529	73.1727	-12.665968	-62.7991
10.35	1	1	-9.4339829	73.598999	-12.781731	-63.212741
10.4	1	1	-9.5365341	74.024258	-12.897232	-63.625396
10.45	1	1	-9.6389054	74.448478	-13.01247	-64.037065
10.5	1	1	-9.741095	74.871657	-13.127446	-64.447747
10.55	1	1	-9.8431	75.293794	-13.242158	-64.857438
10.6	1	1	-9.9449184	75.714887	-13.356605	-65.266136
10.65	1	1	-10.046548	76.134934	-13.470785	-65.67384
10.7	1	1	-10.147988	76.553935	-13.584699	-66.080548
10.75	1	1	-10.249234	76.971889	-13.698345	-66.486258
10.8	1	1	-10.350287	77.388794	-13.811723	-66.89097
10.85	1	1	-10.451144	77.804649	-13.924832	-67.294681
10.9	1	1	-10.551803	78.219455	-14.037672	-67.69739
10.95	1	1	-10.652262	78.633209	-14.150241	-68.099097
11	1	1	-10.75252	79.045912	-14.262539	-68.499799
11.05	1	1	-10.852575	79.457563	-14.374566	-68.899496
11.1	1	1	-10.952429	79.868165	-14.486322	-69.298193
11.15	1	1	-11.05208	80.277717	-14.597808	-69.695886
11.2	1	1	-11.151524	80.686218	-14.709022	-70.092575
11.25	1	1	-11.250761	81.093667	-14.819963	-70.488257
11.3	1	1	-11.34979	81.500064	-14.930632	-70.882933
11.35	1	1	-11.448608	81.905409	-15.041027	-71.276603
11.4	1	1	-11.547216	82.309703	-15.151149	-71.669265
11.45	1	1	-11.645611	82.712944	-15.260998	-72.060919
11.5	1	1	-11.743792	83.115133	-15.370572	-72.451566
11.55	1	1	-11.841759	83.51627	-15.479872	-72.841206
11.6	1	1	-11.939511	83.916356	-15.588898	-73.229837
11.65	1	1	-12.037046	84.31539	-15.697649	-73.61746
11.7	1	1	-12.134362	84.713373	-15.806126	-74.004075
11.75	1	1	-12.231463	85.110311	-15.914327	-74.389686
11.8	1	1	-12.328346	85.5062	-16.022255	-74.774291
11.85	1	1	-12.42501	85.901042	-16.129907	-75.15789
11.9	1	1	-12.521453	86.294836	-16.237284	-75.540483
11.95	1	1	-12.617676	86.687584	-16.344386	-75.922071
12	1	1	-12.713676	87.079286	-16.451212	-76.302653
12.05	1	1	-12.809455	87.469943	-16.557764	-76.682232
12.1	1	1	-12.90501	87.859555	-16.66404	-77.060806
12.15	1	1	-13.000342	88.248125	-16.770041	-77.438377
12.2	1	1	-13.095449	88.635651	-16.875766	-77.814945
12.25	1	1	-13.190332	89.022137	-16.981217	-78.190511
12.3	1	1	-13.284989	89.407582	-17.086392	-78.565075
12.35	1	1	-13.37942	89.791987	-17.191291	-78.938639
12.4	1	1	-13.473626	90.175356	-17.295917	-79.311206
12.45	1	1	-13.567606	90.557689	-17.400269	-79.682774
12.5	1	1	-13.661359	90.938987	-17.504346	-80.053346
12.55	1	1	-13.754885	91.319251	-17.608148	-80.422921
12.6	1	1	-13.848183	91.698482	-17.711676	-80.791501
12.65	1	1	-13.941254	92.076681	-17.81493	-81.159087
12.7	1	1	-14.034096	92.453851	-17.91791	-81.52568
12.75	1	1	-14.12671	92.829991	-18.020616	-81.89128
12.8	1	1	-14.219095	93.205105	-18.123048	-82.25589
12.85	1	1	-14.31125	93.579192	-18.225207	-82.61951
12.9	1	1	-14.403177	93.952255	-18.327093	-82.982141
12.95	1	1	-14.494874	94.324295	-18.428705	-83.343785
13	1	1	-14.586342	94.695313	-18.530045	-83.704443
13.05	1	1	-14.67758	95.065314	-18.631113	-84.064118
13.1	1	1	-14.768589	95.434296	-18.731908	-84.422811
13.15	1	1	-14.859367	95.802263	-18.832432	-84.780521
13.2	1	1	-14.949916	96.169214	-18.932684	-85.137251
13.25	1	1	-15.040234	96.535153	-19.032664	-85.493003
13.3	1	1	-15.130322	96.90008	-19.132373	-85.847777
13.35	1	1	-15.22018	97.263998	-19.231812	-86.201575
13.4	1	1	-15.309807	97.626909	-19.330979	-86.554399
13.45	1	1	-15.399204	97.988813	-19.429876	-86.906249
13.5	1	1	-15.48837	98.349713	-19.528503	-87.257129
13.55	1	1	-15.577306	98.70961	-19.62686	-87.607038
13.6	1	1	-15.666011	99.068506	-19.724948	-87.955978
13.65	1	1	-15.754486	99.426404	-19.822767	-88.303953
13.7	1	1	-15.842731	99.783305	-19.920321	-88.650966
13.75	1	1	-15.930746	100.13921	-20.017608	-88.997017
13.8	1	1	-16.018531	100.49412	-20.114627	-89.342107
13.85	1	1	-16.106086	100.84805	-20.21138	-89.686238
13.9	1	1	-16.19341	101.20098	-20.307868	-90.029412
13.95	1	1	-16.280505	101.55292	-20.40409	-90.371631
14	1	1	-16.36737	101.90388	-20.500048	-90.712897
14.05	1	1	-16.454005	102.25385	-20.595741	-91.053211
14.1	1	1	-16.54041	102.60285	-20.691171	-91.392575
14.15	1	1	-16.626586	102.95086	-20.786338	-91.730992
14.2	1	1	-16.712533	103.29789	-20.881242	-92.068463
14.25	1	1	-16.79825	103.64395	-20.975885	-92.404991
14.3	1	1	-16.883737	103.98903	-21.070263	-92.740573
14.35	1	1	-16.968996	104.33314	-21.164375	-93.07521
14.4	1	1	-17.054026	104.67629	-21.258224	-93.408908
14.45	1	1	-17.138828	105.01846	-21.351812	-93.741669
14.5	1	1	-17.223401	105.35967	-21.445139	-94.073495
14.55	1	1	-17.307747	105.69992	-21.538206	-94.404387
14.6	1	1	-17.391866	106.0392	-21.631013	-94.734348
14.65	1	1	-17.475757	106.37753	-21.723561	-95.06338
14.7	1	1	-17.559421	106.7149	-21.815849	-95.391484
14.75	1	1	-17.642858	107.05131	-21.907879	-95.718664
14.8	1	1	-17.726069	107.38678	-21.999652	-96.044921
14.85	1	1	-17.809055	107.72129	-22.091167	-96.370256
14.9	1	1	-17.891815	108.05486	-22.182425	-96.694674
14.95	1	1	-17.974349	108.38748	-22.273427	-97.018175
15	1	1	-18.056659	108.71916	-22.364174	-97.340761
15.05	1	1	-18.138745	109.0499	-22.454665	-97.662436
15.1	1	1	-18.220604	109.37969	-22.544902	-97.983196
15.15	1	1	-18.302238	109.70855	-22.634884	-98.303045
15.2	1	1	-18.383647	110.03647	-22.724613	-98.621987
15.25	1	1	-18.464833	110.36345	-22.814088	-98.940025
15.3	1	1	-18.545796	110.68951	-22.903312	-99.257159
15.35	1	1	-18.626536	111.01464	-22.992284	-99.573393
15.4	1	1	-18.707054	111.33884	-23.081004	-99.888729
15.45	1	1	-18.787349	111.66211	-23.169474	-100.20317
15.5	1	1	-18.867423	111.98447	-23.257694	-100.51671
15.55	1	1	-18.947276	112.30591	-23.345665	-100.82937
15.6	1	1	-19.026908	112.62643	-23.433387	-101.14113
15.65	1	1	-19.10632	112.94603	-23.520861	-101.45201
15.7	1	1	-19.185512	113.26472	-23.608087	-101.762
15.75	1	1	-19.264485	113.58251	-23.695067	-102.07111
15.8	1	1	-19.34324	113.89938	-23.7818	-102.37934
15.85	1	1	-19.421776	114.21535	-23.868288	-102.6867
15.9	1	1	-19.500091	114.53042	-23.954528	-102.99317
15.95	1	1	-19.578186	114.84458	-24.040522	-103.29876
16	1	1	-19.656064	115.15784	-24.126272	-103.60348
16.05	1	1	-19.733725	115.4702	-24.211777	-103.90733
16.1	1	1	-19.811168	115.78167	-24.297039	-104.21031
16.15	1	1	-19.888395	116.09225	-24.382058	-104.51242
16.2	1	1	-19.965407	116.40193	-24.466835	-104.81367
16.25	1	1	-20.042202	116.71073	-24.55137	-105.11406
16.3	1	1	-20.118783	117.01864	-24.635664	-105.41358
16.35	1	1	-20.195149	117.32567	-24.719717	-105.71225
16.4	1	1	-20.271301	117.63182	-24.803531	-106.01007
16.45	1	1	-20.34724	117.93709	-24.887105	-106.30703
16.5	1	1	-20.422965	118.24149	-24.970441	-106.60314
16.55	1	1	-20.498478	118.54501	-25.053539	-106.8984
16.6	1	1	-20.573779	118.84766	-25.136399	-107.19281
16.65	1	1	-20.648868	119.14944	-25.219022	-107.48638
16.7	1	1	-20.723744	119.45034	-25.301408	-107.77911
16.75	1	1	-20.798407	119.75039	-25.383558	-108.07099
16.8	1	1	-20.87286	120.04957	-25.465473	-108.36204
16.85	1	1	-20.947103	120.34789	-25.547153	-108.65224
16.9	1	1	-21.021136	120.64535	-25.628599	-108.94162
16.95	1	1	-21.09496	120.94195	-25.709811	-109.23016
17	1	1	-21.168574	121.2377	-25.790791	-109.51787
17.05	1	1	-21.241981	121.5326	-25.871538	-109.80476
17.1	1	1	-21.315179	121.82665	-25.952054	-110.09082
17.15	1	1	-21.38817	122.11985	-26.032338	-110.37605
17.2	1	1	-21.460954	122.4122	-26.112392	-110.66047
17.25	1	1	-21.533532	122.70372	-26.192216	-110.94406
17.3	1	1	-21.605904	122.99439	-26.27181	-111.22684
17.35	1	1	-21.67807	123.28423	-26.351176	-111.50881
17.4	1	1	-21.750031	123.57323	-26.430314	-111.78996
17.45	1	1	-21.821788	123.86139	-26.509224	-112.0703
17.5	1	1	-21.89334	124.14873	-26.587907	-112.34984
17.55	1	1	-21.964688	124.43523	-26.666364	-112.62856
17.6	1	1	-22.035832	124.7209	-26.744594	-112.90649
17.65	1	1	-22.106774	125.00575	-26.8226	-113.18361
17.7	1	1	-22.177514	125.28978	-26.900381	-113.45993
17.75	1	1	-22.248051	125.57299	-26.977938	-113.73545
17.8	1	1	-22.318388	125.85538	-27.055272	-114.01018
17.85	1	1	-22.388524	126.13695	-27.132383	-114.28412
17.9	1	1	-22.458459	126.41771	-27.209272	-114.55726
17.95	1	1	-22.528195	126.69766	-27.28594	-114.82962
18	1	1	-22.597731	126.9768	-27.362387	-115.10119
18.05	1	1	-22.667068	127.25513	-27.438613	-115.37198
18.1	1	1	-22.736208	127.53266	-27.51462	-115.64198
18.15	1	1	-22.805149	127.80938	-27.590407	-115.9112
18.2	1	1	-22.873893	128.0853	-27.665976	-116.17965
18.25	1	1	-22.942441	128.36043	-27.741328	-116.44732
18.3	1	1	-23.010791	128.63476	-27.81646	-116.71421
18.35	1	1	-23.078945	128.90829	-27.891376	-116.98033
18.4	1	1	-23.146904	129.18103	-27.966076	-117.24568
18.45	1	1	-23.214669	129.45299	-28.04056	-117.51027
18.5	1	1	-23.282238	129.72415	-28.114829	-117.77409
18.55	1	1	-23.349614	129.99453	-28.188883	-118.03714
18.6	1	1	-23.416797	130.26413	-28.262724	-118.29944
18.65	1	1	-23.483786	130.53294	-28.336351	-118.56097
18.7	1	1	-23.550584	130.80098	-28.409765	-118.82175
18.75	1	1	-23.617189	131.06824	-28.482968	-119.08178
18.8	1	1	-23.683603	131.33473	-28.555958	-119.34105
18.85	1	1	-23.749826	131.60044	-28.628738	-119.59957
18.9	1	1	-23.815859	131.86538	-28.701307	-119.85734
18.95	1	1	-23.881702	132.12956	-28.773667	-120.11436
19	1	1	-23.947356	132.39297	-28.845817	-120.37064
19.05	1	1	-24.01282	132.65562	-28.917758	-120.62618
19.1	1	1	-24.078093	132.9175	-28.98949	-120.88097
19.15	1	1	-24.143179	133.17862	-29.061014	-121.13503
19.2	1	1	-24.208077	133.43898	-29.132331	-121.38835
19.25	1	1	-24.272788	133.69859	-29.203441	-121.64093
19.3	1	1	-24.337313	133.95745	-29.274346	-121.89278
19.35	1	1	-24.401651	134.21555	-29.345045	-122.1439
19.4	1	1	-24.465804	134.47291	-29.415539	-122.39429
19.45	1	1	-24.529772	134.72952	-29.48583	-122.64396
19.5	1	1	-24.593555	134.98538	-29.555916	-122.8929
19.55	1	1	-24.657154	135.2405	-29.6258	-123.14112
19.6	1	1	-24.72057	135.49488	-29.695481	-123.38862
19.65	1	1	-24.783803	135.74853	-29.76496	-123.6354
19.7	1	1	-24.846853	136.00143	-29.834238	-123.88147
19.75	1	1	-24.909722	136.2536	-29.903315	-124.12682
19.8	1	1	-24.972409	136.50504	-29.972191	-124.37146
19.85	1	1	-25.034915	136.75575	-30.040869	-124.61539
19.9	1	1	-25.097241	137.00574	-30.109347	-124.85861
19.95	1	1	-25.159386	137.25499	-30.177627	-125.10113
20	1	1	-25.221353	137.50353	-30.245708	-125.34294
20.05	1	1	-25.28314	137.75134	-30.313593	-125.58406
20.1	1	1	-25.34475	137.99843	-30.381281	-125.82447
20.15	1	1	-25.406181	138.2448	-30.448772	-126.06418
20.2	1	1	-25.467436	138.49046	-30.516068	-126.3032
20.25	1	1	-25.528513	138.73541	-30.583169	-126.54153
20.3	1	1	-25.589415	138.97964	-30.650076	-126.77916
20.35	1	1	-25.65014	139.22317	-30.716788	-127.0161
20.4	1	1	-25.710691	139.46599	-30.783308	-127.25236
20.45	1	1	-25.771067	139.7081	-30.849634	-127.48793
20.5	1	1	-25.831269	139.94951	-30.915769	-127.72282
20.55	1	1	-25.891297	140.19022	-30.981711	-127.95703
20.6	1	1	-25.951151	140.43023	-31.047462	-128.19055
20.65	1	1	-26.010826	140.66954	-31.11302	-128.42339
20.7	1	1	-26.070329	140.90815	-31.178387	-128.65555
20.75	1	1	-26.129659	141.14606	-31.243564	-128.88704
20.8	1	1	-26.188817	141.38329	-31.308552	-129.11785
20.85	1	1	-26.247805	141.61982	-31.373352	-129.348
20.9	1	1	-26.306621	141.85567	-31.437963	-129.57747
20.95	1	1	-26.365267	142.09083	-31.502386	-129.80628
21	1	1	-26.423743	142.32531	-31.566623	-130.03442
21.05	1	1	-26.48205	142.5591	-31.630673	-130.2619
21.1	1	1	-26.540187	142.79221	-31.694537	-130.48872
21.15	1	1	-26.598157	143.02465	-31.758215	-130.71488
21.2	1	1	-26.655959	143.25641	-31.821709	-130.94038
21.25	1	1	-26.713593	143.4875	-31.885018	-131.16523
21.3	1	1	-26.77106	143.71792	-31.948143	-131.38942
21.35	1	1	-26.828361	143.94766	-32.011085	-131.61296
21.4	1	1	-26.885496	144.17674	-32.073844	-131.83585
21.45	1	1	-26.942466	144.40515	-32.136421	-132.05809
21.5	1	1	-26.999271	144.6329	-32.198816	-132.27969
21.55	1	1	-27.055911	144.85998	-32.26103	-132.50064
21.6	1	1	-27.112387	145.08641	-32.323063	-132.72095
21.65	1	1	-27.1687	145.31217	-32.384917	-132.94063
21.7	1	1	-27.22485	145.53728	-32.44659	-133.15966
21.75	1	1	-27.280838	145.76174	-32.508085	-133.37805
21.8	1	1	-27.336664	145.98554	-32.569401	-133.59581
21.85	1	1	-27.392328	146.20869	-32.630539	-133.81294
21.9	1	1	-27.447831	146.43119	-32.691499	-134.02944
21.95	1	1	-27.503174	146.65305	-32.752283	-134.24531
22	1	1	-27.558357	146.87426	-32.81289	-134.46055
22.05	1	1	-27.61338	147.09483	-32.873321	-134.67516
22.1	1	1	-27.668245	147.31475	-32.933577	-134.88915
22.15	1	1	-27.72295	147.53404	-32.993657	-135.10252
22.2	1	1	-27.777491	147.75268	-33.05356	-135.31526
22.25	1	1	-27.831873	147.97069	-33.113288	-135.52738
22.3	1	1	-27.886097	148.18806	-33.172843	-135.73889
22.35	1	1	-27.940164	148.40479	-33.232224	-135.94977
22.4	1	1	-27.994074	148.6209	-33.291433	-136.16005
22.45	1	1	-28.047828	148.83638	-33.35047	-136.36971
22.5	1	1	-28.101425	149.05123	-33.409334	-136.57876
22.55	1	1	-28.154867	149.26546	-33.468027	-136.78721
22.6	1	1	-28.208154	149.47906	-33.52655	-136.99504
22.65	1	1	-28.261286	149.69204	-33.584902	-137.20227
22.7	1	1	-28.314264	149.9044	-33.643085	-137.4089
22.75	1	1	-28.367087	150.11614	-33.701098	-137.61493
22.8	1	1	-28.419758	150.32726	-33.758942	-137.82036
22.85	1	1	-28.472275	150.53777	-33.816618	-138.02518
22.9	1	1	-28.52464	150.74767	-33.874125	-138.22942
22.95	1	1	-28.576853	150.95695	-33.931466	-138.43305
23	1	1	-28.628914	151.16563	-33.988639	-138.6361
23.05	1	1	-28.680824	151.3737	-34.045647	-138.83855
23.1	1	1	-28.732584	151.58116	-34.102488	-139.04042
23.15	1	1	-28.784193	151.78802	-34.159163	-139.24169
23.2	1	1	-28.835652	151.99427	-34.215674	-139.44238
23.25	1	1	-28.886962	152.19993	-34.27202	-139.64249
23.3	1	1	-28.938122	152.40498	-34.328202	-139.84201
23.35	1	1	-28.989135	152.60944	-34.38422	-140.04095
23.4	1	1	-29.039999	152.81331	-34.440075	-140.23931
23.45	1	1	-29.090715	153.01658	-34.495768	-140.4371
23.5	1	1	-29.141284	153.21925	-34.551298	-140.63431
23.55	1	1	-29.191706	153.42134	-34.606667	-140.83094
23.6	1	1	-29.241982	153.62284	-34.661874	-141.027
23.65	1	1	-29.292112	153.82375	-34.71692	-141.22249
23.7	1	1	-29.342096	154.02408	-34.771807	-141.41741
23.75	1	1	-29.391933	154.22382	-34.826532	-141.61176
23.8	1	1	-29.441624	154.42298	-34.881099	-141.80555
23.85	1	1	-29.491171	154.62156	-34.935506	-141.99877
23.9	1	1	-29.540574	154.81956	-34.989755	-142.19143
23.95	1	1	-29.589833	155.01699	-35.043846	-142.38353
24	1	1	-29.638948	155.21384	-35.097779	-142.57506
24.05	1	1	-29.687921	155.41011	-35.151555	-142.76604
24.1	1	1	-29.736751	155.60582	-35.205174	-142.95646
24.15	1	1	-29.785439	155.80095	-35.258637	-143.14633
24.2	1	1	-29.833985	155.99552	-35.311944	-143.33565
24.25	1	1	-29.88239	156.18952	-35.365095	-143.52441
24.3	1	1	-29.930654	156.38295	-35.418092	-143.71262
24.35	1	1	-29.978777	156.57582	-35.470934	-143.90029
24.4	1	1	-30.026761	156.76813	-35.523622	-144.0874
24.45	1	1	-30.074604	156.95987	-35.576156	-144.27397
24.5	1	1	-30.122308	157.15106	-35.628537	-144.46
24.55	1	1	-30.169873	157.34169	-35.680765	-144.64549
24.6	1	1	-30.2173	157.53177	-35.732841	-144.83043
24.65	1	1	-30.264589	157.72129	-35.784765	-145.01484
24.7	1	1	-30.311739	157.91026	-35.836538	-145.1987
24.75	1	1	-30.358753	158.09868	-35.88816	-145.38204
24.8	1	1	-30.405629	158.28654	-35.939631	-145.56483
24.85	1	1	-30.452368	158.47387	-35.990952	-145.7471
24.9	1	1	-30.498972	158.66064	-36.042123	-145.92883
24.95	1	1	-30.54544	158.84687	-36.093144	-146.11003
25	1	1	-30.591772	159.03256	-36.144017	-146.29071
25.05	1	1	-30.637969	159.21771	-36.194742	-146.47086
25.1	1	1	-30.684031	159.40231	-36.245318	-146.65048
25.15	1	1	-30.729959	159.58638	-36.295747	-146.82958
25.2	1	1	-30.775754	159.76991	-36.346028	-147.00815
25.25	1	1	-30.821414	159.95291	-36.396163	-147.18621
25.3	1	1	-30.866943	160.13538	-36.446153	-147.36375
25.35	1	1	-30.912338	160.31731	-36.495998	-147.54077
25.4	1	1	-30.957602	160.49872	-36.545697	-147.71728
25.45	1	1	-31.002733	160.67959	-36.595252	-147.89327
25.5	1	1	-31.047733	160.85994	-36.644662	-148.06875
25.55	1	1	-31.092602	161.03976	-36.693928	-148.24372
25.6	1	1	-31.13734	161.21906	-36.74305	-148.41817
25.65	1	1	-31.181947	161.39784	-36.792029	-148.59212
25.7	1	1	-31.226425	161.57609	-36.840865	-148.76556
25.75	1	1	-31.270773	161.75383	-36.889559	-148.9385
25.8	1	1	-31.314991	161.93105	-36.938112	-149.11093
25.85	1	1	-31.359081	162.10775	-36.986522	-149.28287
25.9	1	1	-31.403042	162.28394	-37.034792	-149.45429
25.95	1	1	-31.446875	162.45961	-37.08292	-149.62522
26	1	1	-31.49058	162.63477	-37.130909	-149.79566
26.05	1	1	-31.534157	162.80942	-37.178758	-149.96559
26.1	1	1	-31.577608	162.98356	-37.226467	-150.13503
26.15	1	1	-31.620931	163.1572	-37.274037	-150.30398
26.2	1	1	-31.664129	163.33032	-37.321469	-150.47243
26.25	1	1	-31.7072	163.50295	-37.368762	-150.64039
26.3	1	1	-31.750146	163.67507	-37.415918	-150.80787
26.35	1	1	-31.792967	163.84669	-37.462936	-150.97485
26.4	1	1	-31.835662	164.01781	-37.509818	-151.14135
26.45	1	1	-31.878234	164.18843	-37.556562	-151.30736
26.5	1	1	-31.92068	164.35855	-37.603171	-151.47289
26.55	1	1	-31.963004	164.52818	-37.649643	-151.63794
26.6	1	1	-32.005203	164.69731	-37.695981	-151.80251
26.65	1	1	-32.04728	164.86595	-37.742183	-151.9666
26.7	1	1	-32.089233	165.0341	-37.788251	-152.1302
26.75	1	1	-32.131065	165.20175	-37.834184	-152.29334
26.8	1	1	-32.172774	165.36892	-37.879984	-152.45599
26.85	1	1	-32.214363	165.53561	-37.92565	-152.61818
26.9	1	1	-32.25583	165.7018	-37.971184	-152.77989
26.95	1	1	-32.297177	165.86752	-38.016585	-152.94113
27	1	1	-32.338403	166.03275	-38.061853	-153.1019
27.05	1	1	-32.379509	166.1975	-38.10699	-153.2622
27.1	1	1	-32.420495	166.36176	-38.151995	-153.42203
27.15	1	1	-32.461361	166.52555	-38.196869	-153.5814
27.2	1	1	-32.502109	166.68887	-38.241613	-153.7403
27.25	1	1	-32.542738	166.8517	-38.286226	-153.89875
27.3	1	1	-32.583248	167.01406	-38.33071	-154.05672
27.35	1	1	-32.62364	167.17595	-38.375064	-154.21424
27.4	1	1	-32.663915	167.33737	-38.419289	-154.3713
27.45	1	1	-32.704072	167.49832	-38.463385	-154.52791
27.5	1	1	-32.744112	167.65879	-38.507352	-154.68405
27.55	1	1	-32.784036	167.8188	-38.551192	-154.83975
27.6	1	1	-32.823843	167.97835	-38.594904	-154.99499
27.65	1	1	-32.863534	168.13743	-38.638489	-155.14977
27.7	1	1	-32.90311	168.29604	-38.681947	-155.30411
27.75	1	1	-32.94257	168.45419	-38.725279	-155.45799
27.8	1	1	-32.981915	168.61189	-38.768485	-155.61143
27.85	1	1	-33.021146	168.76912	-38.811564	-155.76442
27.9	1	1	-33.060262	168.92589	-38.854519	-155.91696
27.95	1	1	-33.099265	169.08221	-38.897349	-156.06906
28	1	1	-33.138153	169.23807	-38.940053	-156.22072
28.05	1	1	-33.176929	169.39348	-38.982634	-156.37194
28.1	1	1	-33.215592	169.54843	-39.025091	-156.52271
28.15	1	1	-33.254142	169.70293	-39.067424	-156.67305
28.2	1	1	-33.292579	169.85698	-39.109635	-156.82294
28.25	1	1	-33.330905	170.01059	-39.151722	-156.97241
28.3	1	1	-33.369119	170.16374	-39.193687	-157.12143
28.35	1	1	-33.407222	170.31645	-39.23553	-157.27002
28.4	1	1	-33.44519	170.46862	-39.277222	-157.41808
28.45	1	1	-33.48304	170.62031	-39.318782	-157.56568
28.5	1	1	-33.520778	170.77156	-39.36022	-157.71285
28.55	1	1	-33.558405	170.92236	-39.401536	-157.85958
28.6	1	1	-33.595923	171.07272	-39.442731	-158.00588
28.65	1	1	-33.63333	171.22264	-39.483806	-158.15175
28.7	1	1	-33.670627	171.37212	-39.524759	-158.2972
28.75	1	1	-33.707815	171.52116	-39.565593	-158.44222
28.8	1	1	-33.744894	171.66977	-39.606307	-158.58681
28.85	1	1	-33.781865	171.81793	-39.646902	-158.73098
28.9	1	1	-33.818727	171.96567	-39.687378	-158.87473
28.95	1	1	-33.855481	172.11297	-39.727736	-159.01805
29	1	1	-33.892127	172.25984	-39.767975	-159.16096
29.05	1	1	-33.928666	172.40628	-39.808096	-159.30345
29.1	1	1	-33.965098	172.55229	-39.8481	-159.44552
29.15	1	1	-34.001424	172.69788	-39.887987	-159.58718
29.2	1	1	-34.037644	172.84304	-39.927758	-159.72842
29.25	1	1	-34.073757	172.98777	-39.967412	-159.86924
29.3	1	1	-34.109765	173.13208	-40.00695	-160.00966
29.35	1	1	-34.145668	173.27597	-40.046373	-160.14967
29.4	1	1	-34.181466	173.41944	-40.085681	-160.28926
29.45	1	1	-34.217159	173.56249	-40.124874	-160.42845
29.5	1	1	-34.252749	173.70512	-40.163952	-160.56724
29.55	1	1	-34.288234	173.84734	-40.202917	-160.70561
29.6	1	1	-34.323616	173.98914	-40.241768	-160.84359
29.65	1	1	-34.358895	174.13053	-40.280506	-160.98116
29.7	1	1	-34.394072	174.2715	-40.319131	-161.11834
29.75	1	1	-34.429145	174.41207	-40.357644	-161.25511
29.8	1	1	-34.464117	174.55223	-40.396044	-161.39148
29.85	1	1	-34.498987	174.69197	-40.434333	-161.52746
29.9	1	1	-34.533756	174.83132	-40.472511	-161.66304
29.95	1	1	-34.568423	174.97025	-40.510578	-161.79823
30	1	1	-34.60299	175.10879	-40.548534	-161.93303
30.05	1	1	-34.637457	175.24692	-40.58638	-162.06743
30.1	1	1	-34.671824	175.38465	-40.624117	-162.20145
30.15	1	1	-34.706091	175.52198	-40.661744	-162.33507
30.2	1	1	-34.740258	175.65891	-40.699262	-162.46831
30.25	1	1	-34.774327	175.79545	-40.736671	-162.60116
30.3	1	1	-34.808297	175.93159	-40.773972	-162.73363
30.35	1	1	-34.842169	176.06734	-40.811166	-162.86572
30.4	1	1	-34.875943	176.20269	-40.848252	-162.99742
30.45	1	1	-34.90962	176.33766	-40.88523	-163.12874
30.5	1	1	-34.943199	176.47223	-40.922103	-163.25969
30.55	1	1	-34.976681	176.60641	-40.958868	-163.39025
30.6	1	1	-35.010067	176.74021	-40.995528	-163.52044
30.65	1	1	-35.043357	176.87363	-41.032083	-163.65026
30.7	1	1	-35.076551	177.00665	-41.068532	-163.7797
30.75	1	1	-35.109649	177.1393	-41.104876	-163.90877
30.8	1	1	-35.142653	177.27157	-41.141116	-164.03746
30.85	1	1	-35.175561	177.40345	-41.177252	-164.16579
30.9	1	1	-35.208375	177.53496	-41.213284	-164.29375
30.95	1	1	-35.241095	177.66609	-41.249214	-164.42134
31	1	1	-35.273722	177.79684	-41.28504	-164.54857
31.05	1	1	-35.306255	177.92722	-41.320763	-164.67543
31.1	1	1	-35.338694	178.05722	-41.356385	-164.80193
31.15	1	1	-35.371042	178.18686	-41.391905	-164.92807
31.2	1	1	-35.403297	178.31612	-41.427324	-165.05385
31.25	1	1	-35.435459	178.44502	-41.462641	-165.17927
31.3	1	1	-35.467531	178.57354	-41.497858	-165.30433
31.35	1	1	-35.499511	178.7017	-41.532975	-165.42904
31.4	1	1	-35.5314	178.8295	-41.567992	-165.55339
31.45	1	1	-35.563198	178.95693	-41.60291	-165.67739
31.5	1	1	-35.594906	179.084	-41.637728	-165.80103
31.55	1	1	-35.626524	179.21072	-41.672448	-165.92433
31.6	1	1	-35.658053	179.33707	-41.707069	-166.04727
31.65	1	1	-35.689492	179.46306	-41.741593	-166.16987
31.7	1	1	-35.720843	179.5887	-41.776019	-166.29212
31.75	1	1	-35.752105	179.71398	-41.810348	-166.41403
31.8	1	1	-35.783279	179.83891	-41.844581	-166.53559
31.85	1	1	-35.814339	179.96339	-41.878688	-166.65671
31.9	1	1	-35.845282	180.08739	-41.912664	-166.77737
31.95	1	1	-35.876134	180.21103	-41.946541	-166.89767
32	1	1	-35.906896	180.33431	-41.980319	-167.01763
32.05	1	1	-35.937568	180.45723	-42.013999	-167.13723
32.1	1	1	-35.968151	180.57979	-42.047581	-167.25649
32.15	1	1	-35.998645	180.702	-42.081064	-167.3754
32.2	1	1	-36.02905	180.82385	-42.114451	-167.49396
32.25	1	1	-36.059367	180.94534	-42.14774	-167.61218
32.3	1	1	-36.089596	181.06649	-42.180932	-167.73006
32.35	1	1	-36.119737	181.18728	-42.214028	-167.84759
32.4	1	1	-36.14979	181.30771	-42.247028	-167.96478
32.45	1	1	-36.179756	181.4278	-42.279932	-168.08163
32.5	1	1	-36.209635	181.54754	-42.31274	-168.19814
32.55	1	1	-36.239428	181.66694	-42.345453	-168.31431
32.6	1	1	-36.269134	181.78598	-42.378071	-168.43015
32.65	1	1	-36.298754	181.90468	-42.410595	-168.54565
32.7	1	1	-36.328288	182.02304	-42.443024	-168.66081
32.75	1	1	-36.357736	182.14105	-42.475359	-168.77564
32.8	1	1	-36.3871	182.25873	-42.507601	-168.89014
32.85	1	1	-36.416378	182.37606	-42.539749	-169.00431
32.9	1	1	-36.445572	182.49305	-42.571804	-169.11815
32.95	1	1	-36.474681	182.60971	-42.603767	-169.23165
33	1	1	-36.503706	182.72602	-42.635637	-169.34483
33.05	1	1	-36.532648	182.84201	-42.667416	-169.45769
33.1	1	1	-36.561506	182.95765	-42.699102	-169.57021
33.15	1	1	-36.590281	183.07297	-42.730697	-169.68242
33.2	1	1	-36.618973	183.18795	-42.762201	-169.7943
33.25	1	1	-36.647582	183.3026	-42.793615	-169.90586
33.3	1	1	-36.676109	183.41692	-42.824937	-170.01709
33.35	1	1	-36.704554	183.53091	-42.85617	-170.12801
33.4	1	1	-36.732918	183.64458	-42.887313	-170.23861
33.45	1	1	-36.7612	183.75791	-42.918366	-170.34889
33.5	1	1	-36.7894	183.87093	-42.949331	-170.45885
33.55	1	1	-36.81752	183.98361	-42.980206	-170.5685
33.6	1	1	-36.84556	184.09598	-43.010993	-170.67783
33.65	1	1	-36.873519	184.20802	-43.041692	-170.78685
33.7	1	1	-36.901398	184.31975	-43.072303	-170.89556
33.75	1	1	-36.929197	184.43115	-43.102826	-171.00396
33.8	1	1	-36.956917	184.54223	-43.133262	-171.11205
33.85	1	1	-36.984558	184.653	-43.163611	-171.21983
33.9	1	1	-37.012121	184.76345	-43.193873	-171.3273
33.95	1	1	-37.039604	184.87359	-43.22405	-171.43447
34	1	1	-37.06701	184.98342	-43.25414	-171.54133
34.05	1	1	-37.094337	185.09293	-43.284144	-171.64788
34.1	1	1	-37.121587	185.20213	-43.314064	-171.75414
34.15	1	1	-37.148759	185.31102	-43.343898	-171.86009
34.2	1	1	-37.175855	185.4196	-43.373648	-171.96574
34.25	1	1	-37.202874	185.52787	-43.403313	-172.07109
34.3	1	1	-37.229816	185.63584	-43.432894	-172.17615
34.35	1	1	-37.256682	185.7435	-43.462391	-172.2809
34.4	1	1	-37.283472	185.85086	-43.491805	-172.38536
34.45	1	1	-37.310187	185.95791	-43.521136	-172.48953
34.5	1	1	-37.336826	186.06467	-43.550384	-172.5934
34.55	1	1	-37.36337	186.17104	-43.579529	-172.6969
34.6	1	1	-37.389821	186.27704	-43.608571	-172.80004
34.65	1	1	-37.416195	186.38273	-43.637529	-172.90288
34.7	1	1	-37.442492	186.48811	-43.666403	-173.00542
34.75	1	1	-37.468713	186.59319	-43.695193	-173.10767
34.8	1	1	-37.494858	186.69796	-43.7239	-173.20961
34.85	1	1	-37.520927	186.80243	-43.752522	-173.31126
34.9	1	1	-37.546919	186.90659	-43.781062	-173.41261
34.95	1	1	-37.572837	187.01045	-43.809519	-173.51367
35	1	1	-37.598679	187.11401	-43.837893	-173.61444
35.05	1	1	-37.624446	187.21727	-43.866184	-173.71491
35.1	1	1	-37.650138	187.32023	-43.894393	-173.81509
35.15	1	1	-37.675756	187.42289	-43.922521	-173.91498
35.2	1	1	-37.701299	187.52525	-43.950567	-174.01458
35.25	1	1	-37.726768	187.62732	-43.978531	-174.11389
35.3	1	1	-37.752163	187.72909	-44.006415	-174.21292
35.35	1	1	-37.777485	187.83056	-44.034217	-174.31165
35.4	1	1	-37.802733	187.93174	-44.061939	-174.4101
35.45	1	1	-37.827908	188.03263	-44.089581	-174.50827
35.5	1	1	-37.85301	188.13322	-44.117142	-174.60615
35.55	1	1	-37.878039	188.23352	-44.144624	-174.70374
35.6	1	1	-37.902996	188.33354	-44.172026	-174.80106
35.65	1	1	-37.927881	188.43326	-44.199349	-174.89809
35.7	1	1	-37.952693	188.53269	-44.226593	-174.99484
35.75	1	1	-37.977434	188.63184	-44.253758	-175.09131
35.8	1	1	-38.002104	188.7307	-44.280845	-175.18751
35.85	1	1	-38.026702	188.82928	-44.307853	-175.28342
35.9	1	1	-38.051229	188.92757	-44.334783	-175.37906
35.95	1	1	-38.075685	189.02557	-44.361636	-175.47443
36	1	1	-38.100071	189.1233	-44.388411	-175.56951
36.05	1	1	-38.124386	189.22074	-44.415109	-175.66433
36.1	1	1	-38.148631	189.3179	-44.44173	-175.75887
36.15	1	1	-38.172807	189.41478	-44.468275	-175.85313
36.2	1	1	-38.196913	189.51139	-44.494743	-175.94713
36.25	1	1	-38.220949	189.60771	-44.521134	-176.04086
36.3	1	1	-38.244916	189.70376	-44.54745	-176.13431
36.35	1	1	-38.268815	189.79953	-44.57369	-176.2275
36.4	1	1	-38.292644	189.89503	-44.599855	-176.32042
36.45	1	1	-38.316405	189.99025	-44.625945	-176.41308
36.5	1	1	-38.340098	190.0852	-44.65196	-176.50546
36.55	1	1	-38.363723	190.17988	-44.6779	-176.59759
36.6	1	1	-38.387281	190.27428	-44.703766	-176.68944
36.65	1	1	-38.41077	190.36842	-44.729558	-176.78104
36.7	1	1	-38.434193	190.46228	-44.755276	-176.87237
36.75	1	1	-38.457538	190.55584	-44.780909	-176.9634
36.8	1	1	-38.480806	190.64908	-44.806457	-177.05413
36.85	1	1	-38.504006	190.74206	-44.831931	-177.1446
36.9	1	1	-38.527139	190.83476	-44.85733	-177.2348
36.95	1	1	-38.550203	190.92719	-44.882655	-177.32474
37	1	1	-38.573201	191.01935	-44.907906	-177.41441
37.05	1	1	-38.596132	191.11125	-44.933084	-177.50383
37.1	1	1	-38.618995	191.20287	-44.958188	-177.59298
37.15	1	1	-38.641792	191.29423	-44.983219	-177.68187
37.2	1	1	-38.664523	191.38532	-45.008178	-177.77051
37.25	1	1	-38.687187	191.47615	-45.033063	-177.85888
37.3	1	1	-38.709785	191.56671	-45.057876	-177.947
37.35	1	1	-38.732317	191.65701	-45.082616	-178.03486
37.4	1	1	-38.754784	191.74704	-45.107285	-178.12247
37.45	1	1	-38.777185	191.83682	-45.131882	-178.20982
37.5	1	1	-38.799521	191.92633	-45.156407	-178.29692
37.55	1	1	-38.821792	192.01558	-45.180861	-178.38376
37.6	1	1	-38.843998	192.10457	-45.205243	-178.47035
37.65	1	1	-38.86614	192.1933	-45.229555	-178.55669
37.7	1	1	-38.888217	192.28178	-45.253796	-178.64278
37.75	1	1	-38.91023	192.36999	-45.277966	-178.72861
37.8	1	1	-38.932179	192.45795	-45.302067	-178.8142
37.85	1	1	-38.954064	192.54566	-45.326097	-178.89954
37.9	1	1	-38.975886	192.63311	-45.350058	-178.98463
37.95	1	1	-38.997644	192.72031	-45.373949	-179.06948
38	1	1	-39.019339	192.80725	-45.39777	-179.15408
38.05	1	1	-39.040971	192.89394	-45.421523	-179.23843
38.1	1	1	-39.062541	192.98038	-45.445207	-179.32254
38.15	1	1	-39.084048	193.06657	-45.468822	-179.4064
38.2	1	1	-39.105492	193.15251	-45.492368	-179.49002
38.25	1	1	-39.126874	193.2382	-45.515847	-179.5734
38.3	1	1	-39.148195	193.32364	-45.539257	-179.65654
38.35	1	1	-39.169454	193.40884	-45.5626	-179.73943
38.4	1	1	-39.190651	193.49379	-45.585875	-179.82209
38.45	1	1	-39.211787	193.57849	-45.609083	-179.90451
38.5	1	1	-39.232862	193.66295	-45.632224	-179.98669
38.55	1	1	-39.253876	193.74716	-45.655298	-180.06863
38.6	1	1	-39.274829	193.83113	-45.678306	-180.15034
38.65	1	1	-39.295722	193.91486	-45.701247	-180.23181
38.7	1	1	-39.316554	193.99835	-45.724122	-180.31305
38.75	1	1	-39.337326	194.0816	-45.746931	-180.39405
38.8	1	1	-39.358039	194.1646	-45.769675	-180.47482
38.85	1	1	-39.378692	194.24737	-45.792353	-180.55535
38.9	1	1	-39.399285	194.3299	-45.814965	-180.63566
38.95	1	1	-39.419813	194.41217	-45.837505	-180.7157
39	1	1	-39.440273	194.49416	-45.859971	-180.79549
39.05	1	1	-39.460674	194.57592	-45.882372	-180.87504
39.1	1	1	-39.481016	194.65744	-45.904708	-180.95436
39.15	1	1	-39.501298	194.73872	-45.926978	-181.03345
39.2	1	1	-39.52152	194.81976	-45.949183	-181.1123
39.25	1	1	-39.541684	194.90057	-45.971323	-181.19093
39.3	1	1	-39.561789	194.98114	-45.993399	-181.26933
39.35	1	1	-39.581835	195.06148	-46.01541	-181.3475
39.4	1	1	-39.601823	195.14158	-46.037357	-181.42544
39.45	1	1	-39.621752	195.22145	-46.059241	-181.50315
39.5	1	1	-39.641623	195.30108	-46.08106	-181.58064
39.55	1	1	-39.661437	195.38048	-46.102816	-181.6579
39.6	1	1	-39.681192	195.45965	-46.124508	-181.73493
39.65	1	1	-39.70089	195.5386	-46.146137	-181.81174
39.7	1	1	-39.720531	195.61731	-46.167703	-181.88833
39.75	1	1	-39.740115	195.69579	-46.189206	-181.9647
39.8	1	1	-39.759641	195.77404	-46.210647	-182.04084
39.85	1	1	-39.779111	195.85207	-46.232025	-182.11676
39.9	1	1	-39.798524	195.92987	-46.253342	-182.19246
39.95	1	1	-39.817881	196.00744	-46.274596	-182.26794
40	1	1	-39.837181	196.08479	-46.295788	-182.3432
40.05	1	1	-39.856425	196.16191	-46.316919	-182.41824
40.1	1	1	-39.875614	196.23881	-46.337989	-182.49307
40.15	1	1	-39.894747	196.31548	-46.358997	-182.56767
40.2	1	1	-39.913824	196.39193	-46.379944	-182.64206
40.25	1	1	-39.932846	196.46816	-46.400831	-182.71624
40.3	1	1	-39.951813	196.54417	-46.421657	-182.7902
40.35	1	1	-39.970725	196.61996	-46.442423	-182.86394
40.4	1	1	-39.989582	196.69554	-46.463128	-182.93748
40.45	1	1	-40.008384	196.77089	-46.483774	-183.01079
40.5	1	1	-40.027132	196.84602	-46.50436	-183.0839
40.55	1	1	-40.045826	196.92094	-46.524886	-183.1568
40.6	1	1	-40.064466	196.99564	-46.545353	-183.22948
40.65	1	1	-40.083052	197.07012	-46.565761	-183.30196
40.7	1	1	-40.101584	197.14439	-46.58611	-183.37422
40.75	1	1	-40.120063	197.21844	-46.606401	-183.44628
40.8	1	1	-40.138489	197.29228	-46.626632	-183.51813
40.85	1	1	-40.156861	197.36591	-46.646806	-183.58977
40.9	1	1	-40.175181	197.43933	-46.666921	-183.66121
40.95	1	1	-40.193448	197.51253	-46.686979	-183.73244
41	1	1	-40.211662	197.58553	-46.706979	-183.80346
41.05	1	1	-40.229824	197.65831	-46.726921	-183.87428
41.1	1	1	-40.247934	197.73089	-46.746806	-183.9449
41.15	1	1	-40.265985	197.80323	-46.766627	-184.01529
41.2	1	1	-40.283977	197.87533	-46.786382	-184.08545
41.25	1	1	-40.301917	197.94722	-46.80608	-184.1554
41.3	1	1	-40.319804	198.01891	-46.82572	-184.22515
41.35	1	1	-40.337639	198.09038	-46.845304	-184.29469
41.4	1	1	-40.355421	198.16165	-46.864829	-184.36404
41.45	1	1	-40.373152	198.2327	-46.884298	-184.43318
41.5	1	1	-40.390832	198.30355	-46.903711	-184.50212
41.55	1	1	-40.408459	198.3742	-46.923066	-184.57085
41.6	1	1	-40.426035	198.44463	-46.942365	-184.63939
41.65	1	1	-40.443561	198.51486	-46.961608	-184.70773
41.7	1	1	-40.461035	198.58489	-46.980795	-184.77587
41.75	1	1	-40.478458	198.65471	-46.999926	-184.8438
41.8	1	1	-40.49583	198.72433	-47.019001	-184.91155
41.85	1	1	-40.513152	198.79375	-47.038021	-184.97909
41.9	1	1	-40.530423	198.86297	-47.056985	-185.04644
41.95	1	1	-40.547644	198.93198	-47.075894	-185.11359
42	1	1	-40.564816	199.0008	-47.094748	-185.18055
42.05	1	1	-40.581937	199.06941	-47.113548	-185.24731
42.1	1	1	-40.599008	199.13782	-47.132292	-185.31388
42.15	1	1	-40.61603	199.20604	-47.150983	-185.38026
42.2	1	1	-40.633003	199.27406	-47.169619	-185.44644
42.25	1	1	-40.649926	199.34188	-47.188201	-185.51243
42.3	1	1	-40.6668	199.4095	-47.206729	-185.57823
42.35	1	1	-40.683626	199.47693	-47.225203	-185.64384
42.4	1	1	-40.700402	199.54416	-47.243624	-185.70925
42.45	1	1	-40.71713	199.6112	-47.261992	-185.77448
42.5	1	1	-40.73381	199.67804	-47.280306	-185.83952
42.55	1	1	-40.750441	199.74469	-47.298567	-185.90438
42.6	1	1	-40.767025	199.81115	-47.316776	-185.96904
42.65	1	1	-40.78356	199.87741	-47.334932	-186.03352
42.7	1	1	-40.800048	199.94349	-47.353035	-186.09781
42.75	1	1	-40.816488	200.00937	-47.371087	-186.16191
42.8	1	1	-40.83288	200.07506	-47.389086	-186.22584
42.85	1	1	-40.849225	200.14057	-47.407033	-186.28957
42.9	1	1	-40.865524	200.20588	-47.424929	-186.35312
42.95	1	1	-40.881775	200.27101	-47.442773	-186.41649
43	1	1	-40.89798	200.33595	-47.460565	-186.47968
43.05	1	1	-40.914138	200.4007	-47.478307	-186.54269
43.1	1	1	-40.930249	200.46527	-47.495997	-186.60551
43.15	1	1	-40.946315	200.52965	-47.513637	-186.66816
43.2	1	1	-40.962334	200.59384	-47.531226	-186.73062
43.25	1	1	-40.978307	200.65786	-47.548764	-186.79291
43.3	1	1	-40.994234	200.72169	-47.566253	-186.85501
43.35	1	1	-41.01011	200.78531	-47.583684	-186.91692
43.4	1	1	-41.025933	200.84872	-47.601057	-186.97862
43.45	1	1	-41.041709	200.91194	-47.61838	-187.04013
43.5	1	1	-41.05744	200.97498	-47.635652	-187.10147
43.55	1	1	-41.073124	201.03784	-47.652874	-187.16263
43.6	1	1	-41.088763	201.10051	-47.670046	-187.22362
43.65	1	1	-41.104357	201.163	-47.687167	-187.28442
43.7	1	1	-41.119904	201.22531	-47.704239	-187.34505
43.75	1	1	-41.135407	201.28743	-47.721261	-187.4055
43.8	1	1	-41.150864	201.34938	-47.738233	-187.46577
43.85	1	1	-41.166276	201.41114	-47.755156	-187.52587
43.9	1	1	-41.181644	201.47273	-47.772029	-187.58579
43.95	1	1	-41.196966	201.53413	-47.788854	-187.64554
44	1	1	-41.212245	201.59536	-47.805629	-187.70512
44.05	1	1	-41.227478	201.65641	-47.822356	-187.76452
44.1	1	1	-41.242668	201.71728	-47.839034	-187.82375
44.15	1	1	-41.257813	201.77797	-47.855663	-187.8828
44.2	1	1	-41.272914	201.83849	-47.872245	-187.94169
44.25	1	1	-41.287971	201.89883	-47.888778	-188.0004
44.3	1	1	-41.302985	201.959	-47.905263	-188.05895
44.35	1	1	-41.317955	202.01899	-47.9217	-188.11732
44.4	1	1	-41.332882	202.07881	-47.93809	-188.17553
44.45	1	1	-41.347765	202.13846	-47.954432	-188.23356
44.5	1	1	-41.362606	202.19793	-47.970727	-188.29143
44.55	1	1	-41.377403	202.25723	-47.986974	-188.34913
44.6	1	1	-41.392157	202.31636	-48.003175	-188.40666
44.65	1	1	-41.406869	202.37531	-48.019328	-188.46403
44.7	1	1	-41.421538	202.4341	-48.035435	-188.52123
44.75	1	1	-41.436165	202.49272	-48.051496	-188.57826
44.8	1	1	-41.45075	202.55116	-48.06751	-188.63514
44.85	1	1	-41.465292	202.60944	-48.083477	-188.69184
44.9	1	1	-41.479792	202.66755	-48.099399	-188.74838
44.95	1	1	-41.494251	202.72549	-48.115275	-188.80476
45	1	1	-41.508668	202.78327	-48.131105	-188.86098
45.05	1	1	-41.523043	202.84088	-48.146889	-188.91704
45.1	1	1	-41.537377	202.89832	-48.162628	-188.97293
45.15	1	1	-41.55167	202.9556	-48.178322	-189.02866
45.2	1	1	-41.565922	203.01271	-48.19397	-189.08424
45.25	1	1	-41.580133	203.06966	-48.209574	-189.13965
45.3	1	1	-41.594302	203.12645	-48.225132	-189.1949
45.35	1	1	-41.608432	203.18307	-48.240647	-189.25
45.4	1	1	-41.62252	203.23953	-48.256116	-189.30493
45.45	1	1	-41.636569	203.29583	-48.271541	-189.35971
45.5	1	1	-41.650577	203.35197	-48.286923	-189.41434
45.55	1	1	-41.664542	203.40793	-48.302256	-189.46879
45.6	1	1	-41.678462	203.46372	-48.317541	-189.52307
45.65	1	1	-41.692342	203.51934	-48.332781	-189.5772
45.7	1	1	-41.706182	203.5748	-48.347977	-189.63116
45.75	1	1	-41.719981	203.6301	-48.363129	-189.68497
45.8	1	1	-41.733741	203.68524	-48.378236	-189.73862
45.85	1	1	-41.74746	203.74022	-48.3933	-189.79212
45.9	1	1	-41.761139	203.79504	-48.40832	-189.84546
45.95	1	1	-41.774778	203.8497	-48.423296	-189.89864
46	1	1	-41.788378	203.9042	-48.438228	-189.95167
46.05	1	1	-41.801939	203.95854	-48.453117	-190.00455
46.1	1	1	-41.815459	204.01273	-48.467963	-190.05727
46.15	1	1	-41.828941	204.06675	-48.482766	-190.10984
46.2	1	1	-41.842383	204.12062	-48.497525	-190.16226
46.25	1	1	-41.855786	204.17434	-48.512242	-190.21452
46.3	1	1	-41.86915	204.22789	-48.526916	-190.26663
46.35	1	1	-41.882475	204.28129	-48.541547	-190.31859
46.4	1	1	-41.895762	204.33454	-48.556135	-190.3704
46.45	1	1	-41.90901	204.38763	-48.570681	-190.42206
46.5	1	1	-41.922219	204.44056	-48.585185	-190.47356
46.55	1	1	-41.93539	204.49334	-48.599647	-190.52492
46.6	1	1	-41.948522	204.54597	-48.614066	-190.57613
46.65	1	1	-41.961616	204.59845	-48.628444	-190.62719
46.7	1	1	-41.974672	204.65077	-48.642779	-190.6781
46.75	1	1	-41.987691	204.70294	-48.657073	-190.72886
46.8	1	1	-42.000671	204.75496	-48.671325	-190.77947
46.85	1	1	-42.013613	204.80682	-48.685536	-190.82994
46.9	1	1	-42.026518	204.85854	-48.699706	-190.88026
46.95	1	1	-42.039385	204.9101	-48.713834	-190.93044
47	1	1	-42.052215	204.96152	-48.727921	-190.98046
47.05	1	1	-42.065007	205.01278	-48.741967	-191.03035
47.1	1	1	-42.077762	205.0639	-48.755972	-191.08008
47.15	1	1	-42.09048	205.11486	-48.769937	-191.12967
47.2	1	1	-42.103161	205.16568	-48.78386	-191.17912
47.25	1	1	-42.115805	205.21635	-48.797744	-191.22842
47.3	1	1	-42.128412	205.26688	-48.811586	-191.27758
47.35	1	1	-42.140983	205.31725	-48.825389	-191.3266
47.4	1	1	-42.153517	205.36748	-48.839151	-191.37547
47.45	1	1	-42.166014	205.41756	-48.852873	-191.42421
47.5	1	1	-42.178475	205.4675	-48.866555	-191.4728
47.55	1	1	-42.190899	205.51729	-48.880197	-191.52124
47.6	1	1	-42.203287	205.56694	-48.8938	-191.56955
47.65	1	1	-42.21564	205.61644	-48.907363	-191.61772
47.7	1	1	-42.227956	205.66579	-48.920886	-191.66574
47.75	1	1	-42.240236	205.71501	-48.93437	-191.71363
47.8	1	1	-42.25248	205.76407	-48.947815	-191.76137
47.85	1	1	-42.264689	205.813	-48.96122	-191.80898
47.9	1	1	-42.276862	205.86178	-48.974586	-191.85645
47.95	1	1	-42.289	205.91043	-48.987913	-191.90377
48	1	1	-42.301102	205.95892	-49.001202	-191.95097
48.05	1	1	-42.313169	206.00728	-49.014452	-191.99802
48.1	1	1	-42.3252	206.0555	-49.027663	-192.04493
48.15	1	1	-42.337197	206.10357	-49.040835	-192.09171
48.2	1	1	-42.349158	206.15151	-49.053969	-192.13836
48.25	1	1	-42.361085	206.19931	-49.067065	-192.18486
48.3	1	1	-42.372976	206.24696	-49.080122	-192.23123
48.35	1	1	-42.384833	206.29448	-49.093141	-192.27747
48.4	1	1	-42.396656	206.34186	-49.106122	-192.32357
48.45	1	1	-42.408443	206.38909	-49.119066	-192.36953
48.5	1	1	-42.420197	206.4362	-49.131971	-192.41536
48.55	1	1	-42.431915	206.48316	-49.144839	-192.46106
48.6	1	1	-42.4436	206.52999	-49.157669	-192.50662
48.65	1	1	-42.45525	206.57668	-49.170462	-192.55205
48.7	1	1	-42.466867	206.62323	-49.183217	-192.59735
48.75	1	1	-42.478449	206.66964	-49.195935	-192.64252
48.8	1	1	-42.489998	206.71592	-49.208616	-192.68755
48.85	1	1	-42.501512	206.76207	-49.221259	-192.73245
48.9	1	1	-42.512993	206.80808	-49.233866	-192.77722
48.95	1	1	-42.52444	206.85396	-49.246436	-192.82186
49	1	1	-42.535854	206.8997	-49.258969	-192.86636
49.05	1	1	-42.547234	206.9453	-49.271465	-192.91074
49.1	1	1	-42.558582	206.99078	-49.283925	-192.95499
49.15	1	1	-42.569897	207.03612	-49.296349	-192.99911
49.2	1	1	-42.581178	207.08133	-49.308737	-193.0431
49.25	1	1	-42.592427	207.12641	-49.321088	-193.08697
49.3	1	1	-42.603643	207.17136	-49.333404	-193.1307
49.35	1	1	-42.614826	207.21618	-49.345683	-193.17431
49.4	1	1	-42.625976	207.26086	-49.357927	-193.21779
49.45	1	1	-42.637094	207.30542	-49.370135	-193.26114
49.5	1	1	-42.64818	207.34984	-49.382307	-193.30437
49.55	1	1	-42.659233	207.39414	-49.394444	-193.34747
49.6	1	1	-42.670254	207.43831	-49.406545	-193.39045
49.65	1	1	-42.681243	207.48234	-49.418611	-193.4333
49.7	1	1	-42.6922	207.52625	-49.430642	-193.47602
49.75	1	1	-42.703125	207.57004	-49.442638	-193.51862
49.8	1	1	-42.714018	207.61369	-49.454598	-193.5611
49.85	1	1	-42.724879	207.65722	-49.466524	-193.60345
49.9	1	1	-42.735709	207.70062	-49.478415	-193.64568
49.95	1	1	-42.746507	207.74389	-49.490272	-193.68779
50	1	1	-42.757274	207.78704	-49.502094	-193.72977


==> graphics/data/hf2d5_ct_sim_nofb.dat <==
0	1	1	0	0	0	0
0.05	1	1	-1.5808563e-08	-2.8180939	-7.7289282	-5.2089392
0.1	1	1	-6.8182481e-05	-4.705973	-12.333853	-8.4295141
0.15	1	1	-0.002083687	-6.1907964	-15.676587	-10.835402
0.2	1	1	-0.013743568	-7.4410071	-18.315994	-12.780669
0.25	1	1	-0.046177335	-8.5352549	-20.503698	-14.426454
0.3	1	1	-0.10847713	-9.5171021	-22.375112	-15.860298
0.35	1	1	-0.20568627	-10.41375	-24.01271	-17.135976
0.4	1	1	-0.33940166	-11.243279	-25.469892	-18.288617
0.45	1	1	-0.5089389	-12.018589	-26.783724	-19.342825
0.5	1	1	-0.71239199	-12.749343	-27.981087	-20.316624
0.55	1	1	-0.94733353	-13.443019	-29.081976	-21.223577
0.6	1	1	-1.2111558	-14.105533	-30.101489	-22.074075
0.65	1	1	-1.5013754	-14.741777	-31.05155	-22.876432
0.7	1	1	-1.815757	-15.355884	-31.941778	-23.637449
0.75	1	1	-2.152323	-15.951353	-32.779951	-24.362706
0.8	1	1	-2.509342	-16.531166	-33.572398	-25.056812
0.85	1	1	-2.8853203	-17.097906	-34.324404	-25.723658
0.9	1	1	-3.2789856	-17.653815	-35.040429	-26.366565
0.95	1	1	-3.6892559	-18.20085	-35.724262	-26.988379
1	1	1	-4.1152161	-18.740726	-36.379187	-27.59158
1.05	1	1	-4.5560822	-19.274928	-37.007982	-28.178283
1.1	1	1	-5.0111857	-19.80475	-37.613055	-28.750329
1.15	1	1	-5.4799578	-20.331327	-38.196516	-29.309336
1.2	1	1	-5.9619123	-20.855653	-38.760229	-29.856728
1.25	1	1	-6.4566133	-21.378637	-39.305918	-30.393823
1.3	1	1	-6.9636877	-21.901069	-39.835104	-30.921778
1.35	1	1	-7.4828892	-22.423549	-40.348956	-31.441487
1.4	1	1	-8.0139755	-22.946647	-40.84861	-31.953809
1.45	1	1	-8.5566187	-23.471025	-41.335408	-32.459753
1.5	1	1	-9.1107535	-23.996962	-41.809973	-32.959787
1.55	1	1	-9.6762732	-24.524779	-42.273022	-33.454443
1.6	1	1	-10.252869	-25.05509	-42.725837	-33.944677
1.65	1	1	-10.84055	-25.58801	-43.168785	-34.430751
1.7	1	1	-11.43927	-26.123724	-43.602382	-34.913032
1.75	1	1	-12.048817	-26.662729	-44.027656	-35.392294
1.8	1	1	-12.669199	-27.205104	-44.44495	-35.86877
1.85	1	1	-13.300385	-27.751007	-44.854734	-36.342789
1.9	1	1	-13.942298	-28.300717	-45.257631	-36.814819
1.95	1	1	-14.594925	-28.854372	-45.654066	-37.285161
2	1	1	-15.258264	-29.412086	-46.044415	-37.754078
2.05	1	1	-15.932303	-29.974025	-46.429106	-38.221883
2.1	1	1	-16.617047	-30.540319	-46.808508	-38.688847
2.15	1	1	-17.312523	-31.111053	-47.182923	-39.15518
2.2	1	1	-18.01884	-31.686239	-47.552413	-39.620939
2.25	1	1	-18.736018	-32.265999	-47.917307	-40.086369
2.3	1	1	-19.464005	-32.850523	-48.278141	-40.551848
2.35	1	1	-20.202809	-33.439932	-48.635271	-41.017636
2.4	1	1	-20.95244	-34.03435	-48.989056	-41.483991
2.45	1	1	-21.712907	-34.633902	-49.339851	-41.951172
2.5	1	1	-22.484508	-35.238427	-49.687186	-42.41888
2.55	1	1	-23.267233	-35.848067	-50.031471	-42.88741
2.6	1	1	-24.061042	-36.462996	-50.373209	-43.357119
2.65	1	1	-24.865971	-37.083309	-50.712674	-43.82821
2.7	1	1	-25.68206	-37.7091	-51.050139	-44.300885
2.75	1	1	-26.509346	-38.340465	-51.385878	-44.775346
2.8	1	1	-27.348224	-38.977278	-51.719209	-45.251195
2.85	1	1	-28.198581	-39.61973	-52.050815	-45.728892
2.9	1	1	-29.060459	-40.26791	-52.380952	-46.208629
2.95	1	1	-29.933926	-40.921898	-52.70982	-46.690561
3	1	1	-30.819046	-41.581771	-53.037621	-47.174847
3.05	1	1	-31.715914	-42.247606	-53.364488	-47.661606
3.1	1	1	-32.624835	-42.919466	-53.690054	-48.150681
3.15	1	1	-33.545742	-43.597437	-54.014831	-48.642402
3.2	1	1	-34.478721	-44.281596	-54.338976	-49.1369
3.25	1	1	-35.423856	-44.972021	-54.662641	-49.634306
3.3	1	1	-36.381233	-45.668787	-54.985981	-50.134752
3.35	1	1	-37.350991	-46.372001	-55.309049	-50.638323
3.4	1	1	-38.333336	-47.081799	-55.631776	-51.145051
3.45	1	1	-39.328278	-47.798222	-55.954456	-51.655129
3.5	1	1	-40.335916	-48.521352	-56.277216	-52.168678
3.55	1	1	-41.356349	-49.251274	-56.600184	-52.685815
3.6	1	1	-42.389676	-49.988072	-56.92349	-53.206662
3.65	1	1	-43.436289	-50.732024	-57.246911	-53.731207
3.7	1	1	-44.496373	-51.483272	-57.570475	-54.259532
3.75	1	1	-45.569786	-52.241739	-57.894596	-54.791863
3.8	1	1	-46.656635	-53.007516	-58.219392	-55.328316
3.85	1	1	-47.757031	-53.780692	-58.544981	-55.869007
3.9	1	1	-48.87108	-54.561359	-58.871478	-56.41405
3.95	1	1	-49.998892	-55.349605	-59.199002	-56.963562
4	1	1	-51.140575	-56.145523	-59.527669	-57.517658
4.05	1	1	-52.296238	-56.949201	-59.857597	-58.076453
4.1	1	1	-53.465988	-57.760731	-60.188902	-58.640063
4.15	1	1	-54.649934	-58.580201	-60.521702	-59.208602
4.2	1	1	-55.848186	-59.407704	-60.856113	-59.782188
4.25	1	1	-57.060851	-60.243328	-61.192254	-60.360934
4.3	1	1	-58.288429	-61.087399	-61.529858	-60.944819
4.35	1	1	-59.531698	-61.940409	-61.86839	-61.533723
4.4	1	1	-60.790011	-62.801993	-62.208704	-62.128028
4.45	1	1	-62.063497	-63.672256	-62.550898	-62.727841
4.5	1	1	-63.352285	-64.5513	-62.895068	-63.333271
4.55	1	1	-64.656505	-65.439228	-63.24131	-63.944425
4.6	1	1	-65.976287	-66.336142	-63.589721	-64.561411
4.65	1	1	-67.311759	-67.242147	-63.940398	-65.184338
4.7	1	1	-68.663052	-68.157343	-64.293437	-65.813314
4.75	1	1	-70.030294	-69.081835	-64.648935	-66.448446
4.8	1	1	-71.413616	-70.015725	-65.006989	-67.089843
4.85	1	1	-72.813146	-70.959116	-65.367694	-67.737612
4.9	1	1	-74.229014	-71.912111	-65.731148	-68.391863
4.95	1	1	-75.661532	-72.874917	-66.097329	-69.052671
5	1	1	-77.112334	-73.848495	-66.46536	-69.719888
5.05	1	1	-78.580266	-74.832217	-66.836169	-70.393842
5.1	1	1	-80.065485	-75.826199	-67.209833	-71.074634
5.15	1	1	-81.568149	-76.830563	-67.586432	-71.76237
5.2	1	1	-83.088416	-77.845425	-67.966043	-72.457151
5.25	1	1	-84.626442	-78.870907	-68.348745	-73.159082
5.3	1	1	-86.182387	-79.907125	-68.734616	-73.868265
5.35	1	1	-87.756407	-80.9542	-69.123735	-74.584804
5.4	1	1	-89.34866	-82.01225	-69.51618	-75.308801
5.45	1	1	-90.959304	-83.081393	-69.912029	-76.040361
5.5	1	1	-92.588496	-84.16175	-70.311361	-76.779586
5.55	1	1	-94.236394	-85.253439	-70.714254	-77.52658
5.6	1	1	-95.903155	-86.356579	-71.120786	-78.281446
5.65	1	1	-97.590768	-87.472316	-71.530503	-79.044377
5.7	1	1	-99.298165	-88.600081	-71.943841	-79.815415
5.75	1	1	-101.02537	-89.739919	-72.360915	-80.594659
5.8	1	1	-102.77258	-90.891967	-72.781795	-81.382212
5.85	1	1	-104.53997	-92.056361	-73.20655	-82.17818
5.9	1	1	-106.32774	-93.233238	-73.63525	-82.982667
5.95	1	1	-108.13608	-94.422735	-74.067963	-83.795777
6	1	1	-109.96517	-95.624988	-74.504759	-84.617617
6.05	1	1	-111.81521	-96.840133	-74.945707	-85.44829
6.1	1	1	-113.68638	-98.068307	-75.390877	-86.287902
6.15	1	1	-115.57887	-99.309647	-75.840337	-87.136556
6.2	1	1	-117.49287	-100.56429	-76.294157	-87.994359
6.25	1	1	-119.42857	-101.83237	-76.752406	-88.861414
6.3	1	1	-121.38768	-103.11488	-77.215108	-89.738172
6.35	1	1	-123.3699	-104.41168	-77.682346	-90.624625
6.4	1	1	-125.37489	-105.72261	-78.154205	-91.520761
6.45	1	1	-127.40289	-107.04783	-78.630753	-92.426691
6.5	1	1	-129.4541	-108.3875	-79.11206	-93.342529
6.55	1	1	-131.52877	-109.74177	-79.598193	-94.268387
6.6	1	1	-133.62709	-111.11079	-80.089219	-95.204377
6.65	1	1	-135.74931	-112.49473	-80.585209	-96.150612
6.7	1	1	-137.89565	-113.89373	-81.086229	-97.107204
6.75	1	1	-140.06632	-115.30796	-81.592347	-98.074266
6.8	1	1	-142.26155	-116.73757	-82.103633	-99.051911
6.85	1	1	-144.48157	-118.18271	-82.620154	-100.04025
6.9	1	1	-146.72659	-119.64354	-83.141979	-101.0394
6.95	1	1	-148.99927	-121.12163	-83.669441	-102.05029
7	1	1	-151.30028	-122.61738	-84.202657	-103.07319
7.05	1	1	-153.6277	-124.12971	-84.741461	-104.10749
7.1	1	1	-155.98179	-125.6588	-85.285926	-105.1533
7.15	1	1	-158.36279	-127.20482	-85.836122	-106.21076
7.2	1	1	-160.77097	-128.76795	-86.392122	-107.27998
7.25	1	1	-163.20659	-130.34836	-86.953997	-108.36109
7.3	1	1	-165.6699	-131.94622	-87.52182	-109.45421
7.35	1	1	-168.16115	-133.56172	-88.095662	-110.55947
7.4	1	1	-170.68061	-135.19502	-88.675595	-111.67699
7.45	1	1	-173.22853	-136.8463	-89.261692	-112.8069
7.5	1	1	-175.80516	-138.51575	-89.854023	-113.94931
7.55	1	1	-178.41077	-140.20352	-90.452661	-115.10436
7.6	1	1	-181.04562	-141.9098	-91.057678	-116.27217
7.65	1	1	-183.70994	-143.63476	-91.669146	-117.45285
7.7	1	1	-186.40402	-145.37858	-92.287136	-118.64654
7.75	1	1	-189.12809	-147.14143	-92.91172	-119.85336
7.8	1	1	-191.88242	-148.92349	-93.54297	-121.07343
7.85	1	1	-194.66727	-150.72493	-94.180959	-122.30687
7.9	1	1	-197.48289	-152.54593	-94.825757	-123.55382
7.95	1	1	-200.33148	-154.38783	-95.477722	-124.81512
8	1	1	-203.21873	-156.25403	-96.137715	-126.09293
8.05	1	1	-206.13883	-158.14111	-96.804925	-127.38511
8.1	1	1	-209.0921	-160.04926	-97.479434	-128.69179
8.15	1	1	-212.07888	-161.97871	-98.161321	-130.01314
8.2	1	1	-215.09946	-163.92966	-98.850669	-131.34929
8.25	1	1	-218.15417	-165.90232	-99.547558	-132.70039
8.3	1	1	-221.24333	-167.89692	-100.25207	-134.06659
8.35	1	1	-224.36725	-169.91365	-100.96428	-135.44804
8.4	1	1	-227.52626	-171.95273	-101.68428	-136.84489
8.45	1	1	-230.72066	-174.01438	-102.41214	-138.25727
8.5	1	1	-233.95079	-176.0988	-103.14794	-139.68534
8.55	1	1	-237.21695	-178.20621	-103.89177	-141.12924
8.6	1	1	-240.51947	-180.33681	-104.64371	-142.58912
8.65	1	1	-243.85865	-182.49082	-105.40383	-144.06514
8.7	1	1	-247.23483	-184.66846	-106.17222	-145.55742
8.75	1	1	-250.64832	-186.86993	-106.94897	-147.06613
8.8	1	1	-254.09943	-189.09544	-107.73414	-148.5914
8.85	1	1	-257.58849	-191.3452	-108.52782	-150.13339
8.9	1	1	-261.11581	-193.61944	-109.33009	-151.69225
8.95	1	1	-264.68171	-195.91835	-110.14103	-153.26811
9	1	1	-268.29832	-198.24937	-110.96282	-154.86587
9.05	1	1	-271.95653	-200.60696	-111.79387	-156.48191
9.1	1	1	-275.65617	-202.99101	-112.63416	-158.11615
9.15	1	1	-279.39762	-205.40179	-113.48379	-159.76878
9.2	1	1	-283.1813	-207.83957	-114.34287	-161.43998
9.25	1	1	-287.00761	-210.3046	-115.21148	-163.12993
9.3	1	1	-290.87694	-212.79715	-116.08972	-164.83881
9.35	1	1	-294.78971	-215.31748	-116.97769	-166.5668
9.4	1	1	-298.74631	-217.86587	-117.87548	-168.31409
9.45	1	1	-302.74714	-220.44256	-118.78319	-170.08085
9.5	1	1	-306.79262	-223.04782	-119.70092	-171.86726
9.55	1	1	-310.88314	-225.68192	-120.62875	-173.67351
9.6	1	1	-315.0191	-228.34512	-121.56679	-175.49978
9.65	1	1	-319.20091	-231.03768	-122.51513	-177.34625
9.7	1	1	-323.42897	-233.75988	-123.47387	-179.2131
9.75	1	1	-327.70368	-236.51196	-124.4431	-181.1005
9.8	1	1	-332.02544	-239.2942	-125.42293	-183.00865
9.85	1	1	-336.39467	-242.10685	-126.41343	-184.93772
9.9	1	1	-340.81176	-244.95019	-127.41472	-186.88789
9.95	1	1	-345.2771	-247.82447	-128.42688	-188.85934
10	1	1	-349.80136	-250.73636	-129.4521	-190.85661
10.05	1	1	-354.38162	-253.68407	-130.48981	-192.87846
10.1	1	1	-359.01368	-256.66498	-131.53915	-194.92313
10.15	1	1	-363.69806	-259.67941	-132.60024	-196.99085
10.2	1	1	-368.43527	-262.7277	-133.67321	-199.08183
10.25	1	1	-373.2258	-265.81018	-134.75817	-201.19631
10.3	1	1	-378.07018	-268.92717	-135.85525	-203.33451
10.35	1	1	-382.96891	-272.079	-136.96454	-205.49666
10.4	1	1	-387.9225	-275.26602	-138.08618	-207.68298
10.45	1	1	-392.93146	-278.48853	-139.22029	-209.8937
10.5	1	1	-397.99629	-281.74689	-140.36697	-212.12905
10.55	1	1	-403.11751	-285.04141	-141.52634	-214.38925
10.6	1	1	-408.29563	-288.37243	-142.69854	-216.67453
10.65	1	1	-413.53115	-291.74027	-143.88366	-218.98511
10.7	1	1	-418.82459	-295.14527	-145.08183	-221.32122
10.75	1	1	-424.17645	-298.58776	-146.29316	-223.68309
10.8	1	1	-429.58724	-302.06806	-147.51778	-226.07094
10.85	1	1	-435.05747	-305.58651	-148.7558	-228.485
10.9	1	1	-440.58765	-309.14343	-150.00734	-230.92549
10.95	1	1	-446.17829	-312.73916	-151.27252	-233.39265
11	1	1	-451.83711	-316.37861	-152.55302	-235.88983
11.05	1	1	-457.57066	-320.06593	-153.85028	-238.4199
11.1	1	1	-463.36905	-323.79486	-155.16215	-240.97855
11.15	1	1	-469.23291	-327.5658	-156.48877	-243.56606
11.2	1	1	-475.1629	-331.37918	-157.8303	-246.18272
11.25	1	1	-481.15964	-335.2354	-159.18687	-248.82882
11.3	1	1	-487.22378	-339.13489	-160.55864	-251.50463
11.35	1	1	-493.35597	-343.07805	-161.94575	-254.21043
11.4	1	1	-499.55683	-347.06529	-163.34834	-256.94652
11.45	1	1	-505.82701	-351.09703	-164.76657	-259.71317
11.5	1	1	-512.16716	-355.17369	-166.20057	-262.51067
11.55	1	1	-518.57791	-359.29568	-167.6505	-265.3393
11.6	1	1	-525.0599	-363.4634	-169.1165	-268.19934
11.65	1	1	-531.61377	-367.67728	-170.59872	-271.09109
11.7	1	1	-538.24017	-371.93773	-172.0973	-274.01481
11.75	1	1	-544.93973	-376.24516	-173.61239	-276.9708
11.8	1	1	-551.7131	-380.59999	-175.14414	-279.95934
11.85	1	1	-558.56092	-385.00262	-176.69268	-282.98071
11.9	1	1	-565.48382	-389.45347	-178.25818	-286.0352
11.95	1	1	-572.48245	-393.95296	-179.84077	-289.12309
12	1	1	-579.55946	-398.50279	-181.44105	-292.24554
12.05	1	1	-586.7318	-403.11379	-183.06283	-295.41003
12.1	1	1	-593.98515	-407.77683	-184.70289	-298.61025
12.15	1	1	-601.32041	-412.49246	-186.36144	-301.84659
12.2	1	1	-608.73848	-417.26126	-188.03867	-305.11945
12.25	1	1	-616.24025	-422.08383	-189.7348	-308.42922
12.3	1	1	-623.82664	-426.96074	-191.45003	-311.77632
12.35	1	1	-631.49858	-431.89258	-193.18457	-315.16114
12.4	1	1	-639.25697	-436.87996	-194.93862	-318.58409
12.45	1	1	-647.10277	-441.92347	-196.7124	-322.04559
12.5	1	1	-655.03691	-447.02371	-198.50612	-325.54605
12.55	1	1	-663.06035	-452.18131	-200.32	-329.08589
12.6	1	1	-671.17402	-457.39686	-202.15425	-332.66554
12.65	1	1	-679.37891	-462.671	-204.00909	-336.28541
12.7	1	1	-687.67599	-468.00435	-205.88474	-339.94593
12.75	1	1	-696.06622	-473.39753	-207.78143	-343.64755
12.8	1	1	-704.5506	-478.85118	-209.69936	-347.39068
12.85	1	1	-713.13012	-484.36594	-211.63877	-351.17578
12.9	1	1	-721.80578	-489.94245	-213.59989	-355.00328
12.95	1	1	-730.5786	-495.58136	-215.58294	-358.87362
13	1	1	-739.44958	-501.28332	-217.58815	-362.78726
13.05	1	1	-748.41975	-507.049	-219.61575	-366.74465
13.1	1	1	-757.49015	-512.87905	-221.66598	-370.74624
13.15	1	1	-766.6618	-518.77413	-223.73906	-374.79248
13.2	1	1	-775.93576	-524.73493	-225.83525	-378.88385
13.25	1	1	-785.31308	-530.76212	-227.95476	-383.0208
13.3	1	1	-794.79482	-536.85638	-230.09785	-387.2038
13.35	1	1	-804.38205	-543.01839	-232.26475	-391.43333
13.4	1	1	-814.08906	-549.25747	-234.45879	-395.71575
13.45	1	1	-823.90692	-555.56778	-236.67789	-400.04707
13.5	1	1	-833.83559	-561.94929	-238.92201	-404.42727
13.55	1	1	-843.87628	-568.40276	-241.19144	-408.85688
13.6	1	1	-854.03021	-574.929	-243.48645	-413.33645
13.65	1	1	-864.29862	-581.52879	-245.80732	-417.86652
13.7	1	1	-874.68276	-588.20294	-248.15433	-422.44763
13.75	1	1	-885.18388	-594.95225	-250.52777	-427.08035
13.8	1	1	-895.80325	-601.77755	-252.92793	-431.76523
13.85	1	1	-906.54216	-608.67964	-255.35508	-436.50284
13.9	1	1	-917.40187	-615.65936	-257.80953	-441.29374
13.95	1	1	-928.3837	-622.71754	-260.29157	-446.13851
14	1	1	-939.48894	-629.85502	-262.80149	-451.03772
14.05	1	1	-950.71893	-637.07266	-265.33958	-455.99195
14.1	1	1	-962.07497	-644.37129	-267.90616	-461.00179
14.15	1	1	-973.55842	-651.75179	-270.50152	-466.06784
14.2	1	1	-985.17062	-659.21502	-273.12597	-471.19068
14.25	1	1	-996.91293	-666.76186	-275.77982	-476.37091
14.3	1	1	-1008.7867	-674.39318	-278.46336	-481.60914
14.35	1	1	-1020.7934	-682.10986	-281.17693	-486.90598
14.4	1	1	-1032.9342	-689.91281	-283.92082	-492.26203
14.45	1	1	-1045.2108	-697.80293	-286.69536	-497.67792
14.5	1	1	-1057.6244	-705.7811	-289.50086	-503.15427
14.55	1	1	-1070.1764	-713.84826	-292.33765	-508.6917
14.6	1	1	-1082.8684	-722.00532	-295.20605	-514.29085
14.65	1	1	-1095.7017	-730.25321	-298.10638	-519.95235
14.7	1	1	-1108.6778	-738.59285	-301.03897	-525.67683
14.75	1	1	-1121.812	-747.0341	-304.0073	-531.47108
14.8	1	1	-1135.1	-755.57415	-307.01038	-537.33317
14.85	1	1	-1148.5379	-764.21058	-310.04734	-543.26142
14.9	1	1	-1162.1276	-772.94446	-313.11857	-549.25657
14.95	1	1	-1175.8705	-781.77686	-316.22444	-555.31935
15	1	1	-1189.7684	-790.70885	-319.36533	-561.4505
15.05	1	1	-1203.823	-799.74152	-322.54162	-567.65077
15.1	1	1	-1218.036	-808.87597	-325.7537	-573.92091
15.15	1	1	-1232.4091	-818.11331	-329.00196	-580.26168
15.2	1	1	-1246.944	-827.45465	-332.28678	-586.67385
15.25	1	1	-1261.6425	-836.90111	-335.60857	-593.15818
15.3	1	1	-1276.5064	-846.45382	-338.96772	-599.71545
15.35	1	1	-1291.5374	-856.11393	-342.36463	-606.34646
15.4	1	1	-1306.7373	-865.88259	-345.79971	-613.05198
15.45	1	1	-1322.108	-875.76095	-349.27336	-619.83281
15.5	1	1	-1337.6512	-885.75019	-352.786	-626.68975
15.55	1	1	-1353.3687	-895.85148	-356.33804	-633.62362
15.6	1	1	-1369.2625	-906.066	-359.9299	-640.63523
15.65	1	1	-1385.3344	-916.39496	-363.56199	-647.72539
15.7	1	1	-1401.5862	-926.83955	-367.23474	-654.89493
15.75	1	1	-1418.0198	-937.40099	-370.94857	-662.14469
15.8	1	1	-1434.6372	-948.08049	-374.70393	-669.4755
15.85	1	1	-1451.4402	-958.8793	-378.50123	-676.88821
15.9	1	1	-1468.4308	-969.79865	-382.34091	-684.38367
15.95	1	1	-1485.611	-980.83978	-386.22341	-691.96274
16	1	1	-1502.9826	-992.00396	-390.14918	-699.62627
16.05	1	1	-1520.5477	-1003.2924	-394.11866	-707.37515
16.1	1	1	-1538.3211	-1014.7148	-398.13523	-715.21593
16.15	1	1	-1556.3071	-1026.2739	-402.19987	-723.15054
16.2	1	1	-1574.4963	-1037.9635	-406.31041	-731.17474
16.25	1	1	-1592.8907	-1049.785	-410.46733	-739.28951
16.3	1	1	-1611.4927	-1061.7399	-414.67116	-747.49585
16.35	1	1	-1630.3046	-1073.8297	-418.92241	-755.79476
16.4	1	1	-1649.3286	-1086.0558	-423.22159	-764.18726
16.45	1	1	-1668.5671	-1098.4197	-427.56924	-772.67436
16.5	1	1	-1688.0223	-1110.9229	-431.96587	-781.25709
16.55	1	1	-1707.6967	-1123.5669	-436.41201	-789.93649
16.6	1	1	-1727.5925	-1136.3532	-440.90821	-798.7136
16.65	1	1	-1747.7123	-1149.2835	-445.45499	-807.58947
16.7	1	1	-1768.0583	-1162.3591	-450.05291	-816.56517
16.75	1	1	-1788.633	-1175.5818	-454.70252	-825.64177
16.8	1	1	-1809.4389	-1188.9529	-459.40435	-834.82034
16.85	1	1	-1830.4784	-1202.4742	-464.15898	-844.10197
16.9	1	1	-1851.754	-1216.1473	-468.96696	-853.48775
16.95	1	1	-1873.2682	-1229.9736	-473.82885	-862.97878
17	1	1	-1895.0235	-1243.9549	-478.74523	-872.57619
17.05	1	1	-1917.0225	-1258.0928	-483.71666	-882.28108
17.1	1	1	-1939.2677	-1272.3889	-488.74374	-892.09458
17.15	1	1	-1961.7616	-1286.8449	-493.82702	-902.01783
17.2	1	1	-1984.5069	-1301.4624	-498.96712	-912.05197
17.25	1	1	-2007.5062	-1316.2432	-504.1646	-922.19816
17.3	1	1	-2030.7622	-1331.1888	-509.42007	-932.45756
17.35	1	1	-2054.2774	-1346.3011	-514.73413	-942.83133
17.4	1	1	-2078.0545	-1361.5817	-520.10738	-953.32065
17.45	1	1	-2102.1066	-1377.039	-525.54278	-963.9313
17.5	1	1	-2126.4529	-1392.6853	-531.04465	-974.67169
17.55	1	1	-2151.074	-1408.5084	-536.60864	-985.53337
17.6	1	1	-2175.9732	-1424.51	-542.23545	-996.51766
17.65	1	1	-2201.1533	-1440.6922	-547.92575	-1007.6259
17.7	1	1	-2226.6175	-1457.057	-553.68025	-1018.8595
17.75	1	1	-2252.3688	-1473.6064	-559.49965	-1030.2198
17.8	1	1	-2278.4105	-1490.3423	-565.38465	-1041.7081
17.85	1	1	-2304.7457	-1507.2668	-571.33597	-1053.3259
17.9	1	1	-2331.3774	-1524.3819	-577.35432	-1065.0746
17.95	1	1	-2358.3091	-1541.6898	-583.44044	-1076.9555
18	1	1	-2385.5438	-1559.1924	-589.59504	-1088.9702
18.05	1	1	-2413.0849	-1576.8919	-595.81887	-1101.1199
18.1	1	1	-2440.9355	-1594.7903	-602.11266	-1113.4063
18.15	1	1	-2469.0991	-1612.8899	-608.47717	-1125.8307
18.2	1	1	-2497.579	-1631.1927	-614.91315	-1138.3947
18.25	1	1	-2526.3784	-1649.7009	-621.42135	-1151.0996
18.3	1	1	-2555.5009	-1668.4167	-628.00255	-1163.9471
18.35	1	1	-2584.9498	-1687.3422	-634.6575	-1176.9385
18.4	1	1	-2614.7285	-1706.4797	-641.387	-1190.0754
18.45	1	1	-2644.8405	-1725.8314	-648.19181	-1203.3594
18.5	1	1	-2675.2893	-1745.3996	-655.07273	-1216.7919
18.55	1	1	-2706.0784	-1765.1864	-662.03055	-1230.3746
18.6	1	1	-2737.2113	-1785.1942	-669.06607	-1244.1089
18.65	1	1	-2768.6916	-1805.4253	-676.18009	-1257.9965
18.7	1	1	-2800.5229	-1825.8819	-683.37343	-1272.039
18.75	1	1	-2832.7088	-1846.5664	-690.64689	-1286.2378
18.8	1	1	-2865.2577	-1867.4841	-698.00239	-1300.5968
18.85	1	1	-2898.2131	-1888.6632	-705.44977	-1315.1352
18.9	1	1	-2931.5407	-1910.0814	-712.98124	-1329.8377
18.95	1	1	-2965.2446	-1931.7414	-720.59774	-1344.7062
19	1	1	-2999.3288	-1953.6459	-728.3002	-1359.7426
19.05	1	1	-3033.7976	-1975.7975	-736.08956	-1374.9485
19.1	1	1	-3068.6552	-1998.1989	-743.96678	-1390.326
19.15	1	1	-3103.9057	-2020.8529	-751.9328	-1405.8768
19.2	1	1	-3139.5535	-2043.7622	-759.98859	-1421.6029
19.25	1	1	-3175.6028	-2066.9295	-768.13513	-1437.5061
19.3	1	1	-3212.0581	-2090.3577	-776.3734	-1453.5884
19.35	1	1	-3248.9236	-2114.0496	-784.70438	-1469.8517
19.4	1	1	-3286.2038	-2138.008	-793.12908	-1486.298
19.45	1	1	-3323.9032	-2162.2357	-801.64849	-1502.9291
19.5	1	1	-3362.0262	-2186.7357	-810.26363	-1519.7472
19.55	1	1	-3400.5773	-2211.5108	-818.97552	-1536.754
19.6	1	1	-3439.5611	-2236.564	-827.78519	-1553.9518
19.65	1	1	-3478.9821	-2261.8982	-836.69367	-1571.3425
19.7	1	1	-3518.845	-2287.5163	-845.702	-1588.9281
19.75	1	1	-3559.1545	-2313.4214	-854.81124	-1606.7106
19.8	1	1	-3599.9151	-2339.6165	-864.02245	-1624.6923
19.85	1	1	-3641.1317	-2366.1046	-873.33668	-1642.875
19.9	1	1	-3682.809	-2392.8887	-882.75503	-1661.261
19.95	1	1	-3724.9517	-2419.972	-892.27856	-1679.8524
20	1	1	-3767.5647	-2447.3576	-901.90837	-1698.6512
20.05	1	1	-3810.6529	-2475.0485	-911.64556	-1717.6596
20.1	1	1	-3854.2212	-2503.0478	-921.49123	-1736.8798
20.15	1	1	-3898.2744	-2531.3589	-931.4465	-1756.314
20.2	1	1	-3942.9058	-2560.0415	-941.5324	-1776.0032
20.25	1	1	-3988.0519	-2589.0548	-951.7346	-1795.9195
20.3	1	1	-4033.7092	-2618.3967	-962.05232	-1816.0613
20.35	1	1	-4079.8833	-2648.0707	-972.48682	-1836.431
20.4	1	1	-4126.5798	-2678.0803	-983.03937	-1857.0313
20.45	1	1	-4173.8044	-2708.4294	-993.71125	-1877.8644
20.5	1	1	-4221.5628	-2739.1215	-1004.5038	-1898.9331
20.55	1	1	-4269.8609	-2770.1604	-1015.4182	-1920.2399
20.6	1	1	-4318.7043	-2801.5497	-1026.4559	-1941.7872
20.65	1	1	-4368.099	-2833.2934	-1037.6182	-1963.5777
20.7	1	1	-4418.0509	-2865.3951	-1048.9064	-1985.614
20.75	1	1	-4468.5659	-2897.8587	-1060.3218	-2007.8988
20.8	1	1	-4519.65	-2930.688	-1071.8658	-2030.4346
20.85	1	1	-4571.3092	-2963.8869	-1083.5398	-2053.2241
20.9	1	1	-4623.5498	-2997.4594	-1095.3452	-2076.2701
20.95	1	1	-4676.3776	-3031.4093	-1107.2832	-2099.5751
21	1	1	-4729.7991	-3065.7406	-1119.3554	-2123.142
21.05	1	1	-4783.8203	-3100.4574	-1131.5631	-2146.9735
21.1	1	1	-4838.4474	-3135.5636	-1143.9078	-2171.0723
21.15	1	1	-4893.687	-3171.0633	-1156.3908	-2195.4413
21.2	1	1	-4949.5452	-3206.9606	-1169.0136	-2220.0832
21.25	1	1	-5006.0284	-3243.2595	-1181.7777	-2245.0008
21.3	1	1	-5063.1432	-3279.9643	-1194.6845	-2270.197
21.35	1	1	-5120.896	-3317.0791	-1207.7354	-2295.6747
21.4	1	1	-5179.2933	-3354.6081	-1220.932	-2321.4366
21.45	1	1	-5238.3416	-3392.5554	-1234.2757	-2347.4859
21.5	1	1	-5298.0477	-3430.9255	-1247.768	-2373.8252
21.55	1	1	-5358.4182	-3469.7225	-1261.4105	-2400.4577
21.6	1	1	-5419.4598	-3508.9507	-1275.2046	-2427.3861
21.65	1	1	-5481.1792	-3548.6145	-1289.1518	-2454.6137
21.7	1	1	-5543.5832	-3588.7183	-1303.2538	-2482.1432
21.75	1	1	-5606.6787	-3629.2664	-1317.512	-2509.9778
21.8	1	1	-5670.4725	-3670.2634	-1331.928	-2538.1204
21.85	1	1	-5735.0752	-3711.7803	-1346.527	-2566.6199
21.9	1	1	-5800.4841	-3753.8156	-1361.3082	-2595.4752
21.95	1	1	-5866.6332	-3796.3265	-1376.2566	-2624.6569
22	1	1	-5933.5305	-3839.3183	-1391.3742	-2654.1688
22.05	1	1	-6001.1842	-3882.7963	-1406.6627	-2684.0143
22.1	1	1	-6069.6024	-3926.7656	-1422.124	-2714.1971
22.15	1	1	-6138.7934	-3971.2315	-1437.76	-2744.7208
22.2	1	1	-6208.7655	-4016.1995	-1453.5724	-2775.5891
22.25	1	1	-6279.527	-4061.6748	-1469.5633	-2806.8057
22.3	1	1	-6351.0864	-4107.6629	-1485.7346	-2838.3743
22.35	1	1	-6423.4522	-4154.1693	-1502.088	-2870.2986
22.4	1	1	-6496.633	-4201.1995	-1518.6257	-2902.5825
22.45	1	1	-6570.6374	-4248.759	-1535.3495	-2935.2297
22.5	1	1	-6645.474	-4296.8535	-1552.2614	-2968.2441
22.55	1	1	-6721.1517	-4345.4884	-1569.3634	-3001.6295
22.6	1	1	-6797.6793	-4394.6696	-1586.6574	-3035.3898
22.65	1	1	-6875.0655	-4444.4027	-1604.1456	-3069.529
22.7	1	1	-6953.3195	-4494.6934	-1621.8298	-3104.0509
22.75	1	1	-7032.4501	-4545.5476	-1639.7122	-3138.9597
22.8	1	1	-7112.4665	-4596.9711	-1657.7948	-3174.2592
22.85	1	1	-7193.3778	-4648.9698	-1676.0796	-3209.9534
22.9	1	1	-7275.1932	-4701.5496	-1694.5688	-3246.0466
22.95	1	1	-7357.9219	-4754.7163	-1713.2644	-3282.5427
23	1	1	-7441.5733	-4808.4761	-1732.1685	-3319.4458
23.05	1	1	-7526.1568	-4862.835	-1751.2833	-3356.7602
23.1	1	1	-7611.6818	-4917.799	-1770.611	-3394.4899
23.15	1	1	-7698.1579	-4973.3743	-1790.1535	-3432.6392
23.2	1	1	-7785.5946	-5029.5671	-1809.9132	-3471.2123
23.25	1	1	-7874.0016	-5086.3834	-1829.8922	-3510.2134
23.3	1	1	-7963.3885	-5143.8296	-1850.0927	-3549.6469
23.35	1	1	-8053.7652	-5201.912	-1870.517	-3589.517
23.4	1	1	-8145.1415	-5260.6368	-1891.1671	-3629.8281
23.45	1	1	-8237.5273	-5320.0105	-1912.0454	-3670.5846
23.5	1	1	-8330.9984	-5380.0816	-1933.1689	-3711.8199
23.55	1	1	-8425.7298	-5440.9621	-1954.577	-3753.611
23.6	1	1	-8521.5327	-5502.5313	-1976.2273	-3795.8748
23.65	1	1	-8618.4188	-5564.7966	-1998.1223	-3838.6165
23.7	1	1	-8716.4	-5627.7657	-2020.2648	-3881.8412
23.75	1	1	-8815.4881	-5691.4462	-2042.6575	-3925.5543
23.8	1	1	-8915.695	-5755.8457	-2065.303	-3969.761
23.85	1	1	-9017.0329	-5820.972	-2088.204	-4014.4666
23.9	1	1	-9119.5138	-5886.8329	-2111.3634	-4059.6764
23.95	1	1	-9223.15	-5953.4362	-2134.7839	-4105.3959
24	1	1	-9327.9538	-6020.79	-2158.4682	-4151.6305
24.05	1	1	-9433.9378	-6088.9022	-2182.4192	-4198.3857
24.1	1	1	-9541.1143	-6157.7808	-2206.6398	-4245.6671
24.15	1	1	-9649.4961	-6227.4339	-2231.1326	-4293.4801
24.2	1	1	-9759.0958	-6297.8697	-2255.9008	-4341.8304
24.25	1	1	-9869.9262	-6369.0965	-2280.947	-4390.7236
24.3	1	1	-9982.0002	-6441.1225	-2306.2743	-4440.1655
24.35	1	1	-10095.331	-6513.9561	-2331.8855	-4490.1617
24.4	1	1	-10209.931	-6587.6056	-2357.7837	-4540.718
24.45	1	1	-10325.814	-6662.0796	-2383.9717	-4591.8403
24.5	1	1	-10442.994	-6737.3865	-2410.4527	-4643.5343
24.55	1	1	-10561.483	-6813.535	-2437.2296	-4695.8061
24.6	1	1	-10681.294	-6890.5337	-2464.3054	-4748.6615
24.65	1	1	-10802.443	-6968.3913	-2491.6833	-4802.1065
24.7	1	1	-10924.941	-7047.1165	-2519.3662	-4856.147
24.75	1	1	-11048.804	-7126.7183	-2547.3574	-4910.7893
24.8	1	1	-11174.044	-7207.2054	-2575.6599	-4966.0393
24.85	1	1	-11300.675	-7288.5868	-2604.2769	-5021.9033
24.9	1	1	-11428.713	-7370.8716	-2633.2115	-5078.3873
24.95	1	1	-11558.17	-7454.0688	-2662.4669	-5135.4977
25	1	1	-11689.061	-7538.1874	-2692.0464	-5193.2407
25.05	1	1	-11821.4	-7623.2368	-2721.9531	-5251.6225
25.1	1	1	-11955.202	-7709.2261	-2752.1904	-5310.6496
25.15	1	1	-12090.481	-7796.1647	-2782.7614	-5370.3283
25.2	1	1	-12227.629	-7884.3041	-2813.7548	-5430.8313
25.25	1	1	-12366.365	-7973.465	-2845.1073	-5492.0353
25.3	1	1	-12506.671	-8063.6341	-2876.8143	-5553.9315
25.35	1	1	-12648.562	-8154.8223	-2908.8798	-5616.5273
25.4	1	1	-12792.057	-8247.0409	-2941.3075	-5679.8304
25.45	1	1	-12937.172	-8340.3009	-2974.1015	-5743.8483
25.5	1	1	-13083.925	-8434.6136	-3007.2656	-5808.5889
25.55	1	1	-13232.334	-8529.9904	-3040.8039	-5874.0599
25.6	1	1	-13382.416	-8626.4426	-3074.7203	-5940.2691
25.65	1	1	-13534.19	-8723.9817	-3109.019	-6007.2245
25.7	1	1	-13687.673	-8822.6194	-3143.704	-6074.9339
25.75	1	1	-13842.883	-8922.3673	-3178.7793	-6143.4055
25.8	1	1	-13999.84	-9023.2373	-3214.2492	-6212.6473
25.85	1	1	-14158.561	-9125.2411	-3250.1178	-6282.6675
25.9	1	1	-14319.065	-9228.3908	-3286.3893	-6353.4742
25.95	1	1	-14481.37	-9332.6983	-3323.068	-6425.0757
26	1	1	-14645.496	-9438.1758	-3360.1581	-6497.4804
26.05	1	1	-14811.462	-9544.8354	-3397.6639	-6570.6966
26.1	1	1	-14979.286	-9652.6896	-3435.5897	-6644.7327
26.15	1	1	-15148.988	-9761.7506	-3473.9399	-6719.5973
26.2	1	1	-15320.588	-9872.031	-3512.7188	-6795.2989
26.25	1	1	-15494.104	-9983.5432	-3551.9309	-6871.8462
26.3	1	1	-15669.558	-10096.3	-3591.5807	-6949.2477
26.35	1	1	-15846.967	-10210.314	-3631.6726	-7027.5124
26.4	1	1	-16026.353	-10325.598	-3672.211	-7106.6489
26.45	1	1	-16207.735	-10442.165	-3713.2007	-7186.6661
26.5	1	1	-16391.134	-10560.029	-3754.646	-7267.573
26.55	1	1	-16576.57	-10679.201	-3796.5517	-7349.3785
26.6	1	1	-16764.063	-10799.695	-3838.9223	-7432.0916
26.65	1	1	-16953.635	-10921.525	-3881.7626	-7515.7216
26.7	1	1	-17145.305	-11044.704	-3925.0771	-7600.2774
26.75	1	1	-17339.096	-11169.245	-3968.8707	-7685.7685
26.8	1	1	-17535.027	-11295.162	-4013.1481	-7772.2039
26.85	1	1	-17733.457	-11422.685	-4057.9902	-7859.7418
26.9	1	1	-17934.373	-11551.806	-4103.3941	-7948.3763
26.95	1	1	-18137.561	-11682.387	-4149.3115	-8038.0133
27	1	1	-18343.047	-11814.444	-4195.7481	-8128.6637
27.05	1	1	-18550.854	-11947.994	-4242.7094	-8220.3386
27.1	1	1	-18761.009	-12083.052	-4290.2013	-8313.049
27.15	1	1	-18973.537	-12219.635	-4338.2293	-8406.8062
27.2	1	1	-19188.463	-12357.76	-4386.7993	-8501.6214
27.25	1	1	-19405.814	-12497.442	-4435.9171	-8597.506
27.3	1	1	-19625.614	-12638.699	-4485.5886	-8694.4714
27.35	1	1	-19847.891	-12781.547	-4535.8196	-8792.5293
27.4	1	1	-20072.67	-12926.004	-4586.6163	-8891.6913
27.45	1	1	-20299.979	-13072.086	-4637.9845	-8991.969
27.5	1	1	-20529.843	-13219.81	-4689.9303	-9093.3742
27.55	1	1	-20762.291	-13369.195	-4742.4598	-9195.919
27.6	1	1	-20997.348	-13520.257	-4795.5791	-9299.6152
27.65	1	1	-21235.043	-13673.014	-4849.2945	-9404.4749
27.7	1	1	-21475.403	-13827.483	-4903.6121	-9510.5102
27.75	1	1	-21718.456	-13983.683	-4958.5382	-9617.7335
27.8	1	1	-21964.229	-14141.632	-5014.0792	-9726.1571
27.85	1	1	-22212.752	-14301.347	-5070.2414	-9835.7933
27.9	1	1	-22464.051	-14462.847	-5127.0312	-9946.6547
27.95	1	1	-22718.157	-14626.15	-5184.455	-10058.754
28	1	1	-22975.096	-14791.275	-5242.5194	-10172.103
28.05	1	1	-23234.9	-14958.24	-5301.2308	-10286.716
28.1	1	1	-23497.595	-15127.064	-5360.596	-10402.605
28.15	1	1	-23763.213	-15297.766	-5420.6214	-10519.783
28.2	1	1	-24031.782	-15470.364	-5481.3138	-10638.263
28.25	1	1	-24303.332	-15644.879	-5542.68	-10758.058
28.3	1	1	-24577.893	-15821.328	-5604.7265	-10879.181
28.35	1	1	-24855.496	-15999.732	-5667.4604	-11001.646
28.4	1	1	-25136.17	-16180.11	-5730.8883	-11125.466
28.45	1	1	-25419.946	-16362.481	-5795.0173	-11250.655
28.5	1	1	-25707.056	-16546.995	-5859.8997	-11377.314
28.55	1	1	-25998.025	-16733.989	-5925.6542	-11505.676
28.6	1	1	-26292.286	-16923.098	-5992.1525	-11635.49
28.65	1	1	-26589.874	-17114.346	-6059.4027	-11766.771
28.7	1	1	-26890.826	-17307.755	-6127.413	-11899.537
28.75	1	1	-27195.177	-17503.35	-6196.1917	-12033.802
28.8	1	1	-27502.966	-17701.153	-6265.7471	-12169.584
28.85	1	1	-27814.228	-17901.189	-6336.0876	-12306.898
28.9	1	1	-28129.002	-18103.481	-6407.2216	-12445.761
28.95	1	1	-28447.325	-18308.054	-6479.1576	-12586.19
29	1	1	-28769.235	-18514.933	-6551.9042	-12728.202
29.05	1	1	-29094.771	-18724.141	-6625.47	-12871.812
29.1	1	1	-29423.97	-18935.704	-6699.8638	-13017.039
29.15	1	1	-29756.871	-19149.646	-6775.0943	-13163.9
29.2	1	1	-30093.514	-19365.993	-6851.1704	-13312.411
29.25	1	1	-30433.938	-19584.769	-6928.1009	-13462.589
29.3	1	1	-30778.183	-19806.001	-7005.8948	-13614.454
29.35	1	1	-31126.288	-20029.714	-7084.5612	-13768.021
29.4	1	1	-31478.295	-20255.934	-7164.1091	-13923.31
29.45	1	1	-31834.242	-20484.687	-7244.5476	-14080.337
29.5	1	1	-32194.172	-20716	-7325.8861	-14239.121
29.55	1	1	-32558.125	-20949.897	-7408.1338	-14399.68
29.6	1	1	-32926.143	-21186.408	-7491.3001	-14562.031
29.65	1	1	-33298.267	-21425.557	-7575.3943	-14726.195
29.7	1	1	-33674.539	-21667.372	-7660.426	-14892.188
29.75	1	1	-34055.002	-21911.88	-7746.4047	-15060.031
29.8	1	1	-34439.698	-22159.108	-7833.34	-15229.74
29.85	1	1	-34828.67	-22409.085	-7921.2416	-15401.336
29.9	1	1	-35221.961	-22661.837	-8010.1193	-15574.837
29.95	1	1	-35619.615	-22917.393	-8099.9827	-15750.263
30	1	1	-36021.675	-23175.78	-8190.8419	-15927.633
30.05	1	1	-36428.184	-23437.027	-8282.7068	-16106.966
30.1	1	1	-36839.188	-23701.163	-8375.5873	-16288.281
30.15	1	1	-37254.731	-23968.215	-8469.4935	-16471.599
30.2	1	1	-37676.087	-24239.002	-8564.7126	-16657.481
30.25	1	1	-38102.333	-24512.931	-8661.0367	-16845.52
30.3	1	1	-38533.403	-24789.961	-8758.4508	-17035.687
30.35	1	1	-38969.349	-25070.124	-8856.9668	-17228.005
30.4	1	1	-39410.225	-25353.454	-8956.5968	-17422.498
30.45	1	1	-39856.084	-25639.987	-9057.3526	-17619.189
30.5	1	1	-40306.979	-25929.756	-9159.2464	-17818.102
30.55	1	1	-40762.964	-26222.796	-9262.2906	-18019.261
30.6	1	1	-41224.095	-26519.143	-9366.4973	-18222.689
30.65	1	1	-41690.426	-26818.832	-9471.8791	-18428.411
30.7	1	1	-42162.012	-27121.897	-9578.4484	-18636.452
30.75	1	1	-42638.909	-27428.376	-9686.2178	-18846.835
30.8	1	1	-43121.174	-27738.304	-9795.2001	-19059.587
30.85	1	1	-43608.863	-28051.717	-9905.408	-19274.731
30.9	1	1	-44102.033	-28368.653	-10016.854	-19492.293
30.95	1	1	-44600.742	-28689.148	-10129.552	-19712.299
31	1	1	-45105.047	-29013.239	-10243.515	-19934.773
31.05	1	1	-45615.006	-29340.964	-10358.755	-20159.742
31.1	1	1	-46130.679	-29672.36	-10475.286	-20387.231
31.15	1	1	-46652.125	-30007.465	-10593.121	-20617.267
31.2	1	1	-47179.402	-30346.319	-10712.275	-20849.875
31.25	1	1	-47712.571	-30688.958	-10832.759	-21085.082
31.3	1	1	-48251.693	-31035.422	-10954.588	-21322.915
31.35	1	1	-48796.827	-31385.75	-11077.776	-21563.401
31.4	1	1	-49348.036	-31739.981	-11202.337	-21806.566
31.45	1	1	-49905.38	-32098.155	-11328.284	-22052.438
31.5	1	1	-50468.921	-32460.312	-11455.631	-22301.044
31.55	1	1	-51038.723	-32826.491	-11584.393	-22552.412
31.6	1	1	-51614.848	-33196.733	-11714.583	-22806.568
31.65	1	1	-52197.358	-33571.079	-11846.216	-23063.542
31.7	1	1	-52786.319	-33949.569	-11979.307	-23323.361
31.75	1	1	-53381.793	-34332.245	-12113.869	-23586.054
31.8	1	1	-53983.845	-34719.148	-12249.918	-23851.648
31.85	1	1	-54592.54	-35110.32	-12387.467	-24120.173
31.9	1	1	-55208.727	-35506.308	-12526.711	-24392.003
31.95	1	1	-55833.091	-35907.556	-12667.805	-24667.442
32	1	1	-56464.521	-36313.345	-12810.495	-24945.998
32.05	1	1	-57103.095	-36723.724	-12954.8	-25227.705
32.1	1	1	-57748.889	-37138.745	-13100.737	-25512.597
32.15	1	1	-58401.982	-37558.456	-13248.323	-25800.71
32.2	1	1	-59062.452	-37982.908	-13397.577	-26092.077
32.25	1	1	-59730.379	-38412.153	-13548.516	-26386.734
32.3	1	1	-60405.842	-38846.242	-13701.158	-26684.715
32.35	1	1	-61088.923	-39285.227	-13855.522	-26986.057
32.4	1	1	-61779.703	-39729.16	-14011.626	-27290.796
32.45	1	1	-62478.262	-40178.093	-14169.488	-27598.967
32.5	1	1	-63184.685	-40632.079	-14329.127	-27910.606
32.55	1	1	-63899.053	-41091.172	-14490.562	-28225.751
32.6	1	1	-64621.45	-41555.426	-14653.812	-28544.438
32.65	1	1	-65351.96	-42024.894	-14818.896	-28866.705
32.7	1	1	-66090.669	-42499.632	-14985.832	-29192.588
32.75	1	1	-66837.662	-42979.694	-15154.641	-29522.126
32.8	1	1	-67593.024	-43465.135	-15325.342	-29855.356
32.85	1	1	-68356.842	-43956.011	-15497.953	-30192.317
32.9	1	1	-69129.204	-44452.379	-15672.496	-30533.047
32.95	1	1	-69910.198	-44954.294	-15848.99	-30877.585
33	1	1	-70699.911	-45461.814	-16027.455	-31225.97
33.05	1	1	-71498.433	-45974.995	-16207.91	-31578.241
33.1	1	1	-72305.853	-46493.897	-16390.377	-31934.437
33.15	1	1	-73122.263	-47018.575	-16574.876	-32294.6
33.2	1	1	-73947.751	-47549.09	-16761.427	-32658.768
33.25	1	1	-74782.412	-48085.499	-16950.051	-33026.982
33.3	1	1	-75626.335	-48627.863	-17140.769	-33399.283
33.35	1	1	-76479.614	-49176.24	-17333.602	-33775.712
33.4	1	1	-77342.343	-49730.69	-17528.57	-34156.309
33.45	1	1	-78214.614	-50291.275	-17725.696	-34541.117
33.5	1	1	-79096.524	-50858.054	-17925	-34930.176
33.55	1	1	-79988.166	-51431.089	-18126.504	-35323.529
33.6	1	1	-80889.636	-52010.442	-18330.229	-35721.219
33.65	1	1	-81803.711	-52597.888	-18536.8	-36124.467
33.7	1	1	-82728.544	-53192.246	-18745.801	-36532.461
33.75	1	1	-83663.84	-53793.329	-18957.166	-36945.071
33.8	1	1	-84609.714	-54401.21	-19170.922	-37362.347
33.85	1	1	-85566.28	-55015.962	-19387.094	-37784.339
33.9	1	1	-86533.652	-55637.66	-19605.709	-38211.1
33.95	1	1	-87511.949	-56266.377	-19826.792	-38642.679
34	1	1	-88501.287	-56902.191	-20050.37	-39079.13
34.05	1	1	-89501.784	-57545.177	-20276.47	-39520.503
34.1	1	1	-90513.56	-58195.411	-20505.119	-39966.852
34.15	1	1	-91536.735	-58852.97	-20736.344	-40418.23
34.2	1	1	-92571.429	-59517.933	-20970.173	-40874.689
34.25	1	1	-93617.765	-60190.377	-21206.631	-41336.284
34.3	1	1	-94675.865	-60870.382	-21445.749	-41803.069
34.35	1	1	-95745.853	-61558.026	-21687.553	-42275.099
34.4	1	1	-96827.853	-62253.39	-21932.071	-42752.427
34.45	1	1	-97921.992	-62956.555	-22179.333	-43235.111
34.5	1	1	-99028.394	-63667.601	-22429.366	-43723.204
34.55	1	1	-100147.19	-64386.611	-22682.199	-44216.764
34.6	1	1	-101278.5	-65113.667	-22937.861	-44715.847
34.65	1	1	-102422.46	-65848.85	-23196.382	-45220.51
34.7	1	1	-103579.2	-66592.246	-23457.79	-45730.81
34.75	1	1	-104748.85	-67343.939	-23722.115	-46246.805
34.8	1	1	-105931.54	-68104.011	-23989.388	-46768.553
34.85	1	1	-107127.41	-68872.55	-24259.637	-47296.113
34.9	1	1	-108336.58	-69649.64	-24532.893	-47829.543
34.95	1	1	-109559.19	-70435.369	-24809.187	-48368.902
35	1	1	-110795.38	-71229.822	-25088.548	-48914.251
35.05	1	1	-112045.28	-72033.087	-25371.009	-49465.649
35.1	1	1	-113309.04	-72845.254	-25656.599	-50023.157
35.15	1	1	-114586.78	-73666.409	-25945.35	-50586.836
35.2	1	1	-115878.64	-74496.642	-26237.293	-51156.746
35.25	1	1	-117184.78	-75336.044	-26532.46	-51732.95
35.3	1	1	-118505.32	-76184.704	-26830.882	-52315.51
35.35	1	1	-119841.91	-77043.683	-27132.933	-52905.153
35.4	1	1	-121196.46	-77914.2	-27439.042	-53502.715
35.45	1	1	-122566.33	-78794.569	-27748.615	-54107.04
35.5	1	1	-123951.7	-79684.895	-28061.69	-54718.2
35.55	1	1	-125352.73	-80585.288	-28378.304	-55336.27
35.6	1	1	-126769.6	-81495.856	-28698.497	-55961.325
35.65	1	1	-128202.47	-82416.709	-29022.306	-56593.44
35.7	1	1	-129651.52	-83347.959	-29349.77	-57232.692
35.75	1	1	-131116.91	-84289.715	-29680.93	-57879.156
35.8	1	1	-132598.84	-85242.092	-30015.824	-58532.911
35.85	1	1	-134097.46	-86205.202	-30354.492	-59194.033
35.9	1	1	-135612.96	-87179.159	-30696.974	-59862.601
35.95	1	1	-137145.52	-88164.078	-31043.311	-60538.695
36	1	1	-138695.32	-89160.075	-31393.544	-61222.393
36.05	1	1	-140262.54	-90167.267	-31747.713	-61913.775
36.1	1	1	-141847.36	-91185.77	-32105.859	-62612.923
36.15	1	1	-143449.96	-92215.705	-32468.026	-63319.917
36.2	1	1	-145070.54	-93257.189	-32834.253	-64034.839
36.25	1	1	-146709.28	-94310.343	-33204.584	-64757.773
36.3	1	1	-148366.36	-95375.287	-33579.061	-65488.799
36.35	1	1	-150041.98	-96452.144	-33957.727	-66228.004
36.4	1	1	-151736.33	-97541.036	-34340.625	-66975.469
36.45	1	1	-153449.59	-98642.086	-34727.798	-67731.281
36.5	1	1	-155181.97	-99755.419	-35119.29	-68495.524
36.55	1	1	-156933.65	-100881.16	-35515.145	-69268.285
36.6	1	1	-158704.84	-102019.43	-35915.408	-70049.649
36.65	1	1	-160495.73	-103170.37	-36320.122	-70839.705
36.7	1	1	-162306.52	-104334.09	-36729.334	-71638.539
36.75	1	1	-164137.41	-105510.73	-37143.087	-72446.24
36.8	1	1	-165988.6	-106700.42	-37561.428	-73262.896
36.85	1	1	-167860.29	-107903.28	-37984.403	-74088.597
36.9	1	1	-169752.69	-109119.45	-38412.057	-74923.434
36.95	1	1	-171666	-110349.06	-38844.436	-75767.496
37	1	1	-173600.43	-111592.24	-39281.588	-76620.875
37.05	1	1	-175556.19	-112849.13	-39723.56	-77483.662
37.1	1	1	-177538.95	-114123.37	-40171.634	-78358.362
37.15	1	1	-179545.34	-115412.8	-40625.049	-79243.486
37.2	1	1	-181574.43	-116716.82	-41083.593	-80138.624
37.25	1	1	-183626.47	-118035.59	-41547.323	-81043.886
37.3	1	1	-185701.7	-119369.26	-42016.295	-81959.381
37.35	1	1	-187800.38	-120718	-42490.566	-82885.22
37.4	1	1	-189922.77	-122081.97	-42970.192	-83821.515
37.45	1	1	-192069.1	-123461.34	-43455.233	-84768.377
37.5	1	1	-194239.65	-124856.26	-43945.744	-85725.92
37.55	1	1	-196434.67	-126266.92	-44441.785	-86694.258
37.6	1	1	-198654.42	-127693.46	-44943.416	-87673.507
37.65	1	1	-200899.16	-129136.07	-45450.694	-88663.781
37.7	1	1	-203169.17	-130594.91	-45963.68	-89665.198
37.75	1	1	-205464.69	-132070.15	-46482.434	-90677.875
37.8	1	1	-207786.01	-133561.97	-47007.017	-91701.93
37.85	1	1	-210133.39	-135070.54	-47537.49	-92737.483
37.9	1	1	-212507.11	-136596.04	-48073.915	-93784.655
37.95	1	1	-214907.43	-138138.63	-48616.352	-94843.564
38	1	1	-217334.65	-139698.51	-49164.865	-95914.335
38.05	1	1	-219789.02	-141275.84	-49719.517	-96997.089
38.1	1	1	-222270.84	-142870.8	-50280.371	-98091.95
38.15	1	1	-224780.38	-144483.59	-50847.49	-99199.042
38.2	1	1	-227317.94	-146114.37	-51420.939	-100318.49
38.25	1	1	-229883.79	-147763.34	-52000.782	-101450.42
38.3	1	1	-232478.22	-149430.68	-52587.085	-102594.96
38.35	1	1	-235101.53	-151116.58	-53179.913	-103752.24
38.4	1	1	-237754	-152821.22	-53779.331	-104922.38
38.45	1	1	-240435.93	-154544.79	-54385.407	-106105.52
38.5	1	1	-243147.61	-156287.48	-54998.206	-107301.79
38.55	1	1	-245889.34	-158049.48	-55617.797	-108511.31
38.6	1	1	-248661.43	-159830.99	-56244.246	-109734.23
38.65	1	1	-251464.17	-161632.2	-56877.623	-110970.66
38.7	1	1	-254297.86	-163453.3	-57517.995	-112220.75
38.75	1	1	-257162.81	-165294.5	-58165.432	-113484.64
38.8	1	1	-260062.15	-167157.78	-58820.637	-114763.68
38.85	1	1	-263000.82	-169046.35	-59484.733	-116060.09
38.9	1	1	-265972.75	-170956.3	-60156.345	-117371.16
38.95	1	1	-268978.3	-172887.84	-60835.553	-118697.07
39	1	1	-272017.83	-174841.23	-61522.441	-120037.97
39.05	1	1	-275091.72	-176816.69	-62217.092	-121394.02
39.1	1	1	-278200.32	-178814.47	-62919.59	-122765.39
39.15	1	1	-281344.02	-180834.8	-63630.02	-124152.24
39.2	1	1	-284523.2	-182877.93	-64348.465	-125554.74
39.25	1	1	-287738.23	-184944.1	-65075.013	-126973.06
39.3	1	1	-290989.49	-187033.56	-65809.749	-128407.36
39.35	1	1	-294277.37	-189146.55	-66552.761	-129857.82
39.4	1	1	-297602.27	-191283.33	-67304.136	-131324.6
39.45	1	1	-300964.56	-193444.14	-68063.963	-132807.89
39.5	1	1	-304364.64	-195629.24	-68832.33	-134307.84
39.55	1	1	-307802.92	-197838.88	-69609.328	-135824.65
39.6	1	1	-311279.78	-200073.33	-70395.047	-137358.48
39.65	1	1	-314795.64	-202332.83	-71189.577	-138909.5
39.7	1	1	-318350.89	-204617.65	-71993.011	-140477.91
39.75	1	1	-321945.95	-206928.05	-72805.44	-142063.88
39.8	1	1	-325581.22	-209264.3	-73626.957	-143667.59
39.85	1	1	-329257.13	-211626.66	-74457.656	-145289.23
39.9	1	1	-332974.08	-214015.39	-75297.632	-146928.97
39.95	1	1	-336732.5	-216430.78	-76146.978	-148587.01
40	1	1	-340532.81	-218873.09	-77005.79	-150263.53
40.05	1	1	-344375.44	-221342.59	-77874.166	-151958.71
40.1	1	1	-348260.81	-223839.57	-78752.2	-153672.75
40.15	1	1	-352189.35	-226364.28	-79639.991	-155405.84
40.2	1	1	-356161.5	-228917.03	-80537.637	-157158.16
40.25	1	1	-360177.69	-231498.08	-81445.237	-158929.92
40.3	1	1	-364238.37	-234107.72	-82362.889	-160721.3
40.35	1	1	-368343.98	-236746.23	-83290.694	-162532.5
40.4	1	1	-372494.96	-239413.9	-84228.753	-164363.71
40.45	1	1	-376691.76	-242111.01	-85177.167	-166215.14
40.5	1	1	-380934.83	-244837.87	-86136.038	-168086.98
40.55	1	1	-385235.93	-247602	-87108.014	-169984.42
40.6	1	1	-389588.97	-250399.51	-88091.726	-171904.78
40.65	1	1	-393991.27	-253228.67	-89086.568	-173846.86
40.7	1	1	-398443.37	-256089.83	-90092.662	-175810.91
40.75	1	1	-402945.8	-258983.34	-91110.13	-177797.16
40.8	1	1	-407499.11	-261909.54	-92139.095	-179805.86
40.85	1	1	-412103.84	-264868.79	-93179.68	-181837.24
40.9	1	1	-416760.56	-267861.44	-94232.01	-183891.56
40.95	1	1	-421469.81	-270887.86	-95296.212	-185969.05
41	1	1	-426232.16	-273948.39	-96372.411	-188069.96
41.05	1	1	-431048.17	-277043.41	-97460.737	-190194.55
41.1	1	1	-435918.42	-280173.28	-98561.316	-192343.06
41.15	1	1	-440843.47	-283338.37	-99674.28	-194515.75
41.2	1	1	-445823.91	-286539.05	-100799.76	-196712.87
41.25	1	1	-450860.31	-289775.69	-101937.88	-198934.69
41.3	1	1	-455953.27	-293048.67	-103088.78	-201181.44
41.35	1	1	-461103.37	-296358.38	-104252.6	-203453.41
41.4	1	1	-466311.2	-299705.18	-105429.46	-205750.85
41.45	1	1	-471577.38	-303089.48	-106619.5	-208074.02
41.5	1	1	-476902.49	-306511.65	-107822.86	-210423.19
41.55	1	1	-482287.16	-309972.08	-109039.67	-212798.64
41.6	1	1	-487731.98	-313471.17	-110270.08	-215200.62
41.65	1	1	-493237.58	-317009.32	-111514.22	-217629.41
41.7	1	1	-498804.57	-320586.91	-112772.23	-220085.28
41.75	1	1	-504433.58	-324204.36	-114044.26	-222568.52
41.8	1	1	-510125.25	-327862.07	-115330.44	-225079.39
41.85	1	1	-515880.19	-331560.44	-116630.92	-227618.17
41.9	1	1	-521699.05	-335299.89	-117945.84	-230185.16
41.95	1	1	-527582.47	-339080.81	-119275.35	-232780.62
42	1	1	-533531.09	-342903.64	-120619.59	-235404.84
42.05	1	1	-539545.57	-346768.78	-121978.71	-238058.12
42.1	1	1	-545626.55	-350676.66	-123352.85	-240740.73
42.15	1	1	-551774.7	-354627.7	-124742.17	-243452.98
42.2	1	1	-557990.67	-358622.32	-126146.82	-246195.14
42.25	1	1	-564275.88	-362661.44	-127567.11	-248967.85
42.3	1	1	-570651.74	-366758.87	-129007.92	-251780.56
42.35	1	1	-577099.76	-370902.69	-130465.04	-254625.11
42.4	1	1	-583620.74	-375093.39	-131938.65	-257501.84
42.45	1	1	-590215.46	-379331.49	-133428.93	-260411.1
42.5	1	1	-596884.73	-383617.5	-134936.05	-263353.26
42.55	1	1	-603629.36	-387951.94	-136460.2	-266328.65
42.6	1	1	-610450.14	-392335.33	-138001.56	-269337.65
42.65	1	1	-617347.9	-396768.19	-139560.33	-272380.6
42.7	1	1	-624323.47	-401251.06	-141136.68	-275457.88
42.75	1	1	-631377.67	-405784.47	-142730.8	-278569.85
42.8	1	1	-638511.34	-410368.95	-144342.88	-281716.88
42.85	1	1	-645725.33	-415005.06	-145973.11	-284899.35
42.9	1	1	-653020.47	-419693.32	-147621.69	-288117.61
42.95	1	1	-660397.63	-424434.3	-149288.8	-291372.06
43	1	1	-667857.68	-429228.55	-150974.64	-294663.08
43.05	1	1	-675401.46	-434076.62	-152679.42	-297991.04
43.1	1	1	-683029.87	-438979.08	-154403.32	-301356.33
43.15	1	1	-690743.77	-443936.5	-156146.54	-304759.34
43.2	1	1	-698544.06	-448949.43	-157909.29	-308200.46
43.25	1	1	-706431.62	-454018.46	-159691.76	-311680.08
43.3	1	1	-714407.36	-459144.17	-161494.17	-315198.6
43.35	1	1	-722472.19	-464327.13	-163316.71	-318756.43
43.4	1	1	-730627	-469567.93	-165159.59	-322353.95
43.45	1	1	-738872.72	-474867.17	-167023.02	-325991.59
43.5	1	1	-747210.27	-480225.43	-168907.2	-329669.73
43.55	1	1	-755640.59	-485643.31	-170812.36	-333388.8
43.6	1	1	-764164.6	-491121.42	-172738.69	-337149.21
43.65	1	1	-772783.25	-496660.35	-174686.41	-340951.37
43.7	1	1	-781497.49	-502260.73	-176655.74	-344795.7
43.75	1	1	-790308.27	-507923.16	-178646.89	-348682.62
43.8	1	1	-799216.55	-513648.26	-180660.08	-352612.56
43.85	1	1	-808223.3	-519436.66	-182695.53	-356585.94
43.9	1	1	-817329.5	-525288.97	-184753.46	-360603.2
43.95	1	1	-826536.11	-531205.84	-186834.09	-364664.75
44	1	1	-835853.63	-537193.95	-188939.77	-368775.23
44.05	1	1	-845297.84	-543263.42	-191074.04	-372941.58
44.1	1	1	-854848.93	-549401.58	-193232.47	-377155.08
44.15	1	1	-864508.06	-555609.17	-195415.32	-381416.25
44.2	1	1	-874276.42	-561886.96	-197622.85	-385725.6
44.25	1	1	-884155.18	-568235.71	-199855.33	-390083.66
44.3	1	1	-894145.54	-574656.17	-202113.03	-394490.95
44.35	1	1	-904248.69	-581149.12	-204396.22	-398947.99
44.4	1	1	-914465.85	-587715.34	-206705.17	-403455.33
44.45	1	1	-924798.24	-594355.62	-209040.17	-408013.51
44.5	1	1	-935247.08	-601070.73	-211401.48	-412623.06
44.55	1	1	-945813.61	-607861.48	-213789.38	-417284.52
44.6	1	1	-956499.08	-614728.67	-216204.17	-421998.46
44.65	1	1	-967304.75	-621673.1	-218646.12	-426765.43
44.7	1	1	-978231.87	-628695.59	-221115.51	-431585.97
44.75	1	1	-989281.74	-635796.96	-223612.64	-436460.66
44.8	1	1	-1000455.6	-642978.02	-226137.8	-441390.06
44.85	1	1	-1011754.8	-650239.62	-228691.27	-446374.74
44.9	1	1	-1023180.6	-657582.59	-231273.36	-451415.28
44.95	1	1	-1034734.3	-665007.76	-233884.36	-456512.25
45	1	1	-1046417.3	-672516	-236524.56	-461666.23
45.05	1	1	-1058230.9	-680108.15	-239194.27	-466877.82
45.1	1	1	-1070176.3	-687785.07	-241893.78	-472147.6
45.15	1	1	-1082255	-695547.63	-244623.41	-477476.17
45.2	1	1	-1094468.4	-703396.7	-247383.46	-482864.12
45.25	1	1	-1106817.7	-711333.16	-250174.24	-488312.07
45.3	1	1	-1119304.4	-719357.9	-252996.06	-493820.61
45.35	1	1	-1131929.8	-727471.8	-255849.24	-499390.35
45.4	1	1	-1144695.3	-735675.75	-258734.08	-505021.92
45.45	1	1	-1157602.4	-743970.66	-261650.9	-510715.93
45.5	1	1	-1170652.5	-752357.44	-264600.03	-516473
45.55	1	1	-1183846.9	-760837	-267581.78	-522293.76
45.6	1	1	-1197187.2	-769410.26	-270596.48	-528178.84
45.65	1	1	-1210674.6	-778078.15	-273644.45	-534128.87
45.7	1	1	-1224310.8	-786841.58	-276726.02	-540144.51
45.75	1	1	-1238123.9	-795718.75	-279847.58	-546238.2
45.8	1	1	-1252113.1	-804709.07	-283008.94	-552409.55
45.85	1	1	-1266260.5	-813801.12	-286206.07	-558650.75
45.9	1	1	-1280568	-822996.02	-289439.37	-564962.54
45.95	1	1	-1295037.2	-832294.87	-292709.22	-571345.69
46	1	1	-1309670	-841698.81	-296016.03	-577800.98
46.05	1	1	-1324468	-851208.97	-299360.18	-584329.18
46.1	1	1	-1339433.1	-860826.48	-302742.08	-590931.07
46.15	1	1	-1354567	-870552.5	-306162.14	-597607.45
46.2	1	1	-1369871.6	-880388.19	-309620.77	-604359.12
46.25	1	1	-1385348.7	-890334.72	-313118.37	-611186.86
46.3	1	1	-1401000	-900393.26	-316655.36	-618091.5
46.35	1	1	-1416827.5	-910565.01	-320232.15	-625073.85
46.4	1	1	-1432833	-920851.14	-323849.17	-632134.72
46.45	1	1	-1449018.4	-931252.88	-327506.83	-639274.95
46.5	1	1	-1465385.5	-941771.42	-331205.58	-646495.35
46.55	1	1	-1481936.3	-952407.99	-334945.82	-653796.78
46.6	1	1	-1498672.7	-963163.83	-338728	-661180.08
46.65	1	1	-1515596.5	-974040.16	-342552.55	-668646.09
46.7	1	1	-1532709.8	-985038.23	-346419.92	-676195.67
46.75	1	1	-1550014.5	-996159.3	-350330.53	-683829.69
46.8	1	1	-1567512.6	-1007404.6	-354284.84	-691549
46.85	1	1	-1585206	-1018775.5	-358283.29	-699354.49
46.9	1	1	-1603096.7	-1030273.2	-362326.34	-707247.04
46.95	1	1	-1621186.8	-1041899	-366414.43	-715227.53
47	1	1	-1639478.2	-1053654.2	-370548.03	-723296.84
47.05	1	1	-1657973.1	-1065540.1	-374727.59	-731455.89
47.1	1	1	-1676673.4	-1077558.1	-378953.59	-739705.57
47.15	1	1	-1695581.2	-1089709.4	-383226.47	-748046.8
47.2	1	1	-1714698.5	-1101995.4	-387546.72	-756480.48
47.25	1	1	-1734027.6	-1114417.4	-391914.8	-765007.54
47.3	1	1	-1753570.4	-1126976.8	-396331.19	-773628.92
47.35	1	1	-1773329.2	-1139675	-400796.36	-782345.53
47.4	1	1	-1793305.9	-1152513.3	-405310.81	-791158.33
47.45	1	1	-1813502.9	-1165493	-409875.01	-800068.25
47.5	1	1	-1833981	-1178653.5	-414502.77	-809102.23
47.55	1	1	-1854702.3	-1191970.3	-419185.48	-818243.5
47.6	1	1	-1875658.1	-1205437.8	-423921.19	-827488.21
47.65	1	1	-1896851	-1219057.6	-428710.45	-836837.48
47.7	1	1	-1918283.4	-1232831.4	-433553.86	-846292.44
47.75	1	1	-1939957.9	-1246760.8	-438451.99	-855854.23
47.8	1	1	-1961877.3	-1260847.5	-443405.44	-865524.01
47.85	1	1	-1984044.1	-1275093.2	-448414.8	-875302.94
47.9	1	1	-2006460.9	-1289499.6	-453480.67	-885192.18
47.95	1	1	-2029130.4	-1304068.5	-458603.65	-895192.91
48	1	1	-2052055.4	-1318801.5	-463784.35	-905306.33
48.05	1	1	-2075238.5	-1333700.4	-469023.39	-915533.62
48.1	1	1	-2098682.5	-1348766.9	-474321.38	-925875.99
48.15	1	1	-2122390.1	-1364002.8	-479678.94	-936334.65
48.2	1	1	-2146364.1	-1379409.9	-485096.7	-946910.82
48.25	1	1	-2170607.2	-1394990.1	-490575.28	-957605.75
48.3	1	1	-2195122.3	-1410745	-496115.33	-968420.66
48.35	1	1	-2219912.2	-1426676.5	-501717.49	-979356.8
48.4	1	1	-2244979.8	-1442786.4	-507382.39	-990415.44
48.45	1	1	-2270328	-1459076.7	-513110.69	-1001597.8
48.5	1	1	-2295959.5	-1475549.1	-518903.04	-1012905.3
48.55	1	1	-2321877.4	-1492205.5	-524760.09	-1024339
48.6	1	1	-2348084.6	-1509047.8	-530682.52	-1035900.4
48.65	1	1	-2374583.9	-1526077.9	-536670.98	-1047590.6
48.7	1	1	-2401378.5	-1543297.7	-542726.15	-1059411.1
48.75	1	1	-2428471.2	-1560709.2	-548848.7	-1071363.1
48.8	1	1	-2455865.2	-1578314.2	-555039.32	-1083448
48.85	1	1	-2483563.3	-1596114.7	-561298.68	-1095667.2
48.9	1	1	-2511568.7	-1614112.6	-567627.49	-1108021.8
48.95	1	1	-2539884.4	-1632310.1	-574026.42	-1120513.4
49	1	1	-2568513.6	-1650708.9	-580496.19	-1133143.2
49.05	1	1	-2597459.3	-1669311.2	-587037.49	-1145912.7
49.1	1	1	-2626724.7	-1688118.9	-593651.03	-1158823.2
49.15	1	1	-2656312.9	-1707134.1	-600337.53	-1171876.1
49.2	1	1	-2686229.9	-1726360.5	-607098.31	-1185074.1
49.25	1	1	-2716505.4	-1745817.3	-613940.04	-1198430.2
49.3	1	1	-2747120.5	-1765492.1	-620858.48	-1211936
49.35	1	1	-2778079	-1785387.7	-627854.51	-1225593.4
49.4	1	1	-2809385	-1805506.5	-634929.04	-1239404.1
49.45	1	1	-2841042.4	-1825851.2	-642082.97	-1253369.7
49.5	1	1	-2873055.4	-1846424.2	-649317.22	-1267492.3
49.55	1	1	-2905428	-1867228.4	-656632.7	-1281773.4
49.6	1	1	-2938164.4	-1888266.3	-664030.37	-1296215.1
49.65	1	1	-2971268.8	-1909540.6	-671511.18	-1310819
49.7	1	1	-3004745.5	-1931054.1	-679076.07	-1325587.2
49.75	1	1	-3038598.8	-1952809.5	-686726.02	-1340521.5
49.8	1	1	-3072832.9	-1974809.6	-694462.01	-1355623.8
49.85	1	1	-3107452.4	-1997057.3	-702285.03	-1370896.1
49.9	1	1	-3142461.7	-2019555.3	-710196.08	-1386340.3
49.95	1	1	-3177865.2	-2042306.7	-718196.17	-1401958.4
50	1	1	-3213667.4	-2065314.2	-726286.34	-1417752.4


==> graphics/data/hf2d5_dt_sim_identfb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.111353	-6.9447757	-16.455232	-11.399301
0.3	1	1	-0.2895654	-9.2049538	-20.435903	-14.157072
0.4	1	1	-0.57085497	-11.140126	-23.285527	-16.081737
0.5	1	1	-0.95227115	-12.87556	-25.421965	-17.460211
0.6	1	1	-1.4225587	-14.481082	-27.069189	-18.450591
0.7	1	1	-1.9674572	-15.999898	-28.360018	-19.149362
0.8	1	1	-2.5728865	-17.460831	-29.379414	-19.62004
0.9	1	1	-3.2264284	-18.88411	-30.184937	-19.906851
1	1	1	-3.9177786	-20.284384	-30.817357	-20.041923
1.1	1	1	-4.6386852	-21.672454	-31.306594	-20.049362
1.2	1	1	-5.382679	-23.056332	-31.675246	-19.947721
1.3	1	1	-6.1447553	-24.441959	-31.940794	-19.751571
1.4	1	1	-6.9210772	-25.833705	-32.117037	-19.472556
1.5	1	1	-7.7087227	-27.234743	-32.215059	-19.120116
1.6	1	1	-8.5054815	-28.647323	-32.243897	-18.702003
1.7	1	1	-9.3096946	-30.072995	-32.211021	-18.224657
1.8	1	1	-10.120129	-31.512772	-32.122678	-17.69349
1.9	1	1	-10.935881	-32.967262	-31.984149	-17.113091
2	1	1	-11.756303	-34.436769	-31.799944	-16.487393
2.1	1	1	-12.580943	-35.921374	-31.573944	-15.819794
2.2	1	1	-13.409503	-37.420997	-31.30952	-15.113259
2.3	1	1	-14.241799	-38.935442	-31.009619	-14.370389
2.4	1	1	-15.07774	-40.464437	-30.676838	-13.593491
2.5	1	1	-15.917301	-42.007661	-30.313474	-12.784619
2.6	1	1	-16.760508	-43.564766	-29.921577	-11.945615
2.7	1	1	-17.607428	-45.135389	-29.502979	-11.078142
2.8	1	1	-18.458153	-46.719171	-29.059329	-10.183705
2.9	1	1	-19.312794	-48.31576	-28.592117	-9.263678
3	1	1	-20.171479	-49.924816	-28.102692	-8.3193134
3.1	1	1	-21.03434	-51.546022	-27.592283	-7.3517621
3.2	1	1	-21.901517	-53.17908	-27.06201	-6.362082
3.3	1	1	-22.773148	-54.823714	-26.512897	-5.351249
3.4	1	1	-23.649373	-56.479674	-25.945884	-4.3201644
3.5	1	1	-24.530329	-58.146733	-25.361835	-3.2696628
3.6	1	1	-25.416148	-59.824684	-24.761542	-2.2005172
3.7	1	1	-26.30696	-61.513347	-24.145741	-1.1134451
3.8	1	1	-27.202887	-63.21256	-23.515106	-0.0091125692
3.9	1	1	-28.104048	-64.922185	-22.870264	1.1118618
4	1	1	-29.010555	-66.642098	-22.211794	2.2489031
4.1	1	1	-29.922514	-68.372199	-21.540232	3.401477
4.2	1	1	-30.840027	-70.112401	-20.856076	4.5690868
4.3	1	1	-31.763189	-71.862633	-20.159787	5.7512712
4.4	1	1	-32.69209	-73.62284	-19.451793	6.9476015
4.5	1	1	-33.626814	-75.39298	-18.732492	8.1576797
4.6	1	1	-34.567442	-77.173021	-18.002255	9.3811363
4.7	1	1	-35.514048	-78.962945	-17.261424	10.617629
4.8	1	1	-36.466704	-80.762744	-16.51032	11.86684
4.9	1	1	-37.425475	-82.572418	-15.749238	13.128475
5	1	1	-38.390424	-84.391978	-14.978456	14.402264
5.1	1	1	-39.361611	-86.221439	-14.198228	15.687954
5.2	1	1	-40.33909	-88.060828	-13.408795	16.985314
5.3	1	1	-41.322916	-89.910175	-12.610377	18.29413
5.4	1	1	-42.313136	-91.769517	-11.80318	19.614206
5.5	1	1	-43.3098	-93.638898	-10.987395	20.945362
5.6	1	1	-44.31295	-95.518363	-10.163199	22.287433
5.7	1	1	-45.322631	-97.407966	-9.3307567	23.640267
5.8	1	1	-46.338883	-99.307762	-8.4902199	25.003727
5.9	1	1	-47.361744	-101.21781	-7.6417298	26.377688
6	1	1	-48.391252	-103.13817	-6.7854167	27.762035
6.1	1	1	-49.427444	-105.06892	-5.921401	29.156666
6.2	1	1	-50.470353	-107.01011	-5.049794	30.561489
6.3	1	1	-51.520014	-108.96183	-4.1706981	31.976421
6.4	1	1	-52.576458	-110.92413	-3.2842074	33.401389
6.5	1	1	-53.639719	-112.89711	-2.3904086	34.836327
6.6	1	1	-54.709827	-114.88083	-1.489381	36.281178
6.7	1	1	-55.786813	-116.87537	-0.58119699	37.735894
6.8	1	1	-56.870706	-118.88081	0.3340772	39.20043
6.9	1	1	-57.961537	-120.89724	1.2563815	40.674752
7	1	1	-59.059334	-122.92473	2.1856614	42.158829
7.1	1	1	-60.164127	-124.96336	3.1218678	43.652638
7.2	1	1	-61.275945	-127.01323	4.0649565	45.15616
7.3	1	1	-62.394816	-129.07442	5.0148882	46.669381
7.4	1	1	-63.520769	-131.147	5.9716279	48.192294
7.5	1	1	-64.653833	-133.23107	6.9351449	49.724894
7.6	1	1	-65.794037	-135.32671	7.9054123	51.267181
7.7	1	1	-66.94141	-137.43401	8.8824071	52.81916
7.8	1	1	-68.095981	-139.55306	9.8661097	54.380838
7.9	1	1	-69.257779	-141.68394	10.856504	55.952227
8	1	1	-70.426834	-143.82675	11.853577	57.533341
8.1	1	1	-71.603175	-145.98156	12.857318	59.124199
8.2	1	1	-72.786834	-148.14848	13.86772	60.724821
8.3	1	1	-73.977839	-150.32758	14.884779	62.33523
8.4	1	1	-75.176223	-152.51896	15.908492	63.955453
8.5	1	1	-76.382017	-154.72271	16.938859	65.585518
8.6	1	1	-77.595251	-156.93891	17.975883	67.225456
8.7	1	1	-78.815957	-159.16765	19.019569	68.8753
8.8	1	1	-80.044169	-161.40903	20.069923	70.535085
8.9	1	1	-81.279919	-163.66314	21.126954	72.204848
9	1	1	-82.52324	-165.93006	22.190671	73.884627
9.1	1	1	-83.774166	-168.20989	23.261088	75.574463
9.2	1	1	-85.032731	-170.50271	24.338217	77.274398
9.3	1	1	-86.298969	-172.80862	25.422075	78.984475
9.4	1	1	-87.572915	-175.1277	26.512677	80.70474
9.5	1	1	-88.854606	-177.46005	27.610041	82.435239
9.6	1	1	-90.144076	-179.80576	28.714188	84.17602
9.7	1	1	-91.441363	-182.16492	29.825138	85.927131
9.8	1	1	-92.746503	-184.53762	30.942913	87.688623
9.9	1	1	-94.059534	-186.92395	32.067536	89.460547
10	1	1	-95.380494	-189.32401	33.199031	91.242956
10.1	1	1	-96.70942	-191.73788	34.337423	93.035902
10.2	1	1	-98.046352	-194.16565	35.48274	94.83944
10.3	1	1	-99.391329	-196.60743	36.635007	96.653625
10.4	1	1	-100.74439	-199.0633	37.794253	98.478514
10.5	1	1	-102.10558	-201.53335	38.960507	100.31416
10.6	1	1	-103.47493	-204.01768	40.133799	102.16063
10.7	1	1	-104.85249	-206.51637	41.31416	104.01797
10.8	1	1	-106.2383	-209.02953	42.501621	105.88626
10.9	1	1	-107.6324	-211.55725	43.696215	107.76553
11	1	1	-109.03483	-214.09961	44.897974	109.65587
11.1	1	1	-110.44564	-216.65672	46.106932	111.55732
11.2	1	1	-111.86487	-219.22866	47.323123	113.46995
11.3	1	1	-113.29256	-221.81554	48.546583	115.39383
11.4	1	1	-114.72877	-224.41744	49.777346	117.32901
11.5	1	1	-116.17352	-227.03447	51.01545	119.27557
11.6	1	1	-117.62687	-229.66671	52.260931	121.23356
11.7	1	1	-119.08887	-232.31426	53.513825	123.20305
11.8	1	1	-120.55956	-234.97722	54.774173	125.18411
11.9	1	1	-122.03899	-237.65569	56.042011	127.17681
12	1	1	-123.5272	-240.34975	57.317378	129.1812
12.1	1	1	-125.02424	-243.05951	58.600315	131.19736
12.2	1	1	-126.53016	-245.78507	59.890861	133.22536
12.3	1	1	-128.04501	-248.52652	61.189057	135.26526
12.4	1	1	-129.56884	-251.28396	62.494943	137.31714
12.5	1	1	-131.10169	-254.0575	63.808562	139.38106
12.6	1	1	-132.64362	-256.84721	65.129954	141.45709
12.7	1	1	-134.19468	-259.65322	66.459163	143.5453
12.8	1	1	-135.75491	-262.47561	67.79623	145.64577
12.9	1	1	-137.32437	-265.31449	69.1412	147.75857
13	1	1	-138.90311	-268.16996	70.494115	149.88376
13.1	1	1	-140.49118	-271.04212	71.85502	152.02143
13.2	1	1	-142.08864	-273.93106	73.223959	154.17164
13.3	1	1	-143.69553	-276.8369	74.600978	156.33447
13.4	1	1	-145.31191	-279.75973	75.98612	158.50998
13.5	1	1	-146.93783	-282.69966	77.379432	160.69827
13.6	1	1	-148.57334	-285.65678	78.78096	162.89939
13.7	1	1	-150.21851	-288.63121	80.19075	165.11343
13.8	1	1	-151.87338	-291.62305	81.608848	167.34046
13.9	1	1	-153.53801	-294.6324	83.035303	169.58056
14	1	1	-155.21245	-297.65937	84.470161	171.8338
14.1	1	1	-156.89677	-300.70407	85.91347	174.10027
14.2	1	1	-158.59101	-303.76659	87.365279	176.38004
14.3	1	1	-160.29524	-306.84705	88.825636	178.67318
14.4	1	1	-162.00951	-309.94555	90.29459	180.97978
14.5	1	1	-163.73388	-313.06221	91.772189	183.29992
14.6	1	1	-165.4684	-316.19713	93.258485	185.63367
14.7	1	1	-167.21314	-319.35041	94.753527	187.98111
14.8	1	1	-168.96815	-322.52218	96.257365	190.34234
14.9	1	1	-170.7335	-325.71253	97.77005	192.71742
15	1	1	-172.50923	-328.92158	99.291632	195.10644
15.1	1	1	-174.29542	-332.14945	100.82216	197.50948
15.2	1	1	-176.09212	-335.39623	102.3617	199.92662
15.3	1	1	-177.89939	-338.66206	103.91028	202.35795
15.4	1	1	-179.7173	-341.94703	105.46798	204.80355
15.5	1	1	-181.5459	-345.25126	107.03483	207.2635
15.6	1	1	-183.38525	-348.57487	108.61089	209.73789
15.7	1	1	-185.23543	-351.91798	110.19622	212.2268
15.8	1	1	-187.09649	-355.28069	111.79086	214.73033
15.9	1	1	-188.96849	-358.66312	113.39488	217.24854
16	1	1	-190.85151	-362.06539	115.00833	219.78154
16.1	1	1	-192.74559	-365.48762	116.63126	222.3294
16.2	1	1	-194.65081	-368.92993	118.26372	224.89223
16.3	1	1	-196.56724	-372.39243	119.90578	227.47009
16.4	1	1	-198.49493	-375.87524	121.55749	230.06308
16.5	1	1	-200.43395	-379.37849	123.21891	232.6713
16.6	1	1	-202.38437	-382.90229	124.89008	235.29483
16.7	1	1	-204.34625	-386.44677	126.57108	237.93375
16.8	1	1	-206.31967	-390.01204	128.26195	240.58817
16.9	1	1	-208.30468	-393.59824	129.96276	243.25817
17	1	1	-210.30136	-397.20548	131.67355	245.94385
17.1	1	1	-212.30977	-400.83389	133.3944	248.64529
17.2	1	1	-214.32999	-404.48359	135.12536	251.36258
17.3	1	1	-216.36208	-408.15471	136.86648	254.09584
17.4	1	1	-218.40611	-411.84738	138.61784	256.84513
17.5	1	1	-220.46215	-415.56172	140.37948	259.61057
17.6	1	1	-222.53027	-419.29786	142.15147	262.39224
17.7	1	1	-224.61054	-423.05592	143.93387	265.19024
17.8	1	1	-226.70303	-426.83605	145.72673	268.00467
17.9	1	1	-228.80781	-430.63836	147.53013	270.83562
18	1	1	-230.92497	-434.46299	149.34412	273.68319
18.1	1	1	-233.05455	-438.31007	151.16876	276.54748
18.2	1	1	-235.19665	-442.17974	153.00412	279.42858
18.3	1	1	-237.35134	-446.07212	154.85026	282.3266
18.4	1	1	-239.51868	-449.98734	156.70725	285.24163
18.5	1	1	-241.69875	-453.92555	158.57513	288.17378
18.6	1	1	-243.89163	-457.88688	160.45399	291.12315
18.7	1	1	-246.09739	-461.87146	162.34389	294.08982
18.8	1	1	-248.3161	-465.87943	164.24488	297.07392
18.9	1	1	-250.54785	-469.91093	166.15704	300.07554
19	1	1	-252.7927	-473.9661	168.08042	303.09478
19.1	1	1	-255.05074	-478.04508	170.0151	306.13174
19.2	1	1	-257.32205	-482.148	171.96115	309.18654
19.3	1	1	-259.60669	-486.27501	173.91862	312.25928
19.4	1	1	-261.90475	-490.42624	175.88759	315.35005
19.5	1	1	-264.21631	-494.60185	177.86812	318.45897
19.6	1	1	-266.54145	-498.80198	179.86028	321.58614
19.7	1	1	-268.88024	-503.02676	181.86414	324.73168
19.8	1	1	-271.23276	-507.27634	183.87976	327.89568
19.9	1	1	-273.5991	-511.55088	185.90722	331.07827
20	1	1	-275.97934	-515.85051	187.94659	334.27953
20.1	1	1	-278.37356	-520.17539	189.99794	337.4996
20.2	1	1	-280.78184	-524.52565	192.06133	340.73857
20.3	1	1	-283.20426	-528.90146	194.13684	343.99656
20.4	1	1	-285.64091	-533.30296	196.22453	347.27367
20.5	1	1	-288.09187	-537.7303	198.32449	350.57003
20.6	1	1	-290.55722	-542.18364	200.43677	353.88574
20.7	1	1	-293.03705	-546.66312	202.56146	357.22093
20.8	1	1	-295.53144	-551.1689	204.69863	360.57569
20.9	1	1	-298.04048	-555.70114	206.84835	363.95015
21	1	1	-300.56426	-560.25999	209.01069	367.34443
21.1	1	1	-303.10285	-564.84561	211.18572	370.75864
21.2	1	1	-305.65636	-569.45815	213.37353	374.19289
21.3	1	1	-308.22486	-574.09777	215.57419	377.64731
21.4	1	1	-310.80844	-578.76463	217.78777	381.12201
21.5	1	1	-313.40719	-583.4589	220.01434	384.61711
21.6	1	1	-316.0212	-588.18073	222.25399	388.13273
21.7	1	1	-318.65057	-592.93028	224.50679	391.669
21.8	1	1	-321.29537	-597.70772	226.77283	395.22603
21.9	1	1	-323.9557	-602.51321	229.05216	398.80395
22	1	1	-326.63166	-607.34692	231.34488	402.40287
22.1	1	1	-329.32333	-612.209	233.65107	406.02293
22.2	1	1	-332.03081	-617.09964	235.97079	409.66424
22.3	1	1	-334.75418	-622.01899	238.30414	413.32693
22.4	1	1	-337.49355	-626.96723	240.65119	417.01113
22.5	1	1	-340.249	-631.94452	243.01202	420.71697
22.6	1	1	-343.02063	-636.95103	245.38671	424.44456
22.7	1	1	-345.80854	-641.98695	247.77535	428.19404
22.8	1	1	-348.61282	-647.05243	250.17801	431.96553
22.9	1	1	-351.43356	-652.14765	252.59478	435.75917
23	1	1	-354.27087	-657.27279	255.02574	439.57509
23.1	1	1	-357.12484	-662.42803	257.47098	443.41341
23.2	1	1	-359.99557	-667.61353	259.93057	447.27427
23.3	1	1	-362.88316	-672.82949	262.40461	451.1578
23.4	1	1	-365.7877	-678.07606	264.89317	455.06413
23.5	1	1	-368.70929	-683.35345	267.39635	458.9934
23.6	1	1	-371.64805	-688.66182	269.91422	462.94574
23.7	1	1	-374.60405	-694.00136	272.44688	466.92129
23.8	1	1	-377.57742	-699.37226	274.99441	470.92018
23.9	1	1	-380.56824	-704.77469	277.5569	474.94256
24	1	1	-383.57663	-710.20884	280.13444	478.98855
24.1	1	1	-386.60268	-715.6749	282.72711	483.05829
24.2	1	1	-389.64651	-721.17306	285.33501	487.15194
24.3	1	1	-392.7082	-726.7035	287.95822	491.26962
24.4	1	1	-395.78787	-732.26641	290.59683	495.41148
24.5	1	1	-398.88563	-737.86199	293.25093	499.57766
24.6	1	1	-402.00157	-743.49042	295.92062	503.7683
24.7	1	1	-405.13582	-749.1519	298.60599	507.98355
24.8	1	1	-408.28846	-754.84663	301.30712	512.22355
24.9	1	1	-411.45962	-760.57479	304.02412	516.48845
25	1	1	-414.6494	-766.33659	306.75707	520.77839
25.1	1	1	-417.85791	-772.13222	309.50606	525.09352
25.2	1	1	-421.08526	-777.96188	312.2712	529.43399
25.3	1	1	-424.33156	-783.82577	315.05257	533.79994
25.4	1	1	-427.59692	-789.72409	317.85028	538.19153
25.5	1	1	-430.88145	-795.65705	320.66441	542.60891
25.6	1	1	-434.18527	-801.62484	323.49507	547.05222
25.7	1	1	-437.5085	-807.62767	326.34235	551.52162
25.8	1	1	-440.85123	-813.66576	329.20635	556.01727
25.9	1	1	-444.21359	-819.73929	332.08716	560.53932
26	1	1	-447.5957	-825.84849	334.98489	565.08791
26.1	1	1	-450.99767	-831.99356	337.89964	569.66322
26.2	1	1	-454.41961	-838.17472	340.8315	574.26539
26.3	1	1	-457.86164	-844.39216	343.78057	578.89459
26.4	1	1	-461.32389	-850.64612	346.74696	583.55096
26.5	1	1	-464.80646	-856.9368	349.73077	588.23468
26.6	1	1	-468.30949	-863.26441	352.73211	592.9459
26.7	1	1	-471.83308	-869.62918	355.75106	597.68478
26.8	1	1	-475.37736	-876.03132	358.78774	602.45149
26.9	1	1	-478.94246	-882.47106	361.84225	607.24619
27	1	1	-482.52849	-888.94861	364.9147	612.06904
27.1	1	1	-486.13558	-895.46419	368.00519	616.92021
27.2	1	1	-489.76384	-902.01803	371.11382	621.79987
27.3	1	1	-493.41341	-908.61035	374.24071	626.70818
27.4	1	1	-497.08441	-915.24139	377.38596	631.64531
27.5	1	1	-500.77697	-921.91135	380.54968	636.61142
27.6	1	1	-504.49121	-928.62049	383.73197	641.6067
27.7	1	1	-508.22725	-935.36902	386.93295	646.63131
27.8	1	1	-511.98524	-942.15717	390.15273	651.68543
27.9	1	1	-515.76529	-948.98518	393.39141	656.76922
28	1	1	-519.56754	-955.85329	396.64911	661.88286
28.1	1	1	-523.39211	-962.76172	399.92593	667.02653
28.2	1	1	-527.23914	-969.71072	403.222	672.2004
28.3	1	1	-531.10876	-976.70052	406.53742	677.40465
28.4	1	1	-535.0011	-983.73137	409.87231	682.63946
28.5	1	1	-538.9163	-990.8035	413.22678	687.90501
28.6	1	1	-542.85448	-997.91716	416.60095	693.20147
28.7	1	1	-546.81579	-1005.0726	419.99493	698.52904
28.8	1	1	-550.80036	-1012.27	423.40884	703.88789
28.9	1	1	-554.80833	-1019.5097	426.8428	709.2782
29	1	1	-558.83983	-1026.7919	430.29692	714.70016
29.1	1	1	-562.89501	-1034.1169	433.77132	720.15397
29.2	1	1	-566.97399	-1041.4849	437.26612	725.63979
29.3	1	1	-571.07693	-1048.8961	440.78145	731.15783
29.4	1	1	-575.20395	-1056.3509	444.31741	736.70827
29.5	1	1	-579.35522	-1063.8494	447.87414	742.2913
29.6	1	1	-583.53085	-1071.392	451.45175	747.90711
29.7	1	1	-587.73101	-1078.9789	455.05037	753.5559
29.8	1	1	-591.95582	-1086.6103	458.67012	759.23785
29.9	1	1	-596.20545	-1094.2865	462.31112	764.95317
30	1	1	-600.48003	-1102.0078	465.97351	770.70205
30.1	1	1	-604.77971	-1109.7744	469.65739	776.48469
30.2	1	1	-609.10463	-1117.5866	473.36291	782.30128
30.3	1	1	-613.45495	-1125.4447	477.09019	788.15202
30.4	1	1	-617.83082	-1133.349	480.83935	794.03712
30.5	1	1	-622.23237	-1141.2996	484.61053	799.95677
30.6	1	1	-626.65978	-1149.297	488.40385	805.91119
30.7	1	1	-631.11318	-1157.3413	492.21945	811.90056
30.8	1	1	-635.59273	-1165.4328	496.05745	817.92511
30.9	1	1	-640.09858	-1173.5719	499.91798	823.98503
31	1	1	-644.63089	-1181.7587	503.80119	830.08053
31.1	1	1	-649.18982	-1189.9936	507.70719	836.21183
31.2	1	1	-653.77551	-1198.2769	511.63614	842.37912
31.3	1	1	-658.38813	-1206.6088	515.58815	848.58263
31.4	1	1	-663.02783	-1214.9896	519.56336	854.82257
31.5	1	1	-667.69478	-1223.4196	523.56192	861.09915
31.6	1	1	-672.38913	-1231.8992	527.58396	867.41258
31.7	1	1	-677.11105	-1240.4285	531.62961	873.76308
31.8	1	1	-681.86069	-1249.0079	535.69902	880.15087
31.9	1	1	-686.63822	-1257.6377	539.79233	886.57617
32	1	1	-691.44381	-1266.3182	543.90967	893.0392
32.1	1	1	-696.27761	-1275.0496	548.05118	899.54018
32.2	1	1	-701.13979	-1283.8323	552.21702	906.07933
32.3	1	1	-706.03053	-1292.6666	556.40731	912.65687
32.4	1	1	-710.94998	-1301.5527	560.62221	919.27304
32.5	1	1	-715.89832	-1310.491	564.86186	925.92806
32.6	1	1	-720.87571	-1319.4818	569.1264	932.62215
32.7	1	1	-725.88233	-1328.5254	573.41599	939.35556
32.8	1	1	-730.91835	-1337.6221	577.73076	946.12849
32.9	1	1	-735.98394	-1346.7722	582.07087	952.9412
33	1	1	-741.07927	-1355.9761	586.43646	959.79391
33.1	1	1	-746.20453	-1365.234	590.82768	966.68686
33.2	1	1	-751.35987	-1374.5462	595.24469	973.62029
33.3	1	1	-756.54549	-1383.9131	599.68764	980.59442
33.4	1	1	-761.76156	-1393.3351	604.15667	987.60951
33.5	1	1	-767.00825	-1402.8123	608.65195	994.66579
33.6	1	1	-772.28576	-1412.3452	613.17362	1001.7635
33.7	1	1	-777.59425	-1421.9341	617.72184	1008.9029
33.8	1	1	-782.93391	-1431.5793	622.29677	1016.0842
33.9	1	1	-788.30492	-1441.2811	626.89856	1023.3077
34	1	1	-793.70748	-1451.0398	631.52737	1030.5736
34.1	1	1	-799.14175	-1460.8559	636.18336	1037.8821
34.2	1	1	-804.60794	-1470.7296	640.86669	1045.2336
34.3	1	1	-810.10622	-1480.6613	645.57753	1052.6282
34.4	1	1	-815.63679	-1490.6514	650.31602	1060.0663
34.5	1	1	-821.19983	-1500.7	655.08233	1067.548
34.6	1	1	-826.79553	-1510.8077	659.87663	1075.0737
34.7	1	1	-832.4241	-1520.9747	664.69909	1082.6435
34.8	1	1	-838.08571	-1531.2015	669.54986	1090.2578
34.9	1	1	-843.78057	-1541.4882	674.42911	1097.9168
35	1	1	-849.50886	-1551.8354	679.33701	1105.6208
35.1	1	1	-855.27079	-1562.2434	684.27374	1113.37
35.2	1	1	-861.06656	-1572.7124	689.23944	1121.1648
35.3	1	1	-866.89636	-1583.2429	694.23431	1129.0052
35.4	1	1	-872.76038	-1593.8353	699.25851	1136.8918
35.5	1	1	-878.65885	-1604.4898	704.3122	1144.8246
35.6	1	1	-884.59194	-1615.207	709.39558	1152.804
35.7	1	1	-890.55987	-1625.987	714.5088	1160.8303
35.8	1	1	-896.56285	-1636.8303	719.65204	1168.9037
35.9	1	1	-902.60108	-1647.7373	724.82548	1177.0245
36	1	1	-908.67476	-1658.7084	730.02931	1185.193
36.1	1	1	-914.7841	-1669.7439	735.26368	1193.4094
36.2	1	1	-920.92932	-1680.8441	740.5288	1201.6741
36.3	1	1	-927.11062	-1692.0096	745.82483	1209.9874
36.4	1	1	-933.32821	-1703.2406	751.15195	1218.3494
36.5	1	1	-939.58232	-1714.5376	756.51036	1226.7606
36.6	1	1	-945.87314	-1725.9009	761.90023	1235.2211
36.7	1	1	-952.20091	-1737.3309	767.32175	1243.7313
36.8	1	1	-958.56583	-1748.828	772.7751	1252.2915
36.9	1	1	-964.96813	-1760.3927	778.26047	1260.9019
37	1	1	-971.40802	-1772.0252	783.77806	1269.5629
37.1	1	1	-977.88572	-1783.7261	789.32804	1278.2748
37.2	1	1	-984.40146	-1795.4956	794.91061	1287.0378
37.3	1	1	-990.95545	-1807.3343	800.52596	1295.8523
37.4	1	1	-997.54794	-1819.2425	806.17428	1304.7185
37.5	1	1	-1004.1791	-1831.2206	811.85576	1313.6368
37.6	1	1	-1010.8493	-1843.269	817.57061	1322.6074
37.7	1	1	-1017.5586	-1855.3882	823.31902	1331.6308
37.8	1	1	-1024.3072	-1867.5785	829.10118	1340.7071
37.9	1	1	-1031.0956	-1879.8405	834.91729	1349.8367
38	1	1	-1037.9237	-1892.1744	840.76755	1359.0199
38.1	1	1	-1044.792	-1904.5807	846.65216	1368.257
38.2	1	1	-1051.7006	-1917.0599	852.57133	1377.5484
38.3	1	1	-1058.6498	-1929.6124	858.52525	1386.8943
38.4	1	1	-1065.6397	-1942.2386	864.51414	1396.2951
38.5	1	1	-1072.6708	-1954.9389	870.53818	1405.7511
38.6	1	1	-1079.7431	-1967.7138	876.59761	1415.2627
38.7	1	1	-1086.8569	-1980.5637	882.69261	1424.8301
38.8	1	1	-1094.0125	-1993.489	888.8234	1434.4536
38.9	1	1	-1101.2101	-2006.4903	894.99019	1444.1337
39	1	1	-1108.45	-2019.5679	901.19319	1453.8706
39.1	1	1	-1115.7324	-2032.7222	907.43261	1463.6647
39.2	1	1	-1123.0575	-2045.9539	913.70867	1473.5163
39.3	1	1	-1130.4257	-2059.2632	920.02158	1483.4257
39.4	1	1	-1137.8371	-2072.6506	926.37156	1493.3933
39.5	1	1	-1145.292	-2086.1167	932.75882	1503.4195
39.6	1	1	-1152.7908	-2099.6619	939.18359	1513.5045
39.7	1	1	-1160.3335	-2113.2865	945.64609	1523.6487
39.8	1	1	-1167.9206	-2126.9912	952.14653	1533.8525
39.9	1	1	-1175.5521	-2140.7764	958.68514	1544.1163
40	1	1	-1183.2285	-2154.6425	965.26214	1554.4403
40.1	1	1	-1190.95	-2168.59	971.87777	1564.8249
40.2	1	1	-1198.7168	-2182.6194	978.53224	1575.2704
40.3	1	1	-1206.5293	-2196.7312	985.22578	1585.7774
40.4	1	1	-1214.3876	-2210.9258	991.95863	1596.346
40.5	1	1	-1222.292	-2225.2038	998.73101	1606.9767
40.6	1	1	-1230.2428	-2239.5657	1005.5432	1617.6697
40.7	1	1	-1238.2404	-2254.0118	1012.3953	1628.4256
40.8	1	1	-1246.2849	-2268.5428	1019.2877	1639.2447
40.9	1	1	-1254.3766	-2283.1591	1026.2205	1650.1272
41	1	1	-1262.5158	-2297.8613	1033.1941	1661.0737
41.1	1	1	-1270.7029	-2312.6497	1040.2086	1672.0844
41.2	1	1	-1278.938	-2327.5251	1047.2643	1683.1598
41.3	1	1	-1287.2215	-2342.4877	1054.3614	1694.3003
41.4	1	1	-1295.5536	-2357.5382	1061.5002	1705.5061
41.5	1	1	-1303.9346	-2372.6771	1068.6809	1716.7777
41.6	1	1	-1312.3648	-2387.9049	1075.9038	1728.1156
41.7	1	1	-1320.8446	-2403.2221	1083.1691	1739.52
41.8	1	1	-1329.3741	-2418.6292	1090.4771	1750.9913
41.9	1	1	-1337.9537	-2434.1268	1097.8279	1762.5301
42	1	1	-1346.5837	-2449.7154	1105.222	1774.1365
42.1	1	1	-1355.2644	-2465.3955	1112.6594	1785.8112
42.2	1	1	-1363.996	-2481.1677	1120.1405	1797.5543
42.3	1	1	-1372.7789	-2497.0325	1127.6656	1809.3665
42.4	1	1	-1381.6134	-2512.9905	1135.2348	1821.248
42.5	1	1	-1390.4998	-2529.0422	1142.8485	1833.1992
42.6	1	1	-1399.4383	-2545.1881	1150.5068	1845.2206
42.7	1	1	-1408.4293	-2561.4288	1158.2102	1857.3127
42.8	1	1	-1417.4731	-2577.7649	1165.9588	1869.4757
42.9	1	1	-1426.5701	-2594.1969	1173.7529	1881.7101
43	1	1	-1435.7204	-2610.7254	1181.5927	1894.0164
43.1	1	1	-1444.9245	-2627.351	1189.4786	1906.395
43.2	1	1	-1454.1826	-2644.0741	1197.4108	1918.8462
43.3	1	1	-1463.495	-2660.8955	1205.3895	1931.3705
43.4	1	1	-1472.8622	-2677.8157	1213.4151	1943.9684
43.5	1	1	-1482.2843	-2694.8352	1221.4879	1956.6402
43.6	1	1	-1491.7618	-2711.9546	1229.608	1969.3865
43.7	1	1	-1501.295	-2729.1745	1237.7758	1982.2076
43.8	1	1	-1510.8841	-2746.4956	1245.9916	1995.104
43.9	1	1	-1520.5295	-2763.9184	1254.2556	2008.0761
44	1	1	-1530.2315	-2781.4435	1262.5682	2021.1244
44.1	1	1	-1539.9905	-2799.0714	1270.9295	2034.2493
44.2	1	1	-1549.8069	-2816.8029	1279.34	2047.4512
44.3	1	1	-1559.6808	-2834.6385	1287.7998	2060.7307
44.4	1	1	-1569.6128	-2852.5789	1296.3093	2074.0882
44.5	1	1	-1579.603	-2870.6245	1304.8688	2087.5241
44.6	1	1	-1589.6519	-2888.7762	1313.4785	2101.0388
44.7	1	1	-1599.7598	-2907.0344	1322.1388	2114.633
44.8	1	1	-1609.9271	-2925.3998	1330.8499	2128.3069
44.9	1	1	-1620.1541	-2943.8731	1339.6122	2142.0612
45	1	1	-1630.4411	-2962.4548	1348.426	2155.8962
45.1	1	1	-1640.7886	-2981.1457	1357.2915	2169.8125
45.2	1	1	-1651.1967	-2999.9463	1366.209	2183.8104
45.3	1	1	-1661.666	-3018.8572	1375.1789	2197.8906
45.4	1	1	-1672.1968	-3037.8793	1384.2015	2212.0534
45.5	1	1	-1682.7894	-3057.013	1393.2771	2226.2994
45.6	1	1	-1693.4442	-3076.2591	1402.4059	2240.6291
45.7	1	1	-1704.1616	-3095.6182	1411.5884	2255.0429
45.8	1	1	-1714.9419	-3115.0909	1420.8248	2269.5413
45.9	1	1	-1725.7855	-3134.678	1430.1154	2284.1249
46	1	1	-1736.6928	-3154.3801	1439.4605	2298.794
46.1	1	1	-1747.6641	-3174.1979	1448.8606	2313.5494
46.2	1	1	-1758.6999	-3194.1321	1458.3158	2328.3913
46.3	1	1	-1769.8004	-3214.1833	1467.8265	2343.3204
46.4	1	1	-1780.9661	-3234.3523	1477.3931	2358.3372
46.5	1	1	-1792.1974	-3254.6396	1487.0159	2373.4422
46.6	1	1	-1803.4946	-3275.0462	1496.6952	2388.6358
46.7	1	1	-1814.8582	-3295.5725	1506.4313	2403.9187
46.8	1	1	-1826.2885	-3316.2193	1516.2246	2419.2913
46.9	1	1	-1837.7859	-3336.9874	1526.0753	2434.7541
47	1	1	-1849.3508	-3357.8775	1535.984	2450.3078
47.1	1	1	-1860.9837	-3378.8902	1545.9508	2465.9528
47.2	1	1	-1872.6848	-3400.0262	1555.9761	2481.6896
47.3	1	1	-1884.4547	-3421.2864	1566.0603	2497.5189
47.4	1	1	-1896.2936	-3442.6715	1576.2037	2513.4411
47.5	1	1	-1908.2021	-3464.1821	1586.4067	2529.4568
47.6	1	1	-1920.1805	-3485.819	1596.6695	2545.5665
47.7	1	1	-1932.2292	-3507.5829	1606.9927	2561.7708
47.8	1	1	-1944.3487	-3529.4746	1617.3764	2578.0703
47.9	1	1	-1956.5393	-3551.4949	1627.8211	2594.4655
48	1	1	-1968.8015	-3573.6445	1638.3272	2610.957
48.1	1	1	-1981.1358	-3595.9242	1648.8949	2627.5453
48.2	1	1	-1993.5424	-3618.3346	1659.5247	2644.2309
48.3	1	1	-2006.0219	-3640.8767	1670.217	2661.0146
48.4	1	1	-2018.5747	-3663.5511	1680.9719	2677.8968
48.5	1	1	-2031.2012	-3686.3587	1691.7901	2694.8782
48.6	1	1	-2043.9018	-3709.3002	1702.6718	2711.9592
48.7	1	1	-2056.677	-3732.3763	1713.6173	2729.1406
48.8	1	1	-2069.5272	-3755.588	1724.6272	2746.4228
48.9	1	1	-2082.4529	-3778.936	1735.7016	2763.8066
49	1	1	-2095.4544	-3802.4211	1746.8412	2781.2924
49.1	1	1	-2108.5323	-3826.0441	1758.0461	2798.8808
49.2	1	1	-2121.687	-3849.8058	1769.3168	2816.5726
49.3	1	1	-2134.919	-3873.707	1780.6537	2834.3682
49.4	1	1	-2148.2286	-3897.7486	1792.0571	2852.2683
49.5	1	1	-2161.6164	-3921.9313	1803.5276	2870.2736
49.6	1	1	-2175.0828	-3946.256	1815.0653	2888.3845
49.7	1	1	-2188.6283	-3970.7236	1826.6708	2906.6018
49.8	1	1	-2202.2533	-3995.3348	1838.3445	2924.9261
49.9	1	1	-2215.9583	-4020.0905	1850.0867	2943.3579


==> graphics/data/hf2d5_dt_sim_inferfb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.093943435	-7.7920838	-12.370955	-6.2658823
0.3	1	1	-0.20664698	-10.814388	-13.203269	-4.841713
0.4	1	1	-0.34562628	-13.393783	-13.618949	-3.3947675
0.5	1	1	-0.49050796	-15.674688	-13.794387	-1.9672042
0.6	1	1	-0.62483374	-17.74277	-13.810004	-0.56238205
0.7	1	1	-0.73815906	-19.652608	-13.712475	0.82039382
0.8	1	1	-0.82542625	-21.441026	-13.532041	2.1817904
0.9	1	1	-0.88549605	-23.133786	-13.289439	3.5221246
1	1	1	-0.91972754	-24.749314	-12.999384	4.8415039
1.1	1	1	-0.93088569	-26.300977	-12.672562	6.1399668
1.2	1	1	-0.92239009	-27.798569	-12.31687	7.417571
1.3	1	1	-0.89783542	-29.24932	-11.938227	8.6744379
1.4	1	1	-0.86070535	-30.65861	-11.541122	9.91077
1.5	1	1	-0.8142158	-32.030476	-11.129002	11.12685
1.6	1	1	-0.76124101	-33.367979	-10.704541	12.32303
1.7	1	1	-0.70429056	-34.673473	-10.269839	13.499722
1.8	1	1	-0.64551633	-35.948797	-9.8265622	14.657377
1.9	1	1	-0.58673579	-37.195418	-9.3760526	15.796478
2	1	1	-0.52946319	-38.414537	-8.919402	16.917522
2.1	1	1	-0.47494352	-39.607161	-8.4575127	18.021013
2.2	1	1	-0.42418615	-40.774159	-7.9911406	19.107452
2.3	1	1	-0.37799646	-41.916303	-7.5209279	20.177335
2.4	1	1	-0.33700477	-43.034293	-7.0474281	21.231143
2.5	1	1	-0.30169211	-44.128781	-6.571125	22.269341
2.6	1	1	-0.2724129	-45.200383	-6.0924466	23.292376
2.7	1	1	-0.24941478	-46.249689	-5.6117762	24.300677
2.8	1	1	-0.23285568	-47.277271	-5.1294606	25.294652
2.9	1	1	-0.22281852	-48.283684	-4.6458169	26.274691
3	1	1	-0.21932388	-49.269476	-4.161137	27.241162
3.1	1	1	-0.22234069	-50.235181	-3.6756914	28.194416
3.2	1	1	-0.23179549	-51.181325	-3.1897324	29.134786
3.3	1	1	-0.24758018	-52.108425	-2.7034964	30.062589
3.4	1	1	-0.26955872	-53.016991	-2.2172054	30.978123
3.5	1	1	-0.29757276	-53.907522	-1.7310688	31.881675
3.6	1	1	-0.33144637	-54.780508	-1.2452844	32.773516
3.7	1	1	-0.37099017	-55.63643	-0.76003922	33.653902
3.8	1	1	-0.41600469	-56.475759	-0.27551047	34.523081
3.9	1	1	-0.46628331	-57.298954	0.20813394	35.381287
4	1	1	-0.52161468	-58.106464	0.69073482	36.228744
4.1	1	1	-0.58178474	-58.898728	1.1721413	37.065667
4.2	1	1	-0.6465785	-59.676173	1.6522102	37.892261
4.3	1	1	-0.71578141	-60.439212	2.1308061	38.708725
4.4	1	1	-0.78918059	-61.18825	2.6078006	39.515246
4.5	1	1	-0.86656579	-61.923679	3.0830722	40.312008
4.6	1	1	-0.94773021	-62.645879	3.5565059	41.099187
4.7	1	1	-1.0324711	-63.355219	4.0279933	41.87695
4.8	1	1	-1.1205905	-64.052055	4.4974317	42.645462
4.9	1	1	-1.2118951	-64.736735	4.9647247	43.404881
5	1	1	-1.3061974	-65.409592	5.4297812	44.155359
5.1	1	1	-1.4033152	-66.07095	5.8925156	44.897044
5.2	1	1	-1.5030721	-66.721123	6.3528477	45.630078
5.3	1	1	-1.6052976	-67.360413	6.8107019	46.354602
5.4	1	1	-1.709827	-67.989112	7.2660077	47.07075
5.5	1	1	-1.8165017	-68.607503	7.7186993	47.778653
5.6	1	1	-1.9251688	-69.215858	8.168715	48.478437
5.7	1	1	-2.0356816	-69.814441	8.6159976	49.170228
5.8	1	1	-2.1478989	-70.403505	9.0604939	49.854144
5.9	1	1	-2.2616853	-70.983297	9.5021546	50.530305
6	1	1	-2.376911	-71.554052	9.9409342	51.198823
6.1	1	1	-2.4934517	-72.115999	10.376791	51.85981
6.2	1	1	-2.6111885	-72.669358	10.809685	52.513376
6.3	1	1	-2.7300075	-73.214343	11.239583	53.159625
6.4	1	1	-2.8498001	-73.751158	11.666452	53.798662
6.5	1	1	-2.9704625	-74.280002	12.090263	54.430588
6.6	1	1	-3.0918956	-74.801066	12.510989	55.055502
6.7	1	1	-3.214005	-75.314533	12.928607	55.673499
6.8	1	1	-3.3367007	-75.820584	13.343097	56.284675
6.9	1	1	-3.4598971	-76.319389	13.754439	56.889121
7	1	1	-3.5835125	-76.811114	14.162617	57.486929
7.1	1	1	-3.7074694	-77.29592	14.567618	58.078187
7.2	1	1	-3.8316941	-77.773962	14.96943	58.66298
7.3	1	1	-3.9561165	-78.245389	15.368043	59.241395
7.4	1	1	-4.0806701	-78.710346	15.76345	59.813514
7.5	1	1	-4.2052918	-79.168973	16.155644	60.379419
7.6	1	1	-4.3299218	-79.621404	16.544622	60.939189
7.7	1	1	-4.4545034	-80.067771	16.930381	61.492903
7.8	1	1	-4.5789828	-80.508199	17.31292	62.040637
7.9	1	1	-4.7033094	-80.942811	17.69224	62.582467
8	1	1	-4.8274349	-81.371725	18.068342	63.118467
8.1	1	1	-4.9513141	-81.795055	18.441231	63.64871
8.2	1	1	-5.0749039	-82.212912	18.81091	64.173266
8.3	1	1	-5.1981639	-82.625403	19.177386	64.692205
8.4	1	1	-5.321056	-83.032631	19.540666	65.205597
8.5	1	1	-5.4435441	-83.434698	19.900756	65.713508
8.6	1	1	-5.5655945	-83.831701	20.257668	66.216005
8.7	1	1	-5.6871752	-84.223734	20.61141	66.713154
8.8	1	1	-5.8082563	-84.610889	20.961993	67.205017
8.9	1	1	-5.9288097	-84.993255	21.30943	67.691659
9	1	1	-6.0488092	-85.370918	21.653732	68.173141
9.1	1	1	-6.1682299	-85.743961	21.994914	68.649524
9.2	1	1	-6.2870489	-86.112466	22.332988	69.120869
9.3	1	1	-6.4052447	-86.476511	22.66797	69.587233
9.4	1	1	-6.522797	-86.836174	22.999874	70.048675
9.5	1	1	-6.6396872	-87.191528	23.328717	70.505253
9.6	1	1	-6.7558978	-87.542646	23.654515	70.957022
9.7	1	1	-6.8714128	-87.889598	23.977285	71.404038
9.8	1	1	-6.9862171	-88.232453	24.297044	71.846355
9.9	1	1	-7.1002969	-88.571277	24.61381	72.284027
10	1	1	-7.2136394	-88.906134	24.927602	72.717107
10.1	1	1	-7.326233	-89.237089	25.238436	73.145648
10.2	1	1	-7.438067	-89.564202	25.546333	73.5697
10.3	1	1	-7.5491314	-89.887533	25.851312	73.989314
10.4	1	1	-7.6594174	-90.207141	26.153392	74.40454
10.5	1	1	-7.7689169	-90.523082	26.452593	74.815427
10.6	1	1	-7.8776226	-90.835411	26.748934	75.222024
10.7	1	1	-7.985528	-91.144182	27.042437	75.624378
10.8	1	1	-8.0926274	-91.449449	27.333121	76.022537
10.9	1	1	-8.1989155	-91.751263	27.621007	76.416547
11	1	1	-8.3043879	-92.049673	27.906116	76.806454
11.1	1	1	-8.4090408	-92.344729	28.188468	77.192303
11.2	1	1	-8.5128709	-92.636479	28.468085	77.574139
11.3	1	1	-8.6158755	-92.924969	28.744988	77.952005
11.4	1	1	-8.7180525	-93.210245	29.019198	78.325946
11.5	1	1	-8.8194001	-93.492352	29.290736	78.696004
11.6	1	1	-8.9199171	-93.771333	29.559623	79.062221
11.7	1	1	-9.0196028	-94.047232	29.825882	79.42464
11.8	1	1	-9.1184569	-94.32009	30.089533	79.783301
11.9	1	1	-9.2164793	-94.589948	30.350598	80.138245
12	1	1	-9.3136705	-94.856845	30.609098	80.489512
12.1	1	1	-9.4100314	-95.120823	30.865055	80.837142
12.2	1	1	-9.5055631	-95.381917	31.11849	81.181174
12.3	1	1	-9.600267	-95.640168	31.369425	81.521647
12.4	1	1	-9.6941448	-95.89561	31.617881	81.858599
12.5	1	1	-9.7871986	-96.148281	31.86388	82.192068
12.6	1	1	-9.8794308	-96.398216	32.107443	82.522091
12.7	1	1	-9.9708438	-96.64545	32.348591	82.848704
12.8	1	1	-10.06144	-96.890017	32.587345	83.171945
12.9	1	1	-10.151224	-97.13195	32.823727	83.491849
13	1	1	-10.240197	-97.371282	33.057758	83.808451
13.1	1	1	-10.328364	-97.608046	33.289459	84.121787
13.2	1	1	-10.415727	-97.842273	33.51885	84.431891
13.3	1	1	-10.502291	-98.073994	33.745953	84.738798
13.4	1	1	-10.58806	-98.30324	33.970789	85.042541
13.5	1	1	-10.673037	-98.530041	34.193378	85.343154
13.6	1	1	-10.757228	-98.754426	34.41374	85.64067
13.7	1	1	-10.840636	-98.976424	34.631897	85.935122
13.8	1	1	-10.923265	-99.196065	34.847869	86.226541
13.9	1	1	-11.005121	-99.413375	35.061675	86.51496
14	1	1	-11.086208	-99.628383	35.273336	86.800411
14.1	1	1	-11.166531	-99.841116	35.482873	87.082924
14.2	1	1	-11.246094	-100.0516	35.690305	87.36253
14.3	1	1	-11.324903	-100.25986	35.895651	87.63926
14.4	1	1	-11.402963	-100.46593	36.098932	87.913144
14.5	1	1	-11.480279	-100.66982	36.300167	88.184212
14.6	1	1	-11.556856	-100.87157	36.499376	88.452493
14.7	1	1	-11.632699	-101.07119	36.696577	88.718016
14.8	1	1	-11.707813	-101.26872	36.89179	88.980811
14.9	1	1	-11.782204	-101.46418	37.085035	89.240905
15	1	1	-11.855878	-101.65759	37.276329	89.498327
15.1	1	1	-11.928839	-101.84897	37.465691	89.753105
15.2	1	1	-12.001093	-102.03834	37.653141	90.005266
15.3	1	1	-12.072646	-102.22574	37.838697	90.254837
15.4	1	1	-12.143503	-102.41117	38.022376	90.501846
15.5	1	1	-12.213669	-102.59467	38.204198	90.746318
15.6	1	1	-12.28315	-102.77626	38.38418	90.988281
15.7	1	1	-12.351951	-102.95595	38.562341	91.227761
15.8	1	1	-12.420079	-103.13377	38.738697	91.464783
15.9	1	1	-12.487539	-103.30973	38.913266	91.699372
16	1	1	-12.554335	-103.48387	39.086067	91.931554
16.1	1	1	-12.620474	-103.65619	39.257116	92.161355
16.2	1	1	-12.685962	-103.82672	39.426431	92.388798
16.3	1	1	-12.750803	-103.99548	39.594029	92.613908
16.4	1	1	-12.815004	-104.16248	39.759926	92.836709
16.5	1	1	-12.87857	-104.32776	39.924139	93.057225
16.6	1	1	-12.941506	-104.49131	40.086685	93.27548
16.7	1	1	-13.003818	-104.65318	40.247581	93.491496
16.8	1	1	-13.065512	-104.81336	40.406842	93.705298
16.9	1	1	-13.126592	-104.97188	40.564486	93.916908
17	1	1	-13.187065	-105.12877	40.720527	94.126349
17.1	1	1	-13.246936	-105.28402	40.874982	94.333643
17.2	1	1	-13.30621	-105.43768	41.027867	94.538812
17.3	1	1	-13.364893	-105.58974	41.179197	94.741879
17.4	1	1	-13.422989	-105.74023	41.328988	94.942864
17.5	1	1	-13.480505	-105.88916	41.477255	95.141789
17.6	1	1	-13.537446	-106.03656	41.624014	95.338677
17.7	1	1	-13.593817	-106.18244	41.769279	95.533546
17.8	1	1	-13.649623	-106.3268	41.913065	95.726419
17.9	1	1	-13.704869	-106.46968	42.055387	95.917316
18	1	1	-13.759561	-106.61109	42.196261	96.106258
18.1	1	1	-13.813705	-106.75103	42.335699	96.293263
18.2	1	1	-13.867304	-106.88953	42.473717	96.478354
18.3	1	1	-13.920364	-107.02661	42.61033	96.661548
18.4	1	1	-13.972891	-107.16227	42.74555	96.842865
18.5	1	1	-14.024888	-107.29653	42.879392	97.022326
18.6	1	1	-14.076363	-107.42941	43.011871	97.199949
18.7	1	1	-14.127318	-107.56093	43.142999	97.375752
18.8	1	1	-14.17776	-107.69108	43.27279	97.549755
18.9	1	1	-14.227693	-107.8199	43.401258	97.721976
19	1	1	-14.277122	-107.94739	43.528416	97.892434
19.1	1	1	-14.326052	-108.07358	43.654277	98.061146
19.2	1	1	-14.374488	-108.19846	43.778855	98.22813
19.3	1	1	-14.422434	-108.32206	43.902161	98.393405
19.4	1	1	-14.469895	-108.44438	44.02421	98.556988
19.5	1	1	-14.516877	-108.56545	44.145014	98.718895
19.6	1	1	-14.563383	-108.68528	44.264586	98.879145
19.7	1	1	-14.609418	-108.80387	44.382937	99.037755
19.8	1	1	-14.654987	-108.92125	44.50008	99.19474
19.9	1	1	-14.700094	-109.03742	44.616028	99.350119
20	1	1	-14.744745	-109.15239	44.730793	99.503907
20.1	1	1	-14.788943	-109.26619	44.844386	99.65612
20.2	1	1	-14.832692	-109.37881	44.956819	99.806776
20.3	1	1	-14.875998	-109.49028	45.068105	99.955889
20.4	1	1	-14.918864	-109.60061	45.178255	100.10348
20.5	1	1	-14.961295	-109.7098	45.287279	100.24955
20.6	1	1	-15.003296	-109.81787	45.395191	100.39413
20.7	1	1	-15.04487	-109.92483	45.502001	100.53723
20.8	1	1	-15.086022	-110.0307	45.607719	100.67887
20.9	1	1	-15.126755	-110.13547	45.712358	100.81906
21	1	1	-15.167075	-110.23918	45.815929	100.95781
21.1	1	1	-15.206985	-110.34182	45.918441	101.09514
21.2	1	1	-15.246489	-110.4434	46.019907	101.23107
21.3	1	1	-15.285591	-110.54395	46.120336	101.3656
21.4	1	1	-15.324296	-110.64346	46.219739	101.49876
21.5	1	1	-15.362607	-110.74195	46.318126	101.63056
21.6	1	1	-15.400528	-110.83944	46.415508	101.761
21.7	1	1	-15.438063	-110.93592	46.511896	101.89012
21.8	1	1	-15.475216	-111.03141	46.607298	102.01791
21.9	1	1	-15.511991	-111.12593	46.701726	102.14439
22	1	1	-15.548391	-111.21948	46.795188	102.26958
22.1	1	1	-15.584421	-111.31206	46.887696	102.39349
22.2	1	1	-15.620083	-111.4037	46.979258	102.51613
22.3	1	1	-15.655382	-111.4944	47.069885	102.63751
22.4	1	1	-15.690322	-111.58417	47.159585	102.75765
22.5	1	1	-15.724906	-111.67302	47.248369	102.87657
22.6	1	1	-15.759137	-111.76096	47.336245	102.99426
22.7	1	1	-15.793019	-111.848	47.423223	103.11076
22.8	1	1	-15.826556	-111.93415	47.509312	103.22606
22.9	1	1	-15.85975	-112.01941	47.594522	103.34018
23	1	1	-15.892607	-112.1038	47.67886	103.45313
23.1	1	1	-15.925128	-112.18733	47.762336	103.56493
23.2	1	1	-15.957318	-112.27	47.844958	103.67558
23.3	1	1	-15.989179	-112.35182	47.926736	103.7851
23.4	1	1	-16.020715	-112.43281	48.007678	103.8935
23.5	1	1	-16.05193	-112.51296	48.087793	104.00079
23.6	1	1	-16.082826	-112.5923	48.167089	104.10698
23.7	1	1	-16.113407	-112.67082	48.245574	104.21209
23.8	1	1	-16.143675	-112.74854	48.323256	104.31612
23.9	1	1	-16.173635	-112.82546	48.400144	104.41909
24	1	1	-16.203289	-112.9016	48.476246	104.521
24.1	1	1	-16.23264	-112.97695	48.55157	104.62187
24.2	1	1	-16.261692	-113.05154	48.626124	104.72171
24.3	1	1	-16.290447	-113.12536	48.699916	104.82053
24.4	1	1	-16.318908	-113.19842	48.772953	104.91833
24.5	1	1	-16.347079	-113.27074	48.845243	105.01514
24.6	1	1	-16.374963	-113.34231	48.916794	105.11095
24.7	1	1	-16.402561	-113.41316	48.987614	105.20579
24.8	1	1	-16.429878	-113.48327	49.057709	105.29965
24.9	1	1	-16.456915	-113.55267	49.127088	105.39256
25	1	1	-16.483677	-113.62136	49.195757	105.48451
25.1	1	1	-16.510165	-113.68935	49.263724	105.57552
25.2	1	1	-16.536383	-113.75664	49.330996	105.66561
25.3	1	1	-16.562332	-113.82324	49.39758	105.75477
25.4	1	1	-16.588017	-113.88916	49.463483	105.84301
25.5	1	1	-16.613439	-113.95441	49.528712	105.93036
25.6	1	1	-16.638602	-114.01899	49.593274	106.01681
25.7	1	1	-16.663507	-114.0829	49.657175	106.10238
25.8	1	1	-16.688158	-114.14616	49.720424	106.18707
25.9	1	1	-16.712557	-114.20878	49.783025	106.2709
26	1	1	-16.736707	-114.27075	49.844986	106.35386
26.1	1	1	-16.76061	-114.33209	49.906314	106.43598
26.2	1	1	-16.784269	-114.3928	49.967014	106.51726
26.3	1	1	-16.807686	-114.4529	50.027093	106.59771
26.4	1	1	-16.830864	-114.51237	50.086559	106.67733
26.5	1	1	-16.853804	-114.57124	50.145415	106.75614
26.6	1	1	-16.876511	-114.6295	50.20367	106.83415
26.7	1	1	-16.898985	-114.68717	50.261329	106.91135
26.8	1	1	-16.921229	-114.74425	50.318399	106.98777
26.9	1	1	-16.943246	-114.80074	50.374885	107.0634
27	1	1	-16.965038	-114.85666	50.430793	107.13826
27.1	1	1	-16.986608	-114.912	50.486129	107.21235
27.2	1	1	-17.007957	-114.96678	50.540899	107.28569
27.3	1	1	-17.029087	-115.021	50.595109	107.35828
27.4	1	1	-17.050002	-115.07466	50.648765	107.43012
27.5	1	1	-17.070703	-115.12777	50.701871	107.50123
27.6	1	1	-17.091192	-115.18034	50.754435	107.57161
27.7	1	1	-17.111471	-115.23237	50.806461	107.64127
27.8	1	1	-17.131544	-115.28387	50.857955	107.71022
27.9	1	1	-17.151411	-115.33484	50.908922	107.77846
28	1	1	-17.171075	-115.38529	50.959368	107.84601
28.1	1	1	-17.190538	-115.43523	51.009297	107.91286
28.2	1	1	-17.209802	-115.48465	51.058717	107.97903
28.3	1	1	-17.228868	-115.53357	51.10763	108.04452
28.4	1	1	-17.24774	-115.58199	51.156044	108.10935
28.5	1	1	-17.26642	-115.62991	51.203962	108.17351
28.6	1	1	-17.284908	-115.67734	51.25139	108.23701
28.7	1	1	-17.303207	-115.72429	51.298333	108.29986
28.8	1	1	-17.321318	-115.77075	51.344795	108.36208
28.9	1	1	-17.339245	-115.81674	51.390783	108.42365
29	1	1	-17.356988	-115.86226	51.4363	108.48459
29.1	1	1	-17.37455	-115.90732	51.481351	108.54492
29.2	1	1	-17.391933	-115.95191	51.525942	108.60462
29.3	1	1	-17.409137	-115.99605	51.570077	108.66371
29.4	1	1	-17.426166	-116.03973	51.61376	108.7222
29.5	1	1	-17.44302	-116.08297	51.656996	108.78009
29.6	1	1	-17.459702	-116.12577	51.69979	108.83739
29.7	1	1	-17.476214	-116.16813	51.742146	108.8941
29.8	1	1	-17.492557	-116.21005	51.784069	108.95023
29.9	1	1	-17.508732	-116.25155	51.825564	109.00579
30	1	1	-17.524742	-116.29262	51.866633	109.06078
30.1	1	1	-17.540589	-116.33327	51.907283	109.11521
30.2	1	1	-17.556273	-116.37351	51.947517	109.16908
30.3	1	1	-17.571797	-116.41333	51.987339	109.2224
30.4	1	1	-17.587162	-116.45275	52.026754	109.27517
30.5	1	1	-17.60237	-116.49176	52.065766	109.3274
30.6	1	1	-17.617422	-116.53037	52.104378	109.3791
30.7	1	1	-17.632321	-116.56859	52.142596	109.43027
30.8	1	1	-17.647067	-116.60642	52.180423	109.48092
30.9	1	1	-17.661662	-116.64386	52.217863	109.53105
31	1	1	-17.676108	-116.68092	52.25492	109.58067
31.1	1	1	-17.690407	-116.7176	52.291598	109.62977
31.2	1	1	-17.704559	-116.7539	52.3279	109.67838
31.3	1	1	-17.718566	-116.78983	52.363831	109.72649
31.4	1	1	-17.73243	-116.8254	52.399395	109.77411
31.5	1	1	-17.746152	-116.8606	52.434595	109.82124
31.6	1	1	-17.759734	-116.89544	52.469435	109.86788
31.7	1	1	-17.773177	-116.92992	52.503918	109.91405
31.8	1	1	-17.786482	-116.96405	52.538049	109.95975
31.9	1	1	-17.799652	-116.99784	52.571831	110.00498
32	1	1	-17.812686	-117.03127	52.605267	110.04975
32.1	1	1	-17.825588	-117.06437	52.638361	110.09406
32.2	1	1	-17.838357	-117.09712	52.671116	110.13792
32.3	1	1	-17.850996	-117.12954	52.703537	110.18132
32.4	1	1	-17.863505	-117.16163	52.735626	110.22429
32.5	1	1	-17.875887	-117.19339	52.767386	110.26681
32.6	1	1	-17.888142	-117.22483	52.798822	110.3089
32.7	1	1	-17.900271	-117.25594	52.829936	110.35056
32.8	1	1	-17.912277	-117.28674	52.860732	110.39179
32.9	1	1	-17.924159	-117.31722	52.891212	110.4326
33	1	1	-17.93592	-117.34739	52.921381	110.473
33.1	1	1	-17.947561	-117.37725	52.951242	110.51298
33.2	1	1	-17.959083	-117.40681	52.980797	110.55255
33.3	1	1	-17.970487	-117.43606	53.010049	110.59172
33.4	1	1	-17.981774	-117.46501	53.039002	110.63048
33.5	1	1	-17.992946	-117.49367	53.06766	110.66885
33.6	1	1	-18.004003	-117.52203	53.096024	110.70683
33.7	1	1	-18.014948	-117.55011	53.124097	110.74442
33.8	1	1	-18.02578	-117.57789	53.151884	110.78162
33.9	1	1	-18.036502	-117.6054	53.179387	110.81844
34	1	1	-18.047114	-117.63262	53.206608	110.85489
34.1	1	1	-18.057617	-117.65956	53.23355	110.89096
34.2	1	1	-18.068013	-117.68623	53.260217	110.92667
34.3	1	1	-18.078303	-117.71262	53.286612	110.96201
34.4	1	1	-18.088487	-117.73875	53.312736	110.99698
34.5	1	1	-18.098568	-117.7646	53.338593	111.0316
34.6	1	1	-18.108545	-117.7902	53.364185	111.06587
34.7	1	1	-18.11842	-117.81553	53.389516	111.09978
34.8	1	1	-18.128194	-117.8406	53.414588	111.13335
34.9	1	1	-18.137868	-117.86541	53.439403	111.16658
35	1	1	-18.147443	-117.88997	53.463964	111.19946
35.1	1	1	-18.15692	-117.91428	53.488274	111.23201
35.2	1	1	-18.1663	-117.93835	53.512335	111.26423
35.3	1	1	-18.175585	-117.96216	53.53615	111.29611
35.4	1	1	-18.184774	-117.98573	53.559722	111.32767
35.5	1	1	-18.193869	-118.00906	53.583052	111.35891
35.6	1	1	-18.202871	-118.03215	53.606144	111.38983
35.7	1	1	-18.211782	-118.05501	53.629	111.42043
35.8	1	1	-18.220601	-118.07763	53.651622	111.45072
35.9	1	1	-18.229329	-118.10002	53.674012	111.4807
36	1	1	-18.237969	-118.12218	53.696173	111.51037
36.1	1	1	-18.24652	-118.14412	53.718108	111.53974
36.2	1	1	-18.254984	-118.16583	53.739818	111.5688
36.3	1	1	-18.263361	-118.18732	53.761306	111.59757
36.4	1	1	-18.271652	-118.20858	53.782574	111.62605
36.5	1	1	-18.279859	-118.22963	53.803625	111.65423
36.6	1	1	-18.287981	-118.25047	53.824461	111.68213
36.7	1	1	-18.296021	-118.27109	53.845083	111.70974
36.8	1	1	-18.303978	-118.2915	53.865494	111.73707
36.9	1	1	-18.311854	-118.3117	53.885697	111.76412
37	1	1	-18.319649	-118.3317	53.905693	111.79089
37.1	1	1	-18.327365	-118.35149	53.925484	111.81739
37.2	1	1	-18.335002	-118.37108	53.945073	111.84362
37.3	1	1	-18.34256	-118.39047	53.964461	111.86958
37.4	1	1	-18.350041	-118.40966	53.983651	111.89527
37.5	1	1	-18.357446	-118.42865	54.002645	111.9207
37.6	1	1	-18.364775	-118.44745	54.021445	111.94587
37.7	1	1	-18.372029	-118.46606	54.040052	111.97079
37.8	1	1	-18.379209	-118.48448	54.058469	111.99544
37.9	1	1	-18.386315	-118.5027	54.076697	112.01985
38	1	1	-18.393349	-118.52075	54.094739	112.04401
38.1	1	1	-18.40031	-118.5386	54.112597	112.06792
38.2	1	1	-18.407201	-118.55628	54.130271	112.09158
38.3	1	1	-18.414021	-118.57377	54.147765	112.115
38.4	1	1	-18.420771	-118.59109	54.16508	112.13819
38.5	1	1	-18.427452	-118.60822	54.182218	112.16113
38.6	1	1	-18.434065	-118.62519	54.199181	112.18384
38.7	1	1	-18.44061	-118.64198	54.21597	112.20632
38.8	1	1	-18.447088	-118.65859	54.232587	112.22857
38.9	1	1	-18.4535	-118.67504	54.249034	112.25059
39	1	1	-18.459847	-118.69132	54.265313	112.27239
39.1	1	1	-18.466128	-118.70743	54.281426	112.29396
39.2	1	1	-18.472345	-118.72338	54.297374	112.31531
39.3	1	1	-18.478499	-118.73916	54.313158	112.33645
39.4	1	1	-18.48459	-118.75479	54.328781	112.35736
39.5	1	1	-18.490618	-118.77025	54.344245	112.37807
39.6	1	1	-18.496585	-118.78555	54.35955	112.39856
39.7	1	1	-18.50249	-118.8007	54.374698	112.41884
39.8	1	1	-18.508335	-118.8157	54.389692	112.43892
39.9	1	1	-18.514121	-118.83054	54.404532	112.45879
40	1	1	-18.519847	-118.84522	54.41922	112.47845
40.1	1	1	-18.525515	-118.85976	54.433758	112.49792
40.2	1	1	-18.531125	-118.87415	54.448148	112.51718
40.3	1	1	-18.536677	-118.88839	54.46239	112.53625
40.4	1	1	-18.542172	-118.90249	54.476487	112.55513
40.5	1	1	-18.547612	-118.91644	54.490439	112.57381
40.6	1	1	-18.552995	-118.93025	54.504248	112.5923
40.7	1	1	-18.558324	-118.94392	54.517917	112.6106
40.8	1	1	-18.563598	-118.95745	54.531445	112.62871
40.9	1	1	-18.568818	-118.97084	54.544835	112.64664
41	1	1	-18.573985	-118.98409	54.558088	112.66438
41.1	1	1	-18.579099	-118.99721	54.571206	112.68195
41.2	1	1	-18.58416	-119.01019	54.584189	112.69933
41.3	1	1	-18.58917	-119.02304	54.59704	112.71653
41.4	1	1	-18.594128	-119.03576	54.609759	112.73356
41.5	1	1	-18.599036	-119.04835	54.622348	112.75042
41.6	1	1	-18.603894	-119.06081	54.634808	112.7671
41.7	1	1	-18.608702	-119.07314	54.647141	112.78361
41.8	1	1	-18.61346	-119.08535	54.659347	112.79996
41.9	1	1	-18.61817	-119.09743	54.671429	112.81613
42	1	1	-18.622832	-119.10939	54.683387	112.83214
42.1	1	1	-18.627446	-119.12122	54.695223	112.84799
42.2	1	1	-18.632013	-119.13294	54.706938	112.86368
42.3	1	1	-18.636534	-119.14453	54.718533	112.8792
42.4	1	1	-18.641008	-119.15601	54.730009	112.89457
42.5	1	1	-18.645436	-119.16737	54.741368	112.90977
42.6	1	1	-18.649819	-119.17861	54.75261	112.92483
42.7	1	1	-18.654157	-119.18974	54.763738	112.93973
42.8	1	1	-18.658451	-119.20075	54.774752	112.95447
42.9	1	1	-18.6627	-119.21165	54.785653	112.96907
43	1	1	-18.666907	-119.22244	54.796443	112.98351
43.1	1	1	-18.67107	-119.23312	54.807122	112.99781
43.2	1	1	-18.675191	-119.24369	54.817692	113.01196
43.3	1	1	-18.679269	-119.25415	54.828154	113.02597
43.4	1	1	-18.683306	-119.26451	54.838509	113.03984
43.5	1	1	-18.687302	-119.27476	54.848758	113.05356
43.6	1	1	-18.691256	-119.2849	54.858902	113.06714
43.7	1	1	-18.695171	-119.29494	54.868942	113.08058
43.8	1	1	-18.699045	-119.30488	54.87888	113.09389
43.9	1	1	-18.702879	-119.31472	54.888716	113.10706
44	1	1	-18.706675	-119.32445	54.898451	113.12009
44.1	1	1	-18.710431	-119.33409	54.908087	113.13299
44.2	1	1	-18.714149	-119.34362	54.917624	113.14576
44.3	1	1	-18.717829	-119.35306	54.927063	113.1584
44.4	1	1	-18.721472	-119.36241	54.936407	113.17091
44.5	1	1	-18.725077	-119.37165	54.945654	113.18329
44.6	1	1	-18.728645	-119.38081	54.954807	113.19555
44.7	1	1	-18.732177	-119.38986	54.963866	113.20768
44.8	1	1	-18.735672	-119.39883	54.972833	113.21968
44.9	1	1	-18.739132	-119.40771	54.981708	113.23156
45	1	1	-18.742557	-119.41649	54.990492	113.24332
45.1	1	1	-18.745946	-119.42518	54.999186	113.25496
45.2	1	1	-18.749301	-119.43379	55.007791	113.26649
45.3	1	1	-18.752621	-119.44231	55.016308	113.27789
45.4	1	1	-18.755908	-119.45074	55.024738	113.28918
45.5	1	1	-18.759161	-119.45908	55.033082	113.30035
45.6	1	1	-18.76238	-119.46734	55.041341	113.31141
45.7	1	1	-18.765567	-119.47551	55.049515	113.32235
45.8	1	1	-18.768721	-119.4836	55.057605	113.33318
45.9	1	1	-18.771843	-119.49161	55.065613	113.3439
46	1	1	-18.774932	-119.49954	55.073539	113.35452
46.1	1	1	-18.777991	-119.50738	55.081383	113.36502
46.2	1	1	-18.781018	-119.51515	55.089148	113.37541
46.3	1	1	-18.784014	-119.52283	55.096833	113.3857
46.4	1	1	-18.786979	-119.53044	55.104439	113.39589
46.5	1	1	-18.789914	-119.53797	55.111968	113.40597
46.6	1	1	-18.792819	-119.54542	55.119419	113.41594
46.7	1	1	-18.795694	-119.55279	55.126795	113.42582
46.8	1	1	-18.79854	-119.56009	55.134095	113.43559
46.9	1	1	-18.801357	-119.56732	55.14132	113.44527
47	1	1	-18.804145	-119.57447	55.148471	113.45484
47.1	1	1	-18.806904	-119.58155	55.155549	113.46432
47.2	1	1	-18.809635	-119.58855	55.162555	113.4737
47.3	1	1	-18.812339	-119.59549	55.169489	113.48298
47.4	1	1	-18.815014	-119.60235	55.176352	113.49217
47.5	1	1	-18.817662	-119.60914	55.183145	113.50127
47.6	1	1	-18.820284	-119.61586	55.189868	113.51027
47.7	1	1	-18.822878	-119.62252	55.196523	113.51918
47.8	1	1	-18.825446	-119.62911	55.20311	113.528
47.9	1	1	-18.827987	-119.63563	55.209629	113.53673
48	1	1	-18.830503	-119.64208	55.216081	113.54536
48.1	1	1	-18.832992	-119.64846	55.222468	113.55392
48.2	1	1	-18.835457	-119.65479	55.228789	113.56238
48.3	1	1	-18.837896	-119.66104	55.235046	113.57076
48.4	1	1	-18.84031	-119.66723	55.241238	113.57905
48.5	1	1	-18.842699	-119.67336	55.247367	113.58725
48.6	1	1	-18.845064	-119.67943	55.253434	113.59538
48.7	1	1	-18.847405	-119.68543	55.259438	113.60342
48.8	1	1	-18.849722	-119.69138	55.265381	113.61137
48.9	1	1	-18.852015	-119.69726	55.271263	113.61925
49	1	1	-18.854285	-119.70308	55.277085	113.62704
49.1	1	1	-18.856531	-119.70884	55.282848	113.63476
49.2	1	1	-18.858755	-119.71455	55.288551	113.64239
49.3	1	1	-18.860956	-119.72019	55.294196	113.64995
49.4	1	1	-18.863134	-119.72578	55.299784	113.65743
49.5	1	1	-18.86529	-119.73131	55.305314	113.66484
49.6	1	1	-18.867424	-119.73678	55.310788	113.67217
49.7	1	1	-18.869536	-119.7422	55.316205	113.67942
49.8	1	1	-18.871626	-119.74756	55.321568	113.6866
49.9	1	1	-18.873695	-119.75287	55.326875	113.69371


==> graphics/data/hf2d5_dt_sim_nofb.dat <==
0	1	1	0	0	0	0
0.1	1	1	-0.024532712	-4.1017851	-10.450833	-7.2109384
0.2	1	1	-0.11237723	-6.8820729	-16.684119	-11.701363
0.3	1	1	-0.29529644	-9.0354954	-21.032908	-14.956887
0.4	1	1	-0.58897708	-10.829231	-24.348417	-17.524209
0.5	1	1	-0.99511371	-12.394256	-27.025131	-19.660792
0.6	1	1	-1.5071055	-13.804324	-29.272286	-21.50569
0.7	1	1	-2.1149577	-15.105611	-31.212695	-23.142156
0.8	1	1	-2.8082861	-16.329362	-32.924165	-24.624028
0.9	1	1	-3.5777606	-17.497906	-34.458945	-25.988196
1	1	1	-4.4155971	-18.627803	-35.853756	-27.261063
1.1	1	1	-5.3155681	-19.731636	-37.135359	-28.462169
1.2	1	1	-6.2728153	-20.819122	-38.32385	-29.60636
1.3	1	1	-7.2836099	-21.897846	-39.434694	-30.705154
1.4	1	1	-8.345125	-22.973776	-40.480055	-31.767645
1.5	1	1	-9.455243	-24.051636	-41.469672	-32.801129
1.6	1	1	-10.612402	-25.135191	-42.411473	-33.811536
1.7	1	1	-11.815475	-26.227464	-43.312008	-34.803751
1.8	1	1	-13.06368	-27.330897	-44.176757	-35.781852
1.9	1	1	-14.356508	-28.447493	-45.010363	-36.749283
2	1	1	-15.693672	-29.578907	-45.816799	-37.708989
2.1	1	1	-17.075064	-30.726534	-46.599507	-38.663521
2.2	1	1	-18.500724	-31.891568	-47.361493	-39.615114
2.3	1	1	-19.970816	-33.075056	-48.105405	-40.565752
2.4	1	1	-21.485611	-34.277929	-48.833599	-41.517214
2.5	1	1	-23.045466	-35.50104	-49.548185	-42.471114
2.6	1	1	-24.65082	-36.745184	-50.251065	-43.428932
2.7	1	1	-26.302178	-38.011116	-50.943971	-44.392039
2.8	1	1	-28.000108	-39.299566	-51.628484	-45.361712
2.9	1	1	-29.745231	-40.611249	-52.306058	-46.339158
3	1	1	-31.53822	-41.946876	-52.978039	-47.325518
3.1	1	1	-33.379796	-43.307156	-53.645676	-48.321882
3.2	1	1	-35.27072	-44.692805	-54.310139	-49.329296
3.3	1	1	-37.211798	-46.104549	-54.972522	-50.348772
3.4	1	1	-39.203874	-47.543124	-55.633858	-51.381287
3.5	1	1	-41.247829	-49.00928	-56.295123	-52.427795
3.6	1	1	-43.344583	-50.503785	-56.957243	-53.489224
3.7	1	1	-45.495089	-52.027422	-57.6211	-54.566488
3.8	1	1	-47.700339	-53.580991	-58.287539	-55.660482
3.9	1	1	-49.961357	-55.16531	-58.957368	-56.772087
4	1	1	-52.279204	-56.781218	-59.631364	-57.902175
4.1	1	1	-54.654974	-58.42957	-60.310276	-59.051609
4.2	1	1	-57.089797	-60.111243	-60.99483	-60.221244
4.3	1	1	-59.584838	-61.827131	-61.685727	-61.411928
4.4	1	1	-62.141295	-63.57815	-62.383651	-62.624507
4.5	1	1	-64.760404	-65.365233	-63.089266	-63.859823
4.6	1	1	-67.443434	-67.189337	-63.803222	-65.118719
4.7	1	1	-70.191694	-69.051437	-64.526155	-66.402035
4.8	1	1	-73.006525	-70.952528	-65.258687	-67.710613
4.9	1	1	-75.889308	-72.893628	-66.001432	-69.045298
5	1	1	-78.841461	-74.875774	-66.754994	-70.406937
5.1	1	1	-81.86444	-76.900027	-67.519966	-71.796382
5.2	1	1	-84.959739	-78.967468	-68.296939	-73.21449
5.3	1	1	-88.128892	-81.079202	-69.086496	-74.662124
5.4	1	1	-91.373474	-83.236353	-69.889216	-76.140154
5.5	1	1	-94.695101	-85.440073	-70.705673	-77.64946
5.6	1	1	-98.095427	-87.691534	-71.536441	-79.190927
5.7	1	1	-101.57615	-89.991935	-72.382091	-80.765453
5.8	1	1	-105.13902	-92.342496	-73.243194	-82.373946
5.9	1	1	-108.78581	-94.744466	-74.120319	-84.017325
6	1	1	-112.51837	-97.199117	-75.01404	-85.696521
6.1	1	1	-116.33856	-99.707748	-75.924927	-87.412479
6.2	1	1	-120.2483	-102.27169	-76.853557	-89.166157
6.3	1	1	-124.24957	-104.89228	-77.800509	-90.958527
6.4	1	1	-128.3444	-107.57092	-78.766363	-92.790579
6.5	1	1	-132.53483	-110.30902	-79.751707	-94.663317
6.6	1	1	-136.823	-113.10801	-80.757131	-96.577763
6.7	1	1	-141.21108	-115.96936	-81.783233	-98.534955
6.8	1	1	-145.70128	-118.89458	-82.830615	-100.53595
6.9	1	1	-150.29589	-121.88521	-83.899887	-102.58183
7	1	1	-154.99724	-124.9428	-84.991665	-104.67369
7.1	1	1	-159.8077	-128.06896	-86.106574	-106.81264
7.2	1	1	-164.72974	-131.26532	-87.245248	-108.99983
7.3	1	1	-169.76585	-134.53356	-88.408328	-111.23642
7.4	1	1	-174.91859	-137.87537	-89.596465	-113.52359
7.5	1	1	-180.19059	-141.29251	-90.810321	-115.86255
7.6	1	1	-185.58453	-144.78675	-92.050566	-118.25453
7.7	1	1	-191.10316	-148.35991	-93.317884	-120.70079
7.8	1	1	-196.7493	-152.01385	-94.612968	-123.20261
7.9	1	1	-202.52582	-155.75047	-95.936524	-125.76131
8	1	1	-208.43568	-159.57171	-97.289271	-128.37822
8.1	1	1	-214.48189	-163.47956	-98.671939	-131.05472
8.2	1	1	-220.66755	-167.47604	-100.08527	-133.79219
8.3	1	1	-226.9958	-171.56323	-101.53003	-136.59206
8.4	1	1	-233.46989	-175.74324	-103.00699	-139.45579
8.5	1	1	-240.09313	-180.01824	-104.51693	-142.38486
8.6	1	1	-246.8689	-184.39045	-106.06065	-145.38081
8.7	1	1	-253.80067	-188.86213	-107.63899	-148.44517
8.8	1	1	-260.89199	-193.43558	-109.25276	-151.57955
8.9	1	1	-268.14649	-198.11318	-110.90283	-154.78555
9	1	1	-275.56788	-202.89735	-112.59007	-158.06485
9.1	1	1	-283.15997	-207.79055	-114.31535	-161.41914
9.2	1	1	-290.92663	-212.79532	-116.0796	-164.85015
9.3	1	1	-298.87186	-217.91423	-117.88372	-168.35966
9.4	1	1	-306.99972	-223.14994	-119.72867	-171.94947
9.5	1	1	-315.31438	-228.50513	-121.61541	-175.62144
9.6	1	1	-323.82009	-233.98259	-123.54493	-179.37747
9.7	1	1	-332.52123	-239.58513	-125.51823	-183.21949
9.8	1	1	-341.42225	-245.31563	-127.53634	-187.14948
9.9	1	1	-350.52771	-251.17707	-129.60031	-191.16947
10	1	1	-359.8423	-257.17245	-131.71121	-195.28153
10.1	1	1	-369.37077	-263.30487	-133.87014	-199.48778
10.2	1	1	-379.11803	-269.57748	-136.07822	-203.79038
10.3	1	1	-389.08907	-275.99353	-138.3366	-208.19155
10.4	1	1	-399.289	-282.5563	-140.64644	-212.69356
10.5	1	1	-409.72307	-289.26919	-143.00894	-217.29872
10.6	1	1	-420.39663	-296.13565	-145.42532	-222.00941
10.7	1	1	-431.31515	-303.15922	-147.89684	-226.82804
10.8	1	1	-442.48424	-310.3435	-150.42477	-231.7571
10.9	1	1	-453.90963	-317.69221	-153.01042	-236.79912
11	1	1	-465.59718	-325.20911	-155.65512	-241.9567
11.1	1	1	-477.5529	-332.89809	-158.36025	-247.23248
11.2	1	1	-489.78293	-340.76309	-161.12719	-252.62919
11.3	1	1	-502.29354	-348.80816	-163.95737	-258.14959
11.4	1	1	-515.09116	-357.03745	-166.85226	-263.79653
11.5	1	1	-528.18235	-365.45518	-169.81334	-269.5729
11.6	1	1	-541.57384	-374.06569	-172.84215	-275.48169
11.7	1	1	-555.27251	-382.8734	-175.94024	-281.52592
11.8	1	1	-569.28539	-391.88284	-179.10921	-287.7087
11.9	1	1	-583.61968	-401.09865	-182.3507	-294.03321
12	1	1	-598.28273	-410.52557	-185.66636	-300.50271
12.1	1	1	-613.28209	-420.16844	-189.05792	-307.12051
12.2	1	1	-628.62544	-430.03223	-192.52712	-313.89003
12.3	1	1	-644.32068	-440.122	-196.07574	-320.81473
12.4	1	1	-660.37586	-450.44294	-199.70561	-327.89818
12.5	1	1	-676.79924	-461.00036	-203.41859	-335.14401
12.6	1	1	-693.59924	-471.79968	-207.2166	-342.55596
12.7	1	1	-710.78449	-482.84647	-211.1016	-350.13783
12.8	1	1	-728.36383	-494.14639	-215.07558	-357.89351
12.9	1	1	-746.34628	-505.70525	-219.14058	-365.827
13	1	1	-764.74108	-517.529	-223.2987	-373.94236
13.1	1	1	-783.55768	-529.62371	-227.55208	-382.24378
13.2	1	1	-802.80575	-541.99561	-231.9029	-390.73551
13.3	1	1	-822.49517	-554.65105	-236.3534	-399.42192
13.4	1	1	-842.63606	-567.59653	-240.90587	-408.30747
13.5	1	1	-863.23876	-580.83871	-245.56265	-417.39673
13.6	1	1	-884.31386	-594.38439	-250.32613	-426.69437
13.7	1	1	-905.87219	-608.24054	-255.19877	-436.20516
13.8	1	1	-927.92482	-622.41428	-260.18306	-445.934
13.9	1	1	-950.48308	-636.91289	-265.28158	-455.88588
14	1	1	-973.55856	-651.74382	-270.49694	-466.06591
14.1	1	1	-997.16311	-666.91469	-275.83183	-476.47933
14.2	1	1	-1021.3089	-682.43331	-281.28898	-487.13149
14.3	1	1	-1046.0082	-698.30764	-286.8712	-498.02786
14.4	1	1	-1071.2739	-714.54585	-292.58136	-509.17404
14.5	1	1	-1097.1188	-731.15627	-298.42239	-520.57575
14.6	1	1	-1123.5563	-748.14745	-304.3973	-532.23886
14.7	1	1	-1150.5999	-765.52812	-310.50916	-544.16936
14.8	1	1	-1178.2636	-783.3072	-316.76111	-556.37337
14.9	1	1	-1206.5615	-801.49383	-323.15636	-568.85717
15	1	1	-1235.5081	-820.09737	-329.69821	-581.62718
15.1	1	1	-1265.1185	-839.12736	-336.39	-594.68994
15.2	1	1	-1295.4077	-858.59359	-343.23518	-608.05219
15.3	1	1	-1326.3913	-878.50605	-350.23727	-621.72077
15.4	1	1	-1358.0853	-898.87499	-357.39987	-635.70272
15.5	1	1	-1390.5059	-919.71087	-364.72665	-650.00522
15.6	1	1	-1423.6698	-941.02439	-372.22139	-664.63561
15.7	1	1	-1457.594	-962.82651	-379.88793	-679.60142
15.8	1	1	-1492.296	-985.12843	-387.73021	-694.91033
15.9	1	1	-1527.7936	-1007.9416	-395.75227	-710.57022
16	1	1	-1564.105	-1031.2778	-403.95822	-726.58911
16.1	1	1	-1601.2489	-1055.1489	-412.35229	-742.97526
16.2	1	1	-1639.2444	-1079.5673	-420.93878	-759.73707
16.3	1	1	-1678.1109	-1104.5454	-429.72211	-776.88316
16.4	1	1	-1717.8685	-1130.0962	-438.70679	-794.42233
16.5	1	1	-1758.5376	-1156.2327	-447.89743	-812.36361
16.6	1	1	-1800.1391	-1182.9684	-457.29877	-830.7162
16.7	1	1	-1842.6943	-1210.317	-466.91563	-849.48954
16.8	1	1	-1886.2252	-1238.2926	-476.75295	-868.69327
16.9	1	1	-1930.754	-1266.9095	-486.81579	-888.33727
17	1	1	-1976.3037	-1296.1824	-497.10931	-908.43161
17.1	1	1	-2022.8977	-1326.1265	-507.63882	-928.98664
17.2	1	1	-2070.5599	-1356.757	-518.40971	-950.0129
17.3	1	1	-2119.3147	-1388.0897	-529.42752	-971.52121
17.4	1	1	-2169.1874	-1420.1408	-540.69792	-993.52261
17.5	1	1	-2220.2034	-1452.9266	-552.22669	-1016.0284
17.6	1	1	-2272.3889	-1486.464	-564.01975	-1039.0502
17.7	1	1	-2325.7709	-1520.7703	-576.08318	-1062.5997
17.8	1	1	-2380.3767	-1555.8631	-588.42316	-1086.6892
17.9	1	1	-2436.2344	-1591.7604	-601.04604	-1111.3309
18	1	1	-2493.3727	-1628.4807	-613.9583	-1136.5375
18.1	1	1	-2551.8209	-1666.0427	-627.16657	-1162.322
18.2	1	1	-2611.6091	-1704.466	-640.67765	-1188.6977
18.3	1	1	-2672.768	-1743.77	-654.49848	-1215.678
18.4	1	1	-2735.3289	-1783.9752	-668.63615	-1243.2769
18.5	1	1	-2799.3242	-1825.102	-683.09794	-1271.5085
18.6	1	1	-2864.7866	-1867.1717	-697.89126	-1300.3873
18.7	1	1	-2931.7497	-1910.2059	-713.02373	-1329.9282
18.8	1	1	-3000.248	-1954.2267	-728.50312	-1360.1463
18.9	1	1	-3070.3167	-1999.2566	-744.33738	-1391.0572
19	1	1	-3141.9918	-2045.3189	-760.53464	-1422.6768
19.1	1	1	-3215.3101	-2092.4372	-777.10324	-1455.0212
19.2	1	1	-3290.3093	-2140.6357	-794.05168	-1488.1072
19.3	1	1	-3367.0278	-2189.9392	-811.38867	-1521.9517
19.4	1	1	-3445.5052	-2240.373	-829.12312	-1556.5721
19.5	1	1	-3525.7818	-2291.963	-847.26414	-1591.9862
19.6	1	1	-3607.8987	-2344.7357	-865.82105	-1628.2122
19.7	1	1	-3691.8982	-2398.7183	-884.80339	-1665.2687
19.8	1	1	-3777.8235	-2453.9385	-904.22091	-1703.1747
19.9	1	1	-3865.7187	-2510.4246	-924.08358	-1741.9498
20	1	1	-3955.6289	-2568.2057	-944.40162	-1781.6138
20.1	1	1	-4047.6004	-2627.3115	-965.18547	-1822.1871
20.2	1	1	-4141.6803	-2687.7723	-986.44579	-1863.6906
20.3	1	1	-4237.9172	-2749.6192	-1008.1935	-1906.1456
20.4	1	1	-4336.3603	-2812.884	-1030.4398	-1949.5739
20.5	1	1	-4437.0603	-2877.5991	-1053.1961	-1993.9979
20.6	1	1	-4540.0689	-2943.7979	-1076.4742	-2039.4403
20.7	1	1	-4645.4391	-3011.5143	-1100.2858	-2085.9244
20.8	1	1	-4753.2249	-3080.7832	-1124.6434	-2133.4743
20.9	1	1	-4863.4818	-3151.6401	-1149.5594	-2182.1142
21	1	1	-4976.2664	-3224.1215	-1175.0466	-2231.8693
21.1	1	1	-5091.6367	-3298.2645	-1201.1181	-2282.765
21.2	1	1	-5209.6519	-3374.1073	-1227.7873	-2334.8276
21.3	1	1	-5330.3727	-3451.6889	-1255.068	-2388.0837
21.4	1	1	-5453.8611	-3531.049	-1282.974	-2442.5608
21.5	1	1	-5580.1805	-3612.2286	-1311.5198	-2498.2867
21.6	1	1	-5709.3959	-3695.2692	-1340.7201	-2555.2903
21.7	1	1	-5841.5737	-3780.2136	-1370.5898	-2613.6006
21.8	1	1	-5976.7817	-3867.1054	-1401.1442	-2673.2478
21.9	1	1	-6115.0894	-3955.9892	-1432.3992	-2734.2624
22	1	1	-6256.5679	-4046.9107	-1464.3706	-2796.6759
22.1	1	1	-6401.29	-4139.9167	-1497.0751	-2860.5202
22.2	1	1	-6549.3298	-4235.0549	-1530.5293	-2925.8281
22.3	1	1	-6700.7636	-4332.3742	-1564.7505	-2992.6333
22.4	1	1	-6855.6691	-4431.9247	-1599.7562	-3060.9701
22.5	1	1	-7014.1259	-4533.7573	-1635.5644	-3130.8735
22.6	1	1	-7176.2155	-4637.9246	-1672.1936	-3202.3795
22.7	1	1	-7342.021	-4744.4799	-1709.6625	-3275.5248
22.8	1	1	-7511.6277	-4853.4782	-1747.9904	-3350.347
22.9	1	1	-7685.1228	-4964.9752	-1787.1971	-3426.8845
23	1	1	-7862.5954	-5079.0284	-1827.3025	-3505.1768
23.1	1	1	-8044.1366	-5195.6963	-1868.3274	-3585.2639
23.2	1	1	-8229.8398	-5315.039	-1910.2928	-3667.1871
23.3	1	1	-8419.8004	-5437.1176	-1953.2203	-3750.9884
23.4	1	1	-8614.1159	-5561.995	-1997.1319	-3836.711
23.5	1	1	-8812.8863	-5689.7352	-2042.0503	-3924.3987
23.6	1	1	-9016.2136	-5820.404	-2087.9984	-4014.0968
23.7	1	1	-9224.2023	-5954.0685	-2134.9999	-4105.8513
23.8	1	1	-9436.9592	-6090.7972	-2183.0789	-4199.7092
23.9	1	1	-9654.5938	-6230.6606	-2232.2602	-4295.719
24	1	1	-9877.2178	-6373.7305	-2282.569	-4393.9298
24.1	1	1	-10104.946	-6520.0803	-2334.0312	-4494.3922
24.2	1	1	-10337.894	-6669.7853	-2386.6731	-4597.1577
24.3	1	1	-10576.183	-6822.9223	-2440.522	-4702.2792
24.4	1	1	-10819.935	-6979.5701	-2495.6053	-4809.8107
24.5	1	1	-11069.275	-7139.8092	-2551.9515	-4919.8074
24.6	1	1	-11324.332	-7303.7219	-2609.5894	-5032.3259
24.7	1	1	-11585.236	-7471.3923	-2668.5487	-5147.4239
24.8	1	1	-11852.121	-7642.9068	-2728.8597	-5265.1606
24.9	1	1	-12125.124	-7818.3533	-2790.5534	-5385.5965
25	1	1	-12404.387	-7997.822	-2853.6614	-5508.7935
25.1	1	1	-12690.052	-8181.4051	-2918.2162	-5634.8148
25.2	1	1	-12982.266	-8369.197	-2984.251	-5763.7253
25.3	1	1	-13281.179	-8561.2942	-3051.7997	-5895.5911
25.4	1	1	-13586.944	-8757.7953	-3120.8969	-6030.48
25.5	1	1	-13899.72	-8958.8014	-3191.5783	-6168.4614
25.6	1	1	-14219.666	-9164.4156	-3263.8801	-6309.606
25.7	1	1	-14546.947	-9374.7436	-3337.8394	-6453.9865
25.8	1	1	-14881.732	-9589.8936	-3413.4944	-6601.677
25.9	1	1	-15224.191	-9809.976	-3490.8837	-6752.7534
26	1	1	-15574.502	-10035.104	-3570.0473	-6907.2934
26.1	1	1	-15932.843	-10265.393	-3651.0257	-7065.3762
26.2	1	1	-16299.4	-10500.962	-3733.8606	-7227.0832
26.3	1	1	-16674.361	-10741.931	-3818.5946	-7392.4975
26.4	1	1	-17057.917	-10988.425	-3905.2711	-7561.7039
26.5	1	1	-17450.267	-11240.569	-3993.9348	-7734.7896
26.6	1	1	-17851.612	-11498.495	-4084.6311	-7911.8433
26.7	1	1	-18262.158	-11762.333	-4177.4067	-8092.9561
26.8	1	1	-18682.116	-12032.22	-4272.3092	-8278.2211
26.9	1	1	-19111.702	-12308.294	-4369.3874	-8467.7333
27	1	1	-19551.136	-12590.698	-4468.6913	-8661.5903
27.1	1	1	-20000.645	-12879.576	-4570.2717	-8859.8915
27.2	1	1	-20460.459	-13175.076	-4674.1809	-9062.7389
27.3	1	1	-20930.814	-13477.351	-4780.4723	-9270.2368
27.4	1	1	-21411.953	-13786.556	-4889.2005	-9482.4916
27.5	1	1	-21904.122	-14102.85	-5000.4214	-9699.6126
27.6	1	1	-22407.574	-14426.394	-5114.1921	-9921.7111
27.7	1	1	-22922.568	-14757.357	-5230.571	-10148.901
27.8	1	1	-23449.369	-15095.907	-5349.618	-10381.3
27.9	1	1	-23988.247	-15442.218	-5471.3942	-10619.027
28	1	1	-24539.479	-15796.469	-5595.9623	-10862.204
28.1	1	1	-25103.349	-16158.841	-5723.3861	-11110.955
28.2	1	1	-25680.146	-16529.52	-5853.7312	-11365.41
28.3	1	1	-26270.166	-16908.698	-5987.0646	-11625.698
28.4	1	1	-26873.712	-17296.569	-6123.4547	-11891.953
28.5	1	1	-27491.096	-17693.332	-6262.9716	-12164.313
28.6	1	1	-28122.633	-18099.191	-6405.6871	-12442.916
28.7	1	1	-28768.649	-18514.354	-6551.6744	-12727.907
28.8	1	1	-29429.475	-18939.036	-6701.0085	-13019.431
28.9	1	1	-30105.451	-19373.453	-6853.7663	-13317.638
29	1	1	-30796.924	-19817.83	-7010.0261	-13622.683
29.1	1	1	-31504.249	-20272.395	-7169.8682	-13934.72
29.2	1	1	-32227.791	-20737.38	-7333.3749	-14253.911
29.3	1	1	-32967.92	-21213.026	-7500.63	-14580.42
29.4	1	1	-33725.017	-21699.576	-7671.7196	-14914.414
29.5	1	1	-34499.471	-22197.281	-7846.7315	-15256.066
29.6	1	1	-35291.679	-22706.396	-8025.7557	-15605.549
29.7	1	1	-36102.05	-23227.183	-8208.8841	-15963.045
29.8	1	1	-36930.999	-23759.909	-8396.2108	-16328.737
29.9	1	1	-37778.952	-24304.848	-8587.8322	-16702.813
30	1	1	-38646.345	-24862.28	-8783.8466	-17085.464
30.1	1	1	-39533.624	-25432.492	-8984.3547	-17476.888
30.2	1	1	-40441.244	-26015.776	-9189.4596	-17877.286
30.3	1	1	-41369.672	-26612.432	-9399.2667	-18286.863
30.4	1	1	-42319.384	-27222.767	-9613.8837	-18705.83
30.5	1	1	-43290.869	-27847.095	-9833.421	-19134.402
30.6	1	1	-44284.627	-28485.735	-10057.991	-19572.799
30.7	1	1	-45301.167	-29139.017	-10287.71	-20021.246
30.8	1	1	-46341.011	-29807.276	-10522.695	-20479.975
30.9	1	1	-47404.695	-30490.855	-10763.068	-20949.221
31	1	1	-48492.764	-31190.105	-11008.951	-21429.224
31.1	1	1	-49605.778	-31905.386	-11260.471	-21920.231
31.2	1	1	-50744.309	-32637.066	-11517.757	-22422.495
31.3	1	1	-51908.941	-33385.52	-11780.942	-22936.274
31.4	1	1	-53100.273	-34151.132	-12050.16	-23461.832
31.5	1	1	-54318.918	-34934.297	-12325.551	-23999.438
31.6	1	1	-55565.5	-35735.416	-12607.255	-24549.369
31.7	1	1	-56840.661	-36554.901	-12895.417	-25111.908
31.8	1	1	-58145.056	-37393.174	-13190.186	-25687.343
31.9	1	1	-59479.355	-38250.665	-13491.712	-26275.971
32	1	1	-60844.244	-39127.814	-13800.151	-26878.093
32.1	1	1	-62240.424	-40025.072	-14115.661	-27494.02
32.2	1	1	-63668.612	-40942.9	-14438.404	-28124.067
32.3	1	1	-65129.542	-41881.771	-14768.547	-28768.558
32.4	1	1	-66623.965	-42842.165	-15106.258	-29427.824
32.5	1	1	-68152.648	-43824.577	-15451.712	-30102.205
32.6	1	1	-69716.378	-44829.512	-15805.085	-30792.046
32.7	1	1	-71315.957	-45857.485	-16166.56	-31497.702
32.8	1	1	-72952.208	-46909.026	-16536.321	-32219.536
32.9	1	1	-74625.97	-47984.673	-16914.56	-32957.918
33	1	1	-76338.105	-49084.981	-17301.47	-33713.228
33.1	1	1	-78089.491	-50210.514	-17697.25	-34485.854
33.2	1	1	-79881.029	-51361.85	-18102.104	-35276.194
33.3	1	1	-81713.64	-52539.581	-18516.239	-36084.652
33.4	1	1	-83588.264	-53744.313	-18939.868	-36911.644
33.5	1	1	-85505.865	-54976.664	-19373.21	-37757.596
33.6	1	1	-87467.428	-56237.267	-19816.486	-38622.942
33.7	1	1	-89473.962	-57526.771	-20269.924	-39508.127
33.8	1	1	-91526.496	-58845.837	-20733.758	-40413.605
33.9	1	1	-93626.086	-60195.144	-21208.226	-41339.842
34	1	1	-95773.811	-61575.384	-21693.571	-42287.313
34.1	1	1	-97970.773	-62987.268	-22190.043	-43256.505
34.2	1	1	-100218.1	-64431.519	-22697.897	-44247.917
34.3	1	1	-102516.95	-65908.881	-23217.393	-45262.058
34.4	1	1	-104868.51	-67420.113	-23748.8	-46299.449
34.5	1	1	-107273.97	-68965.99	-24292.389	-47360.622
34.6	1	1	-109734.58	-70547.308	-24848.441	-48446.124
34.7	1	1	-112251.6	-72164.878	-25417.24	-49556.511
34.8	1	1	-114826.33	-73819.533	-25999.079	-50692.355
34.9	1	1	-117460.09	-75512.121	-26594.258	-51854.238
35	1	1	-120154.22	-77243.513	-27203.081	-53042.759
35.1	1	1	-122910.12	-79014.598	-27825.862	-54258.527
35.2	1	1	-125729.2	-80826.287	-28462.921	-55502.167
35.3	1	1	-128612.91	-82679.509	-29114.584	-56774.319
35.4	1	1	-131562.73	-84575.218	-29781.188	-58075.636
35.5	1	1	-134580.17	-86514.388	-30463.073	-59406.786
35.6	1	1	-137666.8	-88498.014	-31160.592	-60768.453
35.7	1	1	-140824.18	-90527.116	-31874.101	-62161.338
35.8	1	1	-144053.96	-92602.736	-32603.968	-63586.155
35.9	1	1	-147357.77	-94725.942	-33350.568	-65043.638
36	1	1	-150737.33	-96897.823	-34114.284	-66534.534
36.1	1	1	-154194.37	-99119.496	-34895.509	-68059.61
36.2	1	1	-157730.66	-101392.1	-35694.644	-69619.649
36.3	1	1	-161348.02	-103716.81	-36512.099	-71215.453
36.4	1	1	-165048.31	-106094.81	-37348.296	-72847.842
36.5	1	1	-168833.44	-108527.33	-38203.662	-74517.654
36.6	1	1	-172705.34	-111015.62	-39078.639	-76225.748
36.7	1	1	-176666.01	-113560.95	-39973.674	-77973.001
36.8	1	1	-180717.48	-116164.64	-40889.229	-79760.311
36.9	1	1	-184861.83	-118828.01	-41825.774	-81588.596
37	1	1	-189101.19	-121552.45	-42783.79	-83458.796
37.1	1	1	-193437.74	-124339.35	-43763.768	-85371.872
37.2	1	1	-197873.72	-127190.14	-44766.214	-87328.806
37.3	1	1	-202411.38	-130106.28	-45791.641	-89330.603
37.4	1	1	-207053.08	-133089.28	-46840.577	-91378.294
37.5	1	1	-211801.19	-136140.66	-47913.56	-93472.929
37.6	1	1	-216658.16	-139262	-49011.142	-95615.585
37.7	1	1	-221626.47	-142454.9	-50133.887	-97807.362
37.8	1	1	-226708.69	-145721	-51282.371	-100049.39
37.9	1	1	-231907.42	-149061.98	-52457.185	-102342.81
38	1	1	-237225.33	-152479.55	-53658.933	-104688.82
38.1	1	1	-242665.16	-155975.47	-54888.232	-107088.6
38.2	1	1	-248229.7	-159551.53	-56145.712	-109543.41
38.3	1	1	-253921.81	-163209.58	-57432.022	-112054.49
38.4	1	1	-259744.42	-166951.49	-58747.821	-114623.14
38.5	1	1	-265700.52	-170779.19	-60093.785	-117250.68
38.6	1	1	-271793.16	-174694.64	-61470.607	-119938.45
38.7	1	1	-278025.48	-178699.86	-62878.993	-122687.85
38.8	1	1	-284400.68	-182796.9	-64319.667	-125500.28
38.9	1	1	-290922.03	-186987.86	-65793.37	-128377.18
39	1	1	-297592.89	-191274.91	-67300.858	-131320.04
39.1	1	1	-304416.69	-195660.24	-68842.906	-134330.36
39.2	1	1	-311396.92	-200146.1	-70420.307	-137409.7
39.3	1	1	-318537.19	-204734.81	-72033.871	-140559.64
39.4	1	1	-325841.14	-209428.71	-73684.427	-143781.79
39.5	1	1	-333312.55	-214230.23	-75372.822	-147077.81
39.6	1	1	-340955.24	-219141.82	-77099.926	-150449.39
39.7	1	1	-348773.14	-224166.02	-78866.624	-153898.27
39.8	1	1	-356770.28	-229305.4	-80673.825	-157426.21
39.9	1	1	-364950.75	-234562.6	-82522.457	-161035.04
40	1	1	-373318.77	-239940.32	-84413.471	-164726.6
40.1	1	1	-381878.63	-245441.34	-86347.837	-168502.79
40.2	1	1	-390634.73	-251068.47	-88326.549	-172365.55
40.3	1	1	-399591.57	-256824.6	-90350.625	-176316.87
40.4	1	1	-408753.75	-262712.7	-92421.104	-180358.78
40.5	1	1	-418125.98	-268735.79	-94539.051	-184493.35
40.6	1	1	-427713.07	-274896.96	-96705.552	-188722.71
40.7	1	1	-437519.96	-281199.37	-98921.722	-193049.03
40.8	1	1	-447551.67	-287646.28	-101188.7	-197474.53
40.9	1	1	-457813.37	-294240.98	-103507.65	-202001.49
41	1	1	-468310.32	-300986.87	-105879.76	-206632.23
41.1	1	1	-479047.92	-307887.42	-108306.25	-211369.14
41.2	1	1	-490031.69	-314946.17	-110788.38	-216214.64
41.3	1	1	-501267.27	-322166.74	-113327.41	-221171.23
41.4	1	1	-512760.43	-329552.85	-115924.64	-226241.45
41.5	1	1	-524517.08	-337108.29	-118581.42	-231427.91
41.6	1	1	-536543.26	-344836.94	-121299.11	-236733.27
41.7	1	1	-548845.15	-352742.78	-124079.1	-242160.26
41.8	1	1	-561429.06	-360829.86	-126922.83	-247711.67
41.9	1	1	-574301.47	-369102.34	-129831.75	-253390.35
42	1	1	-587468.99	-377564.48	-132807.36	-259199.22
42.1	1	1	-600938.38	-386220.62	-135851.19	-265141.26
42.2	1	1	-614716.57	-395075.2	-138964.8	-271219.52
42.3	1	1	-628810.63	-404132.78	-142149.79	-277437.13
42.4	1	1	-643227.8	-413398.02	-145407.8	-283797.28
42.5	1	1	-657975.5	-422875.66	-148740.5	-290303.25
42.6	1	1	-673061.3	-432570.59	-152149.6	-296958.37
42.7	1	1	-688492.95	-442487.77	-155636.86	-303766.06
42.8	1	1	-704278.38	-452632.32	-159204.07	-310729.82
42.9	1	1	-720425.7	-463009.44	-162853.06	-317853.23
43	1	1	-736943.21	-473624.45	-166585.7	-325139.95
43.1	1	1	-753839.4	-484482.83	-170403.92	-332593.72
43.2	1	1	-771122.94	-495590.14	-174309.67	-340218.37
43.3	1	1	-788802.71	-506952.09	-178304.97	-348017.83
43.4	1	1	-806887.81	-518574.52	-182391.86	-355996.09
43.5	1	1	-825387.52	-530463.4	-186572.44	-364157.26
43.6	1	1	-844311.35	-542624.85	-190848.86	-372505.53
43.7	1	1	-863669.01	-555065.1	-195223.33	-381045.18
43.8	1	1	-883470.47	-567790.55	-199698.08	-389780.62
43.9	1	1	-903725.89	-580807.74	-204275.42	-398716.32
44	1	1	-924445.67	-594123.36	-208957.7	-407856.88
44.1	1	1	-945640.47	-607744.25	-213747.33	-417206.99
44.2	1	1	-967321.17	-621677.41	-218646.75	-426771.46
44.3	1	1	-989498.92	-635929.99	-223658.5	-436555.2
44.4	1	1	-1012185.1	-650509.33	-228785.15	-446563.23
44.5	1	1	-1035391.4	-665422.9	-234029.33	-456800.71
44.6	1	1	-1059129.7	-680678.38	-239393.74	-467272.89
44.7	1	1	-1083412.2	-696283.59	-244881.13	-477985.15
44.8	1	1	-1108251.4	-712246.57	-250494.32	-488943
44.9	1	1	-1133660.1	-728575.51	-256236.2	-500152.06
45	1	1	-1159651.3	-745278.8	-262109.71	-511618.1
45.1	1	1	-1186238.3	-762365.03	-268117.87	-523347
45.2	1	1	-1213434.9	-779842.97	-274263.78	-535344.8
45.3	1	1	-1241254.9	-797721.6	-280550.59	-547617.65
45.4	1	1	-1269712.8	-816010.11	-286981.53	-560171.87
45.5	1	1	-1298823.1	-834717.89	-293559.89	-573013.9
45.6	1	1	-1328600.7	-853854.57	-300289.08	-586150.34
45.7	1	1	-1359061	-873429.96	-307172.53	-599587.94
45.8	1	1	-1390219.6	-893454.13	-314213.79	-613333.61
45.9	1	1	-1422092.6	-913937.37	-321416.48	-627394.41
46	1	1	-1454696.3	-934890.21	-328784.29	-641777.56
46.1	1	1	-1488047.4	-956323.4	-336321.02	-656490.45
46.2	1	1	-1522163.2	-978247.95	-344030.53	-671540.65
46.3	1	1	-1557061	-1000675.1	-351916.78	-686935.88
46.4	1	1	-1592758.9	-1023616.5	-359983.83	-702684.06
46.5	1	1	-1629275.2	-1047083.8	-368235.83	-718793.27
46.6	1	1	-1666628.7	-1071089.1	-376677	-735271.8
46.7	1	1	-1704838.5	-1095644.7	-385311.7	-752128.11
46.8	1	1	-1743924.3	-1120763.3	-394144.35	-769370.86
46.9	1	1	-1783906.2	-1146457.8	-403179.5	-787008.91
47	1	1	-1824804.7	-1172741.3	-412421.78	-805051.33
47.1	1	1	-1866640.8	-1199627.4	-421875.95	-823507.38
47.2	1	1	-1909436	-1227129.8	-431546.86	-842386.54
47.3	1	1	-1953212.4	-1255262.8	-441439.48	-861698.52
47.4	1	1	-1997992.3	-1284040.7	-451558.9	-881453.25
47.5	1	1	-2043798.9	-1313478.4	-461910.31	-901660.86
47.6	1	1	-2090655.6	-1343591	-472499.03	-922331.75
47.7	1	1	-2138586.5	-1374393.9	-483330.51	-943476.52
47.8	1	1	-2187616.2	-1405903	-494410.31	-965106.06
47.9	1	1	-2237770	-1438134.5	-505744.12	-987231.47
48	1	1	-2289073.6	-1471104.8	-517337.76	-1009864.1
48.1	1	1	-2341553.4	-1504831.1	-529197.19	-1033015.6
48.2	1	1	-2395236.3	-1539330.5	-541328.51	-1056697.9
48.3	1	1	-2450150	-1574620.9	-553737.95	-1080923.1
48.4	1	1	-2506322.5	-1610720.3	-566431.88	-1105703.7
48.5	1	1	-2563782.9	-1647647.4	-579416.83	-1131052.4
48.6	1	1	-2622560.5	-1685421	-592699.47	-1156982.2
48.7	1	1	-2682685.7	-1724060.6	-606286.62	-1183506.5
48.8	1	1	-2744189.3	-1763586	-620185.26	-1210638.9
48.9	1	1	-2807102.9	-1804017.6	-634402.54	-1238393.3
49	1	1	-2871458.8	-1845376.1	-648945.76	-1266784
49.1	1	1	-2937290.1	-1887682.7	-663822.4	-1295825.6
49.2	1	1	-3004630.7	-1930959.3	-679040.09	-1325532.9
49.3	1	1	-3073515.1	-1975228	-694606.65	-1355921.4
49.4	1	1	-3143978.7	-2020511.6	-710530.09	-1387006.5
49.5	1	1	-3216057.7	-2066833.4	-726818.58	-1418804.2
49.6	1	1	-3289789.2	-2114217.1	-743480.5	-1451330.9
49.7	1	1	-3365211	-2162687.1	-760524.4	-1484603.4
49.8	1	1	-3442361.9	-2212268.3	-777959.05	-1518638.6
49.9	1	1	-3521281.6	-2262986.3	-795793.39	-1553454.1


==> graphics/data/synthetic_ct_sim_identfb.dat <==
0	-0.64901377	1.181166	0	0	0	0	0
0.01	-0.64901377	1.181166	-0.0038460765	-0.0044270975	-0.0020320537	-0.0042118412	0.010805764
0.02	-0.64901377	1.181166	-0.0075895939	-0.0086048805	-0.00389836	-0.0081627144	0.021138987
0.03	-0.64901377	1.181166	-0.011233876	-0.012541838	-0.0056053616	-0.011860908	0.03101809
0.04	-0.64901377	1.181166	-0.014782985	-0.016248208	-0.0071606879	-0.015316507	0.040464944
0.05	-0.64901377	1.181166	-0.018241139	-0.01973453	-0.0085721665	-0.018539902	0.049502061
0.06	-0.64901377	1.181166	-0.021612019	-0.023009834	-0.0098464425	-0.021539999	0.058148714
0.07	-0.64901377	1.181166	-0.024899465	-0.02608328	-0.010990172	-0.024325849	0.066424446
0.08	-0.64901377	1.181166	-0.02810754	-0.028965075	-0.012010952	-0.02690751	0.074351055
0.09	-0.64901377	1.181166	-0.0312402	-0.031664983	-0.012915991	-0.029294613	0.08194939
0.1	-0.64901377	1.181166	-0.0343004	-0.03418965	-0.013709981	-0.031493739	0.089233618
0.11	-0.64901377	1.181166	-0.037290994	-0.036545418	-0.014397372	-0.033511174	0.096217257
0.12	-0.64901377	1.181166	-0.040216238	-0.038742973	-0.014986117	-0.035357452	0.10292313
0.13	-0.64901377	1.181166	-0.043079749	-0.040791016	-0.015482561	-0.037041161	0.10936981
0.14	-0.64901377	1.181166	-0.045882874	-0.042691396	-0.015887597	-0.038564181	0.11556123
0.15	-0.64901377	1.181166	-0.048628824	-0.044451586	-0.016206595	-0.039933901	0.12151335
0.16	-0.64901377	1.181166	-0.05132123	-0.046080336	-0.016445945	-0.041158959	0.12724483
0.17	-0.64901377	1.181166	-0.053963223	-0.047584881	-0.016610828	-0.04224651	0.13277113
0.18	-0.64901377	1.181166	-0.056554817	-0.048963253	-0.016699174	-0.043194666	0.13808811
0.19	-0.64901377	1.181166	-0.059100064	-0.050225413	-0.016718314	-0.04401326	0.14321703
0.2	-0.64901377	1.181166	-0.061601636	-0.051377237	-0.016672359	-0.044708112	0.14817042
0.21	-0.64901377	1.181166	-0.064061726	-0.052423225	-0.016564349	-0.045283683	0.15295794
0.22	-0.64901377	1.181166	-0.066481018	-0.053363529	-0.016393946	-0.045740143	0.15758006
0.23	-0.64901377	1.181166	-0.068862766	-0.054205706	-0.016166568	-0.04608497	0.16205287
0.24	-0.64901377	1.181166	-0.071209264	-0.054954549	-0.015885483	-0.046322914	0.16638665
0.25	-0.64901377	1.181166	-0.073522223	-0.055613214	-0.015552712	-0.0464571	0.17058824
0.26	-0.64901377	1.181166	-0.075802956	-0.056183734	-0.015169411	-0.04648954	0.17466213
0.27	-0.64901377	1.181166	-0.078053596	-0.056670429	-0.014738479	-0.046424517	0.1786176
0.28	-0.64901377	1.181166	-0.080275832	-0.057076378	-0.014261868	-0.046265083	0.1824613
0.29	-0.64901377	1.181166	-0.082471297	-0.057404514	-0.013741425	-0.046014143	0.18619962
0.3	-0.64901377	1.181166	-0.084641875	-0.057658607	-0.013179702	-0.045675398	0.18984079
0.31	-0.64901377	1.181166	-0.086788943	-0.05784082	-0.012577935	-0.045251001	0.19338955
0.32	-0.64901377	1.181166	-0.088913964	-0.057953631	-0.011937634	-0.044743397	0.19685134
0.33	-0.64901377	1.181166	-0.091018332	-0.057999327	-0.011260163	-0.044154843	0.20023119
0.34	-0.64901377	1.181166	-0.093103639	-0.057980818	-0.010547402	-0.043488196	0.20353554
0.35	-0.64901377	1.181166	-0.095171258	-0.057900362	-0.0098007125	-0.042745672	0.2067694
0.36	-0.64901377	1.181166	-0.097222405	-0.05775976	-0.0090210973	-0.041929044	0.20993681
0.37	-0.64901377	1.181166	-0.099258317	-0.057560896	-0.0082096351	-0.041040156	0.21304202
0.38	-0.64901377	1.181166	-0.10128026	-0.057305748	-0.0073674872	-0.040080942	0.21608948
0.39	-0.64901377	1.181166	-0.10328962	-0.056996661	-0.0064961144	-0.039053688	0.21908446
0.4	-0.64901377	1.181166	-0.10528742	-0.056634955	-0.0055961718	-0.037959677	0.22203003
0.41	-0.64901377	1.181166	-0.10727478	-0.056222189	-0.0046685102	-0.036800421	0.2249298
0.42	-0.64901377	1.181166	-0.10925275	-0.0557598	-0.0037138948	-0.03557731	0.22778713
0.43	-0.64901377	1.181166	-0.11122257	-0.055249714	-0.0027334777	-0.034292204	0.23060642
0.44	-0.64901377	1.181166	-0.11318521	-0.054693096	-0.0017278226	-0.03294622	0.23339049
0.45	-0.64901377	1.181166	-0.11514163	-0.05409117	-0.00069754495	-0.031540525	0.23614227
0.46	-0.64901377	1.181166	-0.11709279	-0.0534451	0.00035677906	-0.030076225	0.23886459
0.47	-0.64901377	1.181166	-0.11903968	-0.052756172	0.0014344722	-0.028554542	0.24156055
0.48	-0.64901377	1.181166	-0.12098329	-0.052025613	0.002534898	-0.026976634	0.24423316
0.49	-0.64901377	1.181166	-0.12292444	-0.051254289	0.0036576936	-0.025343304	0.24688464
0.5	-0.64901377	1.181166	-0.124864	-0.050443118	0.0048024502	-0.023655402	0.24951734
0.51	-0.64901377	1.181166	-0.12680281	-0.049593008	0.0059687624	-0.021913761	0.25213362
0.52	-0.64901377	1.181166	-0.12874189	-0.04870531	0.0071558753	-0.020119648	0.25473681
0.53	-0.64901377	1.181166	-0.1306819	-0.047780461	0.0083637347	-0.01827343	0.25732827
0.54	-0.64901377	1.181166	-0.13262363	-0.046819163	0.0095920768	-0.016375727	0.25990994
0.55	-0.64901377	1.181166	-0.13456782	-0.045822046	0.010840686	-0.01442709	0.26248366
0.56	-0.64901377	1.181166	-0.13651517	-0.044789671	0.012109397	-0.012427994	0.26505109
0.57	-0.64901377	1.181166	-0.13846644	-0.043722703	0.013397959	-0.010379012	0.26761416
0.58	-0.64901377	1.181166	-0.1404226	-0.042622387	0.014705672	-0.0082812847	0.27017605
0.59	-0.64901377	1.181166	-0.14238417	-0.041488737	0.016032775	-0.0061347405	0.2727373
0.6	-0.64901377	1.181166	-0.14435179	-0.040322194	0.01737917	-0.0039397225	0.2752994
0.61	-0.64901377	1.181166	-0.14632613	-0.039123142	0.018744802	-0.0016965158	0.27786372
0.62	-0.64901377	1.181166	-0.14830779	-0.037891913	0.02012965	0.00059465188	0.28043154
0.63	-0.64901377	1.181166	-0.15029748	-0.03662902	0.021533553	0.0029333772	0.28300455
0.64	-0.64901377	1.181166	-0.15229605	-0.035335398	0.022956027	0.0053188451	0.28558533
0.65	-0.64901377	1.181166	-0.15430395	-0.03401092	0.024397385	0.0077512902	0.28817424
0.66	-0.64901377	1.181166	-0.15632178	-0.032655853	0.025857635	0.010230561	0.29077246
0.67	-0.64901377	1.181166	-0.15835011	-0.031270426	0.027336812	0.012756548	0.29338112
0.68	-0.64901377	1.181166	-0.16038952	-0.029854827	0.028834979	0.015329186	0.29600129
0.69	-0.64901377	1.181166	-0.16244064	-0.028409418	0.030352066	0.017948241	0.29863441
0.7	-0.64901377	1.181166	-0.16450419	-0.026934734	0.031887879	0.020613314	0.30128231
0.71	-0.64901377	1.181166	-0.16658062	-0.025430666	0.033442683	0.023324643	0.30394545
0.72	-0.64901377	1.181166	-0.16867047	-0.023897351	0.035016565	0.026082226	0.30662484
0.73	-0.64901377	1.181166	-0.17077429	-0.022334896	0.036609627	0.028886096	0.30932144
0.74	-0.64901377	1.181166	-0.1728926	-0.02074338	0.038221993	0.031736317	0.31203615
0.75	-0.64901377	1.181166	-0.17502599	-0.01912301	0.039853692	0.034632827	0.31477019
0.76	-0.64901377	1.181166	-0.17717507	-0.017474019	0.041504738	0.037575547	0.31752482
0.77	-0.64901377	1.181166	-0.17934029	-0.015796305	0.04317537	0.040564728	0.32030062
0.78	-0.64901377	1.181166	-0.18152217	-0.014089892	0.044865738	0.043600502	0.32309842
0.79	-0.64901377	1.181166	-0.1837212	-0.012354783	0.046576006	0.046683026	0.32591907
0.8	-0.64901377	1.181166	-0.18593789	-0.010590953	0.048306355	0.049812485	0.32876333
0.81	-0.64901377	1.181166	-0.1881728	-0.0087984947	0.050056886	0.052988956	0.33163226
0.82	-0.64901377	1.181166	-0.19042646	-0.0069774579	0.05182773	0.056212559	0.33452682
0.83	-0.64901377	1.181166	-0.19269933	-0.0051276973	0.053619142	0.05948361	0.33744758
0.84	-0.64901377	1.181166	-0.19499189	-0.0032491432	0.055431327	0.062802354	0.34039529
0.85	-0.64901377	1.181166	-0.19730462	-0.0013417068	0.057264499	0.066169059	0.34337066
0.86	-0.64901377	1.181166	-0.199638	0.00059472028	0.059118888	0.069584016	0.34637438
0.87	-0.64901377	1.181166	-0.20199265	0.0025600187	0.060994575	0.073047297	0.34940767
0.88	-0.64901377	1.181166	-0.20436905	0.0045542674	0.062891767	0.076559171	0.35247131
0.89	-0.64901377	1.181166	-0.20676761	0.0065777384	0.064810793	0.0801201	0.35556568
0.9	-0.64901377	1.181166	-0.20918881	0.0086305823	0.066751903	0.083730431	0.35869144
0.91	-0.64901377	1.181166	-0.2116331	0.010712967	0.068715359	0.087390531	0.36184923
0.92	-0.64901377	1.181166	-0.21410095	0.012825076	0.070701431	0.091100788	0.36503968
0.93	-0.64901377	1.181166	-0.21659281	0.014967113	0.072710399	0.094861608	0.36826338
0.94	-0.64901377	1.181166	-0.21910915	0.017139294	0.074742555	0.098673421	0.37152091
0.95	-0.64901377	1.181166	-0.2216504	0.019341846	0.076798191	0.10253666	0.37481285
0.96	-0.64901377	1.181166	-0.22421745	0.021574317	0.078877184	0.10645113	0.37814133
0.97	-0.64901377	1.181166	-0.22681047	0.023837391	0.080980107	0.11041769	0.38150593
0.98	-0.64901377	1.181166	-0.22942994	0.026131299	0.083107259	0.11443683	0.38490727
0.99	-0.64901377	1.181166	-0.23207631	0.028456288	0.085258943	0.118509	0.38834594
1	-0.64901377	1.181166	-0.23475005	0.030812618	0.087435472	0.1226347	0.39182254
1.01	-0.64901377	1.181166	-0.23745161	0.033200561	0.089637166	0.12681444	0.39533763
1.02	-0.64901377	1.181166	-0.24018146	0.035620405	0.091864351	0.13104874	0.39889179
1.03	-0.64901377	1.181166	-0.24294003	0.038072448	0.094117364	0.13533815	0.40248555
1.04	-0.64901377	1.181166	-0.24572797	0.040556744	0.096396397	0.13968297	0.40612009
1.05	-0.64901377	1.181166	-0.24854589	0.043073373	0.098701658	0.14408354	0.4097965
1.06	-0.64901377	1.181166	-0.2513941	0.045622886	0.10103363	0.14854067	0.41351479
1.07	-0.64901377	1.181166	-0.25427306	0.048205588	0.10339265	0.15305491	0.41727557
1.08	-0.64901377	1.181166	-0.25718325	0.050821791	0.10577905	0.15762683	0.42107947
1.09	-0.64901377	1.181166	-0.26012515	0.053471817	0.10819319	0.16225702	0.42492709
1.1	-0.64901377	1.181166	-0.26309924	0.056155999	0.11063542	0.16694609	0.42881903
1.11	-0.64901377	1.181166	-0.266106	0.05887468	0.1131061	0.17169465	0.43275588
1.12	-0.64901377	1.181166	-0.26914589	0.061628212	0.1156056	0.17650332	0.43673825
1.13	-0.64901377	1.181166	-0.27221969	0.064416658	0.11813414	0.18137249	0.44076753
1.14	-0.64901377	1.181166	-0.27532776	0.06724051	0.12069217	0.18630292	0.44484398
1.15	-0.64901377	1.181166	-0.27847057	0.070100161	0.12328006	0.19129527	0.44896816
1.16	-0.64901377	1.181166	-0.28164861	0.072995975	0.12589819	0.19635022	0.45314071
1.17	-0.64901377	1.181166	-0.28486239	0.075928324	0.12854695	0.20146844	0.45736228
1.18	-0.64901377	1.181166	-0.28811241	0.078897588	0.13122671	0.20665059	0.46163353
1.19	-0.64901377	1.181166	-0.29139919	0.081904158	0.13393787	0.21189738	0.46595509
1.2	-0.64901377	1.181166	-0.29472324	0.084948429	0.13668082	0.21720952	0.47032763
1.21	-0.64901377	1.181166	-0.29808512	0.088030776	0.13945596	0.2225877	0.47475192
1.22	-0.64901377	1.181166	-0.30148549	0.091151544	0.14226369	0.2280326	0.47922891
1.23	-0.64901377	1.181166	-0.30492476	0.094311201	0.14510443	0.23354501	0.48375904
1.24	-0.64901377	1.181166	-0.30840348	0.097510169	0.14797858	0.23912567	0.488343
1.25	-0.64901377	1.181166	-0.31192217	0.10074888	0.15088656	0.24477534	0.49298149
1.26	-0.64901377	1.181166	-0.31548138	0.10402776	0.15382881	0.25049479	0.49767518
1.27	-0.64901377	1.181166	-0.31908164	0.10734725	0.15680574	0.2562848	0.50242479
1.28	-0.64901377	1.181166	-0.32272351	0.11070782	0.15981778	0.26214617	0.50723101
1.29	-0.64901377	1.181166	-0.32640752	0.11410991	0.16286539	0.2680797	0.51209454
1.3	-0.64901377	1.181166	-0.33013438	0.11755396	0.16594903	0.27408624	0.51701634
1.31	-0.64901377	1.181166	-0.33390462	0.12104047	0.16906914	0.2801666	0.52199709
1.32	-0.64901377	1.181166	-0.33771877	0.12456991	0.17222618	0.28632162	0.52703744
1.33	-0.64901377	1.181166	-0.3415774	0.12814276	0.17542059	0.29255216	0.53213814
1.34	-0.64901377	1.181166	-0.3454811	0.13175952	0.17865286	0.29885909	0.53729994
1.35	-0.64901377	1.181166	-0.34943044	0.13542069	0.18192344	0.30524328	0.54252357
1.36	-0.64901377	1.181166	-0.35342602	0.13912677	0.18523282	0.31170562	0.54780981
1.37	-0.64901377	1.181166	-0.35746842	0.14287829	0.18858148	0.31824701	0.55315941
1.38	-0.64901377	1.181166	-0.36155849	0.1466758	0.19196999	0.3248685	0.55857355
1.39	-0.64901377	1.181166	-0.36569806	0.15051998	0.19539931	0.33157165	0.56405506
1.4	-0.64901377	1.181166	-0.36988651	0.15441122	0.19886947	0.33835677	0.56960265
1.41	-0.64901377	1.181166	-0.37412446	0.15835005	0.20238098	0.34522479	0.57521715
1.42	-0.64901377	1.181166	-0.37841253	0.16233705	0.20593436	0.3521767	0.58089935
1.43	-0.64901377	1.181166	-0.38275136	0.16637276	0.20953012	0.35921348	0.58665007
1.44	-0.64901377	1.181166	-0.38714159	0.17045775	0.21316878	0.36633611	0.59247014
1.45	-0.64901377	1.181166	-0.39158384	0.17459261	0.21685088	0.3735456	0.59836037
1.46	-0.64901377	1.181166	-0.39607878	0.17877791	0.22057695	0.38084297	0.60432161
1.47	-0.64901377	1.181166	-0.40062705	0.18301425	0.22434752	0.38822924	0.61035469
1.48	-0.64901377	1.181166	-0.4052293	0.18730222	0.22816314	0.39570546	0.61646046
1.49	-0.64901377	1.181166	-0.40988618	0.19164243	0.23202436	0.40327268	0.62263975
1.5	-0.64901377	1.181166	-0.41459837	0.1960355	0.23593174	0.41093196	0.62889343
1.51	-0.64901377	1.181166	-0.41936653	0.20048204	0.23988582	0.41868437	0.63522235
1.52	-0.64901377	1.181166	-0.42419132	0.20498268	0.24388719	0.42653101	0.64162739
1.53	-0.64901377	1.181166	-0.42907343	0.20953806	0.24793641	0.43447297	0.64810939
1.54	-0.64901377	1.181166	-0.43401354	0.21414882	0.25203404	0.44251137	0.65466926
1.55	-0.64901377	1.181166	-0.43901232	0.21881561	0.25618069	0.45064733	0.66130785
1.56	-0.64901377	1.181166	-0.44407047	0.22353909	0.26037692	0.45888199	0.66802606
1.57	-0.64901377	1.181166	-0.44918867	0.22831992	0.26462334	0.46721648	0.67482478
1.58	-0.64901377	1.181166	-0.45436763	0.23315878	0.26892053	0.47565198	0.6817049
1.59	-0.64901377	1.181166	-0.45960805	0.23805635	0.2732691	0.48418965	0.68866733
1.6	-0.64901377	1.181166	-0.46491063	0.24301331	0.27766966	0.49283068	0.69571297
1.61	-0.64901377	1.181166	-0.47027608	0.24803035	0.28212282	0.50157626	0.70284274
1.62	-0.64901377	1.181166	-0.47570512	0.25310819	0.28662919	0.51042759	0.71005755
1.63	-0.64901377	1.181166	-0.48120231	0.25824849	0.29119112	0.51938852	0.71736445
1.64	-0.64901377	1.181166	-0.48676808	0.2634519	0.29580912	0.52846008	0.72476391
1.65	-0.64901377	1.181166	-0.49240066	0.26871851	0.30048268	0.5376418	0.73225287
1.66	-0.64901377	1.181166	-0.49810085	0.27404907	0.30521249	0.54693498	0.73983237
1.67	-0.64901377	1.181166	-0.50386944	0.27944434	0.3099992	0.55634094	0.74750347
1.68	-0.64901377	1.181166	-0.50970724	0.28490508	0.3148435	0.565861	0.75526721
1.69	-0.64901377	1.181166	-0.51561508	0.29043206	0.31974608	0.57549651	0.76312469
1.7	-0.64901377	1.181166	-0.52159377	0.29602607	0.32470762	0.58524881	0.77107696
1.71	-0.64901377	1.181166	-0.52764414	0.30168789	0.32972883	0.59511927	0.77912511
1.72	-0.64901377	1.181166	-0.53376704	0.30741832	0.33481042	0.60510927	0.78727025
1.73	-0.64901377	1.181166	-0.53996329	0.31321815	0.33995308	0.6152202	0.79551346
1.74	-0.64901377	1.181166	-0.54623375	0.31908821	0.34515754	0.62545346	0.80385587
1.75	-0.64901377	1.181166	-0.55257926	0.32502931	0.35042451	0.63581047	0.81229857
1.76	-0.64901377	1.181166	-0.55900069	0.33104227	0.35575474	0.64629267	0.82084271
1.77	-0.64901377	1.181166	-0.5654989	0.33712793	0.36114894	0.6569015	0.82948942
1.78	-0.64901377	1.181166	-0.57207477	0.34328714	0.36660786	0.66763841	0.83823983
1.79	-0.64901377	1.181166	-0.57872916	0.34952073	0.37213225	0.67850488	0.84709509
1.8	-0.64901377	1.181166	-0.58546296	0.35582958	0.37772285	0.68950239	0.85605636
1.81	-0.64901377	1.181166	-0.59227707	0.36221455	0.38338043	0.70063243	0.86512482
1.82	-0.64901377	1.181166	-0.59917237	0.36867651	0.38910575	0.71189651	0.87430162
1.83	-0.64901377	1.181166	-0.60614976	0.37521634	0.39489958	0.72329616	0.88358796
1.84	-0.64901377	1.181166	-0.61321016	0.38183493	0.40076269	0.73483291	0.89298502
1.85	-0.64901377	1.181166	-0.62035448	0.38853318	0.40669587	0.74650832	0.902494
1.86	-0.64901377	1.181166	-0.62758363	0.395312	0.4126999	0.75832393	0.9121161
1.87	-0.64901377	1.181166	-0.63489856	0.4021723	0.41877559	0.77028135	0.92185257
1.88	-0.64901377	1.181166	-0.64230409	0.4091165	0.42492582	0.7823855	0.93171042
1.89	-0.64901377	1.181166	-0.64979845	0.41614449	0.43114995	0.79463565	0.94168686
1.9	-0.64901377	1.181166	-0.65738276	0.42325727	0.43744888	0.80703357	0.95178338
1.91	-0.64901377	1.181166	-0.66505813	0.43045586	0.44382351	0.81958103	0.96200146
1.92	-0.64901377	1.181166	-0.67282569	0.43774126	0.45027477	0.83227983	0.97234264
1.93	-0.64901377	1.181166	-0.6806866	0.44511452	0.45680359	0.84513176	0.98280844
1.94	-0.64901377	1.181166	-0.68864201	0.45257667	0.4634109	0.85813868	0.99340044
1.95	-0.64901377	1.181166	-0.69669311	0.46012877	0.47009765	0.87130243	1.0041202
1.96	-0.64901377	1.181166	-0.70484107	0.46777189	0.47686482	0.88462488	1.0149693
1.97	-0.64901377	1.181166	-0.71308712	0.47550709	0.48371336	0.89810794	1.0259495
1.98	-0.64901377	1.181166	-0.72143246	0.48333547	0.49064426	0.91175351	1.0370622
1.99	-0.64901377	1.181166	-0.72987843	0.49125818	0.49765857	0.92556363	1.0483094
2	-0.64901377	1.181166	-0.73586256	0.50065171	0.5040065	0.94123309	1.0573817
2.01	-0.7584533	-1.109613	-0.73232798	0.51524779	0.50758319	0.96335348	1.0579669
2.02	-0.7584533	-1.109613	-0.7269658	0.53079571	0.5105515	0.9866909	1.0571157
2.03	-0.7584533	-1.109613	-0.72262458	0.54574715	0.51373239	1.0093383	1.0574104
2.04	-0.7584533	-1.109613	-0.71886374	0.56036645	0.51701882	1.0316198	1.058421
2.05	-0.7584533	-1.109613	-0.71552336	0.57474927	0.52037204	1.0536524	1.0599906
2.06	-0.7584533	-1.109613	-0.71259929	0.58890903	0.52380015	1.0754518	1.0621002
2.07	-0.7584533	-1.109613	-0.71008968	0.60285092	0.52730603	1.0970241	1.0647429
2.08	-0.7584533	-1.109613	-0.7079855	0.61659091	0.53089621	1.118388	1.067896
2.09	-0.7584533	-1.109613	-0.70628034	0.63014215	0.53457657	1.1395592	1.0715416
2.1	-0.7584533	-1.109613	-0.70496915	0.64350952	0.53834701	1.1605439	1.0756738
2.11	-0.7584533	-1.109613	-0.70403742	0.65671111	0.54221088	1.1813644	1.0802691
2.12	-0.7584533	-1.109613	-0.70348282	0.66975671	0.54617487	1.2020319	1.0853131
2.13	-0.7584533	-1.109613	-0.70329838	0.68265815	0.55024335	1.2225604	1.0907896
2.14	-0.7584533	-1.109613	-0.70347709	0.69542727	0.55442071	1.2429641	1.0966826
2.15	-0.7584533	-1.109613	-0.70401197	0.70807587	0.55871134	1.2632571	1.1029758
2.16	-0.7584533	-1.109613	-0.7048945	0.72060987	0.56311196	1.2834483	1.1096665
2.17	-0.7584533	-1.109613	-0.70611674	0.73303741	0.5676222	1.3035484	1.1167466
2.18	-0.7584533	-1.109613	-0.70767253	0.74537352	0.57225059	1.3235746	1.124193
2.19	-0.7584533	-1.109613	-0.70955467	0.75762915	0.57700038	1.34354	1.1319914
2.2	-0.7584533	-1.109613	-0.71175592	0.76981526	0.58187483	1.3634582	1.1401276
2.21	-0.7584533	-1.109613	-0.71426908	0.7819428	0.58687719	1.3833424	1.1485876
2.22	-0.7584533	-1.109613	-0.71709535	0.79400561	0.59200001	1.4031884	1.1573909
2.23	-0.7584533	-1.109613	-0.72022736	0.80601492	0.5972467	1.4230097	1.166523
2.24	-0.7584533	-1.109613	-0.7236562	0.81798516	0.60262271	1.4428234	1.1759627
2.25	-0.7584533	-1.109613	-0.72737554	0.82992549	0.60813016	1.462641	1.1856994
2.26	-0.7584533	-1.109613	-0.73137902	0.84184511	0.61377122	1.4824738	1.1957224
2.27	-0.7584533	-1.109613	-0.73566032	0.85375318	0.61954801	1.5023336	1.2060212
2.28	-0.7584533	-1.109613	-0.7402313	0.86563502	0.62545343	1.5222061	1.2166303
2.29	-0.7584533	-1.109613	-0.74507851	0.87750914	0.63149325	1.5421129	1.2275214
2.3	-0.7584533	-1.109613	-0.75019557	0.88938475	0.63766961	1.5620655	1.2386838
2.31	-0.7584533	-1.109613	-0.75557756	0.90126918	0.64398395	1.5820734	1.2501103
2.32	-0.7584533	-1.109613	-0.76121958	0.91316971	0.65043768	1.6021463	1.261794
2.33	-0.7584533	-1.109613	-0.7671182	0.92509207	0.65703182	1.6222917	1.2737305
2.34	-0.7584533	-1.109613	-0.77328575	0.93702514	0.66376328	1.6424991	1.2859476
2.35	-0.7584533	-1.109613	-0.77970794	0.94898626	0.67063593	1.6627888	1.2984192
2.36	-0.7584533	-1.109613	-0.78638122	0.96098127	0.67765083	1.6831689	1.3111411
2.37	-0.7584533	-1.109613	-0.79330203	0.97301602	0.68480904	1.7036473	1.3241087
2.38	-0.7584533	-1.109613	-0.80046681	0.98509638	0.69211163	1.7242318	1.3373178
2.39	-0.7584533	-1.109613	-0.80788101	0.99722031	0.69955882	1.7449217	1.3507794
2.4	-0.7584533	-1.109613	-0.81556053	1.0093766	0.70714987	1.7657062	1.3645225
2.41	-0.7584533	-1.109613	-0.82348279	1.0215878	0.71488761	1.7866115	1.3785102
2.42	-0.7584533	-1.109613	-0.831645	1.033859	0.72277302	1.8076449	1.3927392
2.43	-0.7584533	-1.109613	-0.84004437	1.0461955	0.7308071	1.8288134	1.4072067
2.44	-0.7584533	-1.109613	-0.84867814	1.0586025	0.73899084	1.8501242	1.4219096
2.45	-0.7584533	-1.109613	-0.85754352	1.0710851	0.74732523	1.8715845	1.4368447
2.46	-0.7584533	-1.109613	-0.86663773	1.0836484	0.75581125	1.8932015	1.4520092
2.47	-0.7584533	-1.109613	-0.87595799	1.0962977	0.7644499	1.9149824	1.4673999
2.48	-0.7584533	-1.109613	-0.88550151	1.1090382	0.77324216	1.9369343	1.4830138
2.49	-0.7584533	-1.109613	-0.89526552	1.1218749	0.78218904	1.9590643	1.4988478
2.5	-0.7584533	-1.109613	-0.90526787	1.1347969	0.7912909	1.9813621	1.5149326
2.51	-0.7584533	-1.109613	-0.91552572	1.1477933	0.80054815	2.0038175	1.5312976
2.52	-0.7584533	-1.109613	-0.92601082	1.1608897	0.80996253	2.0264597	1.5478981
2.53	-0.7584533	-1.109613	-0.93672164	1.1740901	0.81953499	2.0492948	1.5647334
2.54	-0.7584533	-1.109613	-0.94765662	1.1873988	0.8292665	2.0723288	1.5818021
2.55	-0.7584533	-1.109613	-0.9588142	1.20082	0.83915799	2.0955678	1.5991034
2.56	-0.7584533	-1.109613	-0.97019285	1.2143579	0.84921043	2.1190181	1.6166363
2.57	-0.7584533	-1.109613	-0.981791	1.2280167	0.85942477	2.1426857	1.6343995
2.58	-0.7584533	-1.109613	-0.99360712	1.2418005	0.86980196	2.1665767	1.6523922
2.59	-0.7584533	-1.109613	-1.0056396	1.2557137	0.88034296	2.1906972	1.6706133
2.6	-0.7584533	-1.109613	-1.017887	1.2697603	0.89104872	2.2150533	1.6890618
2.61	-0.7584533	-1.109613	-1.0303754	1.2839267	0.90192229	2.2396324	1.7077777
2.62	-0.7584533	-1.109613	-1.0431121	1.2982114	0.91296526	2.2644346	1.7267731
2.63	-0.7584533	-1.109613	-1.0560744	1.312632	0.92417702	2.2894802	1.7460158
2.64	-0.7584533	-1.109613	-1.0692623	1.3271921	0.93555863	2.3147744	1.7655066
2.65	-0.7584533	-1.109613	-1.0826753	1.3418949	0.94711112	2.3403226	1.7852465
2.66	-0.7584533	-1.109613	-1.0963132	1.356744	0.95883555	2.36613	1.8052362
2.67	-0.7584533	-1.109613	-1.1101756	1.3717426	0.97073297	2.3922018	1.8254766
2.68	-0.7584533	-1.109613	-1.1242624	1.3868941	0.98280442	2.4185434	1.8459685
2.69	-0.7584533	-1.109613	-1.1385732	1.402202	0.99505095	2.4451599	1.8667126
2.7	-0.7584533	-1.109613	-1.1531076	1.4176697	1.0074736	2.4720567	1.8877099
2.71	-0.7584533	-1.109613	-1.1678654	1.4333004	1.0200735	2.4992389	1.9089612
2.72	-0.7584533	-1.109613	-1.1828741	1.4490865	1.0328583	2.5267017	1.9305025
2.73	-0.7584533	-1.109613	-1.1981307	1.4650324	1.0458287	2.5544512	1.9523314
2.74	-0.7584533	-1.109613	-1.2136223	1.4811465	1.0589824	2.5824973	1.9744327
2.75	-0.7584533	-1.109613	-1.2293498	1.4974317	1.0723209	2.610845	1.9968086
2.76	-0.7584533	-1.109613	-1.2453137	1.5138912	1.0858453	2.639499	2.0194612
2.77	-0.7584533	-1.109613	-1.2615149	1.5305278	1.0995571	2.6684644	2.0423925
2.78	-0.7584533	-1.109613	-1.277954	1.5473446	1.1134574	2.6977459	2.0656047
2.79	-0.7584533	-1.109613	-1.2946318	1.5643445	1.1275477	2.7273485	2.0890999
2.8	-0.7584533	-1.109613	-1.3115488	1.5815305	1.1418291	2.7572771	2.1128802
2.81	-0.7584533	-1.109613	-1.328706	1.5989056	1.156303	2.7875365	2.1369477
2.82	-0.7584533	-1.109613	-1.3461038	1.6164728	1.1709707	2.8181317	2.1613044
2.83	-0.7584533	-1.109613	-1.3637686	1.6342331	1.185845	2.8490692	2.1859796
2.84	-0.7584533	-1.109613	-1.3816913	1.6521903	1.2009228	2.8803532	2.2109653
2.85	-0.7584533	-1.109613	-1.3998666	1.6703478	1.2162026	2.9119883	2.2362568
2.86	-0.7584533	-1.109613	-1.4182959	1.6887086	1.2316861	2.9439793	2.2618571
2.87	-0.7584533	-1.109613	-1.4369807	1.7072755	1.2473749	2.9763313	2.2877692
2.88	-0.7584533	-1.109613	-1.4559224	1.7260515	1.2632706	3.0090492	2.3139959
2.89	-0.7584533	-1.109613	-1.4751225	1.7450395	1.2793749	3.0421379	2.3405402
2.9	-0.7584533	-1.109613	-1.4945825	1.7642425	1.2956895	3.0756023	2.367405
2.91	-0.7584533	-1.109613	-1.5143039	1.7836633	1.3122159	3.1094473	2.3945932
2.92	-0.7584533	-1.109613	-1.5342881	1.8033049	1.3289559	3.1436781	2.4221077
2.93	-0.7584533	-1.109613	-1.5545367	1.8231702	1.345911	3.1782993	2.4499515
2.94	-0.7584533	-1.109613	-1.5751044	1.8432774	1.3631166	3.2133475	2.4781813
2.95	-0.7584533	-1.109613	-1.595956	1.863619	1.3805511	3.2488057	2.5067629
2.96	-0.7584533	-1.109613	-1.6170866	1.884196	1.3982122	3.2846754	2.5356929
2.97	-0.7584533	-1.109613	-1.6384983	1.9050115	1.4161018	3.3209618	2.5649748
2.98	-0.7584533	-1.109613	-1.660193	1.9260686	1.4342219	3.3576701	2.594612
2.99	-0.7584533	-1.109613	-1.6821727	1.9473703	1.4525746	3.3948056	2.6246079
3	-0.7584533	-1.109613	-1.7044394	1.9689198	1.4711617	3.4323735	2.654966
3.01	-0.7584533	-1.109613	-1.7269951	1.9907202	1.4899852	3.470379	2.6856898
3.02	-0.7584533	-1.109613	-1.7498418	2.0127744	1.5090471	3.5088274	2.7167825
3.03	-0.7584533	-1.109613	-1.7729815	2.0350856	1.5283494	3.547724	2.7482478
3.04	-0.7584533	-1.109613	-1.7964161	2.0576568	1.547894	3.587074	2.780089
3.05	-0.7584533	-1.109613	-1.8201477	2.0804911	1.5676828	3.6268825	2.8123096
3.06	-0.7584533	-1.109613	-1.8441783	2.1035917	1.587718	3.667155	2.8449131
3.07	-0.7584533	-1.109613	-1.8685097	2.1269614	1.6080013	3.7078965	2.8779027
3.08	-0.7584533	-1.109613	-1.8931441	2.1506036	1.6285349	3.7491124	2.9112821
3.09	-0.7584533	-1.109613	-1.9180834	2.1745211	1.6493206	3.7908079	2.9450546
3.1	-0.7584533	-1.109613	-1.9433295	2.1987171	1.6703604	3.8329882	2.9792237
3.11	-0.7584533	-1.109613	-1.9688846	2.2231946	1.6916563	3.8756586	3.0137928
3.12	-0.7584533	-1.109613	-1.9948275	2.2479897	1.7132624	3.9188868	3.0488476
3.13	-0.7584533	-1.109613	-2.021123	2.2730895	1.7351555	3.9626476	3.0843515
3.14	-0.7584533	-1.109613	-2.0477507	2.2984875	1.7573224	4.0069284	3.1202844
3.15	-0.7584533	-1.109613	-2.0747135	2.3241871	1.7797656	4.0517351	3.1566506
3.16	-0.7584533	-1.109613	-2.1020144	2.3501919	1.8024877	4.0970736	3.1934545
3.17	-0.7584533	-1.109613	-2.1296561	2.3765052	1.8254913	4.1429499	3.2307004
3.18	-0.7584533	-1.109613	-2.1576415	2.4031305	1.848779	4.18937	3.2683927
3.19	-0.7584533	-1.109613	-2.1859736	2.4300713	1.8723533	4.2363397	3.3065359
3.2	-0.7584533	-1.109613	-2.2146551	2.4573311	1.8962167	4.2838651	3.3451342
3.21	-0.7584533	-1.109613	-2.2436889	2.4849132	1.9203718	4.3319521	3.3841921
3.22	-0.7584533	-1.109613	-2.273078	2.5128211	1.9448213	4.3806067	3.4237139
3.23	-0.7584533	-1.109613	-2.302825	2.5410582	1.9695676	4.4298348	3.4637041
3.24	-0.7584533	-1.109613	-2.332933	2.5696281	1.9946132	4.4796423	3.5041669
3.25	-0.7584533	-1.109613	-2.3634048	2.5985341	2.0199609	4.5300353	3.5451068
3.26	-0.7584533	-1.109613	-2.3942433	2.6277798	2.0456131	4.5810196	3.5865281
3.27	-0.7584533	-1.109613	-2.4254512	2.6573684	2.0715723	4.6326013	3.6284352
3.28	-0.7584533	-1.109613	-2.4570316	2.6873036	2.0978412	4.6847862	3.6708324
3.29	-0.7584533	-1.109613	-2.4889871	2.7175888	2.1244224	4.7375804	3.7137243
3.3	-0.7584533	-1.109613	-2.5213988	2.7482735	2.1513754	4.7910734	3.7572034
3.31	-0.7584533	-1.109613	-2.554254	2.7793521	2.1786915	4.8452546	3.8012565
3.32	-0.7584533	-1.109613	-2.5875143	2.8108036	2.206343	4.9000857	3.8458414
3.33	-0.7584533	-1.109613	-2.6211836	2.842632	2.2343334	4.9555738	3.8909637
3.34	-0.7584533	-1.109613	-2.6552659	2.8748415	2.2626658	5.0117259	3.9366288
3.35	-0.7584533	-1.109613	-2.6897651	2.9074361	2.2913438	5.0685493	3.9828425
3.36	-0.7584533	-1.109613	-2.7246851	2.94042	2.3203706	5.126051	4.0296103
3.37	-0.7584533	-1.109613	-2.76003	2.9737971	2.3497496	5.184238	4.0769378
3.38	-0.7584533	-1.109613	-2.7958035	3.0075717	2.3794842	5.2431176	4.1248305
3.39	-0.7584533	-1.109613	-2.8320097	3.0417477	2.4095776	5.3026969	4.1732942
3.4	-0.7584533	-1.109613	-2.8686526	3.0763293	2.4400333	5.3629828	4.2223343
3.41	-0.7584533	-1.109613	-2.905736	3.1113205	2.4708545	5.4239826	4.2719565
3.42	-0.7584533	-1.109613	-2.9432639	3.1467255	2.5020446	5.4857034	4.3221664
3.43	-0.7584533	-1.109613	-2.9812402	3.1825482	2.5336071	5.5481522	4.3729695
3.44	-0.7584533	-1.109613	-3.0196689	3.2187929	2.5655451	5.6113361	4.4243714
3.45	-0.7584533	-1.109613	-3.0585539	3.2554636	2.5978621	5.6752624	4.4763778
3.46	-0.7584533	-1.109613	-3.0978991	3.2925643	2.6305615	5.739938	4.5289943
3.47	-0.7584533	-1.109613	-3.1377086	3.3300992	2.6636465	5.80537	4.5822263
3.48	-0.7584533	-1.109613	-3.1780543	3.3681245	2.6971743	5.8716576	4.6361619
3.49	-0.7584533	-1.109613	-3.2189561	3.4066564	2.7311606	5.938829	4.6908258
3.5	-0.7584533	-1.109613	-3.2603573	3.4456526	2.765561	6.0068097	4.7461502
3.51	-0.7584533	-1.109613	-3.3022628	3.485118	2.8003798	6.0756083	4.8021421
3.52	-0.7584533	-1.109613	-3.3446779	3.5250576	2.8356212	6.1452334	4.8588087
3.53	-0.7584533	-1.109613	-3.3876077	3.5654764	2.8712895	6.2156939	4.9161568
3.54	-0.7584533	-1.109613	-3.4310574	3.6063795	2.907389	6.2869984	4.9741936
3.55	-0.7584533	-1.109613	-3.4750319	3.6477717	2.943924	6.3591556	5.0329261
3.56	-0.7584533	-1.109613	-3.5195365	3.6896582	2.9808988	6.4321743	5.0923612
3.57	-0.7584533	-1.109613	-3.5645763	3.7320438	3.0183176	6.506063	5.152506
3.58	-0.7584533	-1.109613	-3.6101565	3.7749336	3.0561848	6.5808307	5.2133676
3.59	-0.7584533	-1.109613	-3.6562821	3.8183326	3.0945046	6.6564858	5.274953
3.6	-0.7584533	-1.109613	-3.7029582	3.8622458	3.1332813	6.7330373	5.3372691
3.61	-0.7584533	-1.109613	-3.7501901	3.9066781	3.1725191	6.8104937	5.4003231
3.62	-0.7584533	-1.109613	-3.7979827	3.9516346	3.2122225	6.8888637	5.4641219
3.63	-0.7584533	-1.109613	-3.8463414	3.9971203	3.2523956	6.9681562	5.5286725
3.64	-0.7584533	-1.109613	-3.8952711	4.0431401	3.2930427	7.0483797	5.5939821
3.65	-0.7584533	-1.109613	-3.944777	4.089699	3.3341682	7.129543	5.6600575
3.66	-0.7584533	-1.109613	-3.9949218	4.1368525	3.3758235	7.2117427	5.7269791
3.67	-0.7584533	-1.109613	-4.0457653	4.1846536	3.4180577	7.2950713	5.7948231
3.68	-0.7584533	-1.109613	-4.0972267	4.2330318	3.4608047	7.3794059	5.8634876
3.69	-0.7584533	-1.109613	-4.1493124	4.2819934	3.5040699	7.4647575	5.9329813
3.7	-0.7584533	-1.109613	-4.202029	4.3315446	3.5478586	7.5511367	6.0033128
3.71	-0.7584533	-1.109613	-4.2553829	4.3816914	3.5921762	7.6385544	6.074491
3.72	-0.7584533	-1.109613	-4.3093806	4.4324402	3.6370282	7.7270213	6.1465246
3.73	-0.7584533	-1.109613	-4.3640286	4.483797	3.6824199	7.8165481	6.2194223
3.74	-0.7584533	-1.109613	-4.4193333	4.5357681	3.7283566	7.9071457	6.2931928
3.75	-0.7584533	-1.109613	-4.4753012	4.5883596	3.7748439	7.9988247	6.367845
3.76	-0.7584533	-1.109613	-4.5319389	4.6415776	3.821887	8.0915961	6.4433874
3.77	-0.7584533	-1.109613	-4.5892527	4.6954285	3.8694914	8.1854705	6.519829
3.78	-0.7584533	-1.109613	-4.6472492	4.7499183	3.9176625	8.2804587	6.5971784
3.79	-0.7584533	-1.109613	-4.7059348	4.8050533	3.9664056	8.3765715	6.6754443
3.8	-0.7584533	-1.109613	-4.765316	4.8608395	4.0157262	8.4738196	6.7546355
3.81	-0.7584533	-1.109613	-4.8253993	4.9172832	4.0656295	8.5722139	6.8347608
3.82	-0.7584533	-1.109613	-4.8861911	4.9743906	4.1161212	8.671765	6.9158288
3.83	-0.7584533	-1.109613	-4.947698	5.0321678	4.1672064	8.7724838	6.9978483
3.84	-0.7584533	-1.109613	-5.0100278	5.0906245	4.2189365	8.8744086	7.0809535
3.85	-0.7584533	-1.109613	-5.0734278	5.1497789	4.2714276	8.9776206	7.165451
3.86	-0.7584533	-1.109613	-5.1376322	5.2096302	4.3245627	9.0820608	7.251013
3.87	-0.7584533	-1.109613	-5.2026523	5.2701857	4.37835	9.1877425	7.3376542
3.88	-0.7584533	-1.109613	-5.2684998	5.3314527	4.4327976	9.2946794	7.42539
3.89	-0.7584533	-1.109613	-5.3351865	5.3934385	4.4879136	9.402885	7.5142354
3.9	-0.7584533	-1.109613	-5.4027243	5.4561504	4.5437064	9.512373	7.6042061
3.91	-0.7584533	-1.109613	-5.4711251	5.5195958	4.6001843	9.6231574	7.6953177
3.92	-0.7584533	-1.109613	-5.5404012	5.5837823	4.6573557	9.7352519	7.787586
3.93	-0.7584533	-1.109613	-5.6105649	5.6487172	4.7152292	9.8486706	7.881027
3.94	-0.7584533	-1.109613	-5.6816286	5.7144081	4.7738134	9.9634277	7.9756571
3.95	-0.7584533	-1.109613	-5.7536052	5.7808626	4.8331169	10.079537	8.0714925
3.96	-0.7584533	-1.109613	-5.8265071	5.8480884	4.8931486	10.197014	8.1685499
3.97	-0.7584533	-1.109613	-5.9003476	5.916093	4.9539174	10.315871	8.266846
3.98	-0.7584533	-1.109613	-5.9751394	5.9848842	5.015432	10.436125	8.3663978
3.99	-0.7584533	-1.109613	-6.050896	6.0544697	5.0777017	10.557789	8.4672224
4	-0.7584533	-1.109613	-6.1276307	6.1248573	5.1407355	10.680877	8.569337
4.01	-0.84555124	-0.57266487	-6.2053568	6.196055	5.2045425	10.805406	8.6727592
4.02	-0.84555124	-0.57266487	-6.2840882	6.2680705	5.2691321	10.931389	8.7775067
4.03	-0.84555124	-0.57266487	-6.3638386	6.3409117	5.3345137	11.058842	8.8835972
4.04	-0.84555124	-0.57266487	-6.444622	6.4145868	5.4006966	11.18778	8.991049
4.05	-0.84555124	-0.57266487	-6.5264524	6.4891036	5.4676904	11.318218	9.09988
4.06	-0.84555124	-0.57266487	-6.609344	6.5644702	5.5355047	11.450171	9.2101089
4.07	-0.84555124	-0.57266487	-6.6933114	6.6406948	5.6041492	11.583655	9.3217541
4.08	-0.84555124	-0.57266487	-6.7783689	6.7177855	5.6736337	11.718685	9.4348344
4.09	-0.84555124	-0.57266487	-6.8644485	6.7958343	5.7439694	11.855384	9.5492669
4.1	-0.84555124	-0.57266487	-6.9512084	6.8752116	5.8151719	11.994225	9.6646312
4.11	-0.84555124	-0.57266487	-7.0390282	6.9555555	5.8872454	12.134755	9.781396
4.12	-0.84555124	-0.57266487	-7.1279182	7.0368792	5.9602001	12.276997	9.899575
4.13	-0.84555124	-0.57266487	-7.217889	7.1191959	6.0340462	12.420972	10.019182
4.14	-0.84555124	-0.57266487	-7.3089509	7.2025191	6.1087942	12.566703	10.14023
4.15	-0.84555124	-0.57266487	-7.4011144	7.2868624	6.1844544	12.714213	10.262734
4.16	-0.84555124	-0.57266487	-7.49439	7.3722396	6.2610374	12.863525	10.386707
4.17	-0.84555124	-0.57266487	-7.5887883	7.4586646	6.3385538	13.014661	10.512162
4.18	-0.84555124	-0.57266487	-7.6843197	7.5461516	6.4170142	13.167646	10.639115
4.19	-0.84555124	-0.57266487	-7.7809948	7.6347148	6.4964296	13.322503	10.767579
4.2	-0.84555124	-0.57266487	-7.8788243	7.7243687	6.5768106	13.479256	10.897567
4.21	-0.84555124	-0.57266487	-7.9778187	7.8151279	6.6581684	13.637929	11.029094
4.22	-0.84555124	-0.57266487	-8.0779887	7.9070071	6.7405138	13.798546	11.162174
4.23	-0.84555124	-0.57266487	-8.179345	8.0000214	6.8238581	13.961133	11.29682
4.24	-0.84555124	-0.57266487	-8.2818983	8.0941858	6.9082125	14.125715	11.433048
4.25	-0.84555124	-0.57266487	-8.3856593	8.1895156	6.9935881	14.292316	11.57087
4.26	-0.84555124	-0.57266487	-8.4906387	8.2860263	7.0799965	14.460963	11.710302
4.27	-0.84555124	-0.57266487	-8.5968473	8.3837334	7.1674491	14.63168	11.851357
4.28	-0.84555124	-0.57266487	-8.704296	8.4826527	7.2559574	14.804494	11.99405
4.29	-0.84555124	-0.57266487	-8.8129956	8.5828002	7.345533	14.979431	12.138394
4.3	-0.84555124	-0.57266487	-8.9229568	8.684192	7.4361877	15.156518	12.284405
4.31	-0.84555124	-0.57266487	-9.0341907	8.7868443	7.5279333	15.335782	12.432096
4.32	-0.84555124	-0.57266487	-9.146708	8.8907737	7.6207816	15.517248	12.581482
4.33	-0.84555124	-0.57266487	-9.2605198	8.9959966	7.7147446	15.700946	12.732577
4.34	-0.84555124	-0.57266487	-9.37567	9.1025241	7.8098435	15.886902	12.885446
4.35	-0.84555124	-0.57266487	-9.4924894	9.2103168	7.9061777	16.075156	13.040596
4.36	-0.84555124	-0.57266487	-9.6106918	9.3194441	8.0036783	16.265727	13.197584
4.37	-0.84555124	-0.57266487	-9.7302918	9.4299227	8.1023585	16.458641	13.35643
4.38	-0.84555124	-0.57266487	-9.8513039	9.5417694	8.2022317	16.653928	13.517154
4.39	-0.84555124	-0.57266487	-9.9737431	9.6550011	8.3033114	16.851617	13.679776
4.4	-0.84555124	-0.57266487	-10.097624	9.7696349	8.4056113	17.051736	13.844317
4.41	-0.84555124	-0.57266487	-10.222962	9.8856882	8.5091449	17.254316	14.010798
4.42	-0.84555124	-0.57266487	-10.349772	10.003178	8.6139262	17.459386	14.179239
4.43	-0.84555124	-0.57266487	-10.47807	10.122122	8.7199691	17.666975	14.349661
4.44	-0.84555124	-0.57266487	-10.60787	10.242539	8.8272876	17.877115	14.522085
4.45	-0.84555124	-0.57266487	-10.739188	10.364445	8.9358959	18.089835	14.696534
4.46	-0.84555124	-0.57266487	-10.87204	10.487859	9.0458082	18.305166	14.873028
4.47	-0.84555124	-0.57266487	-11.006442	10.612799	9.1570389	18.523139	15.051588
4.48	-0.84555124	-0.57266487	-11.142409	10.739283	9.2696026	18.743786	15.232237
4.49	-0.84555124	-0.57266487	-11.279957	10.867331	9.3835137	18.967137	15.414998
4.5	-0.84555124	-0.57266487	-11.419102	10.996959	9.498787	19.193224	15.599891
4.51	-0.84555124	-0.57266487	-11.559862	11.128188	9.6154374	19.42208	15.786939
4.52	-0.84555124	-0.57266487	-11.702251	11.261036	9.7334796	19.653736	15.976165
4.53	-0.84555124	-0.57266487	-11.846286	11.395521	9.8529288	19.888226	16.167592
4.54	-0.84555124	-0.57266487	-11.991984	11.531664	9.9738001	20.125581	16.361243
4.55	-0.84555124	-0.57266487	-12.139361	11.669484	10.096109	20.365835	16.55714
4.56	-0.84555124	-0.57266487	-12.288435	11.809	10.21987	20.609021	16.755306
4.57	-0.84555124	-0.57266487	-12.439222	11.950231	10.3451	20.855172	16.955766
4.58	-0.84555124	-0.57266487	-12.591739	12.093199	10.471813	21.104323	17.158542
4.59	-0.84555124	-0.57266487	-12.746009	12.237921	10.600028	21.356508	17.363667
4.6	-0.84555124	-0.57266487	-12.902601	12.384396	10.729989	21.611851	17.571854
4.61	-0.84555124	-0.57266487	-13.061056	12.532664	10.861515	21.87031	17.782531
4.62	-0.84555124	-0.57266487	-13.221397	12.682745	10.994624	22.13192	17.99573
4.63	-0.84555124	-0.57266487	-13.383647	12.834659	11.129334	22.396716	18.211482
4.64	-0.84555124	-0.57266487	-13.547829	12.988426	11.265664	22.664736	18.429817
4.65	-0.84555124	-0.57266487	-13.713966	13.144068	11.403632	22.936015	18.650768
4.66	-0.84555124	-0.57266487	-13.882082	13.301604	11.543258	23.210591	18.874367
4.67	-0.84555124	-0.57266487	-14.052202	13.461057	11.684561	23.488499	19.100646
4.68	-0.84555124	-0.57266487	-14.224348	13.622446	11.827558	23.769778	19.329638
4.69	-0.84555124	-0.57266487	-14.398546	13.785794	11.972271	24.054466	19.561377
4.7	-0.84555124	-0.57266487	-14.57482	13.951121	12.118718	24.342599	19.795895
4.71	-0.84555124	-0.57266487	-14.753195	14.118449	12.266919	24.634216	20.033226
4.72	-0.84555124	-0.57266487	-14.933697	14.287799	12.416893	24.929355	20.273406
4.73	-0.84555124	-0.57266487	-15.11635	14.459194	12.568661	25.228056	20.516467
4.74	-0.84555124	-0.57266487	-15.301179	14.632656	12.722244	25.530357	20.762446
4.75	-0.84555124	-0.57266487	-15.488212	14.808205	12.87766	25.836297	21.011376
4.76	-0.84555124	-0.57266487	-15.677475	14.985866	13.034931	26.145915	21.263294
4.77	-0.84555124	-0.57266487	-15.868992	15.165659	13.194077	26.459253	21.518236
4.78	-0.84555124	-0.57266487	-16.062792	15.347608	13.355119	26.776349	21.776237
4.79	-0.84555124	-0.57266487	-16.258901	15.531735	13.518078	27.097243	22.037334
4.8	-0.84555124	-0.57266487	-16.457346	15.718063	13.682976	27.421978	22.301565
4.81	-0.84555124	-0.57266487	-16.658154	15.906615	13.849833	27.750592	22.568965
4.82	-0.84555124	-0.57266487	-16.861354	16.097414	14.01867	28.083129	22.839574
4.83	-0.84555124	-0.57266487	-17.066973	16.290483	14.189511	28.419628	23.113428
4.84	-0.84555124	-0.57266487	-17.275038	16.485846	14.362375	28.760132	23.390565
4.85	-0.84555124	-0.57266487	-17.485822	16.683876	14.537567	29.10524	23.671259
4.86	-0.84555124	-0.57266487	-17.699163	16.884325	14.714891	29.454561	23.955367
4.87	-0.84555124	-0.57266487	-17.915077	17.087197	14.894351	29.808105	24.242913
4.88	-0.84555124	-0.57266487	-18.133596	17.292519	15.075975	30.165922	24.533941
4.89	-0.84555124	-0.57266487	-18.354751	17.500319	15.259786	30.52806	24.828492
4.9	-0.84555124	-0.57266487	-18.578575	17.710625	15.445811	30.894569	25.126609
4.91	-0.84555124	-0.57266487	-18.8051	17.923465	15.634076	31.265498	25.428336
4.92	-0.84555124	-0.57266487	-19.034359	18.138868	15.824607	31.640897	25.733716
4.93	-0.84555124	-0.57266487	-19.266385	18.356862	16.017431	32.020817	26.042792
4.94	-0.84555124	-0.57266487	-19.501211	18.577476	16.212574	32.40531	26.35561
4.95	-0.84555124	-0.57266487	-19.738872	18.800739	16.410063	32.794425	26.672213
4.96	-0.84555124	-0.57266487	-19.979401	19.026682	16.609926	33.188217	26.992648
4.97	-0.84555124	-0.57266487	-20.222833	19.255332	16.81219	33.586735	27.316959
4.98	-0.84555124	-0.57266487	-20.469202	19.486721	17.016883	33.990034	27.645192
4.99	-0.84555124	-0.57266487	-20.718543	19.720879	17.224032	34.398167	27.977395
5	-0.84555124	-0.57266487	-20.970892	19.957835	17.433665	34.811186	28.313612
5.01	-0.84555124	-0.57266487	-21.226284	20.19762	17.645812	35.229146	28.653893
5.02	-0.84555124	-0.57266487	-21.484756	20.440265	17.860501	35.652102	28.998283
5.03	-0.84555124	-0.57266487	-21.746342	20.685802	18.077759	36.080107	29.346832
5.04	-0.84555124	-0.57266487	-22.011081	20.93426	18.297618	36.513217	29.699587
5.05	-0.84555124	-0.57266487	-22.279008	21.185673	18.520105	36.951489	30.056597
5.06	-0.84555124	-0.57266487	-22.550161	21.440071	18.745251	37.394977	30.417912
5.07	-0.84555124	-0.57266487	-22.824578	21.697487	18.973085	37.843738	30.78358
5.08	-0.84555124	-0.57266487	-23.102295	21.957953	19.203638	38.29783	31.153651
5.09	-0.84555124	-0.57266487	-23.383352	22.2215	19.436938	38.757309	31.528177
5.1	-0.84555124	-0.57266487	-23.667968	22.48862	19.673298	39.222955	31.907449
5.11	-0.84555124	-0.57266487	-23.956061	22.759039	19.91256	39.694343	32.291358
5.12	-0.84555124	-0.57266487	-24.247641	23.032721	20.154714	40.171424	32.679917
5.13	-0.84555124	-0.57266487	-24.542752	23.309705	20.399793	40.654265	33.073182
5.14	-0.84555124	-0.57266487	-24.841434	23.590031	20.647833	41.142934	33.471208
5.15	-0.84555124	-0.57266487	-25.143729	23.873737	20.898868	41.637497	33.874051
5.16	-0.84555124	-0.57266487	-25.44968	24.160862	21.152934	42.138026	34.281766
5.17	-0.84555124	-0.57266487	-25.759329	24.451447	21.410067	42.644588	34.694409
5.18	-0.84555124	-0.57266487	-26.072721	24.745533	21.670301	43.157255	35.112038
5.19	-0.84555124	-0.57266487	-26.389897	25.043159	21.933674	43.676097	35.534711
5.2	-0.84555124	-0.57266487	-26.710903	25.344366	22.200222	44.201185	35.962484
5.21	-0.84555124	-0.57266487	-27.035783	25.649197	22.469982	44.732591	36.395417
5.22	-0.84555124	-0.57266487	-27.36458	25.957692	22.74299	45.270388	36.833567
5.23	-0.84555124	-0.57266487	-27.69734	26.269895	23.019285	45.81465	37.276996
5.24	-0.84555124	-0.57266487	-28.034109	26.585846	23.298905	46.365449	37.725761
5.25	-0.84555124	-0.57266487	-28.374931	26.90559	23.581887	46.922861	38.179924
5.26	-0.84555124	-0.57266487	-28.719854	27.229169	23.868269	47.486961	38.639544
5.27	-0.84555124	-0.57266487	-29.068923	27.556627	24.158091	48.057824	39.104684
5.28	-0.84555124	-0.57266487	-29.422185	27.888008	24.451392	48.635527	39.575404
5.29	-0.84555124	-0.57266487	-29.779688	28.223356	24.74821	49.220147	40.051767
5.3	-0.84555124	-0.57266487	-30.141478	28.562716	25.048587	49.811761	40.533835
5.31	-0.84555124	-0.57266487	-30.507604	28.906132	25.35256	50.410448	41.021672
5.32	-0.84555124	-0.57266487	-30.878114	29.25365	25.660172	51.016285	41.51534
5.33	-0.84555124	-0.57266487	-31.253057	29.605316	25.971462	51.629354	42.014904
5.34	-0.84555124	-0.57266487	-31.632481	29.961176	26.286472	52.249734	42.520428
5.35	-0.84555124	-0.57266487	-32.016944	30.321795	26.605664	52.878417	43.032723
5.36	-0.84555124	-0.57266487	-32.406212	30.686929	26.928844	53.514972	43.551437
5.37	-0.84555124	-0.57266487	-32.800196	31.056486	27.255939	54.159239	44.076434
5.38	-0.84555124	-0.57266487	-33.198954	31.430518	27.586997	54.811308	44.607789
5.39	-0.84555124	-0.57266487	-33.60254	31.809079	27.922064	55.47127	45.145574
5.4	-0.84555124	-0.57266487	-34.011009	32.192221	28.261187	56.139219	45.689864
5.41	-0.84555124	-0.57266487	-34.42442	32.579998	28.604413	56.815247	46.240735
5.42	-0.84555124	-0.57266487	-34.842828	32.972464	28.95179	57.499448	46.798261
5.43	-0.84555124	-0.57266487	-35.26629	33.369674	29.303365	58.191919	47.362519
5.44	-0.84555124	-0.57266487	-35.694865	33.771683	29.659188	58.892754	47.933585
5.45	-0.84555124	-0.57266487	-36.128612	34.178547	30.019307	59.60205	48.511538
5.46	-0.84555124	-0.57266487	-36.567588	34.590321	30.383771	60.319904	49.096454
5.47	-0.84555124	-0.57266487	-37.011853	35.007062	30.75263	61.046415	49.688414
5.48	-0.84555124	-0.57266487	-37.461467	35.428828	31.125935	61.781681	50.287495
5.49	-0.84555124	-0.57266487	-37.916489	35.855674	31.503735	62.525802	50.893779
5.5	-0.84555124	-0.57266487	-38.376981	36.28766	31.886081	63.27888	51.507345
5.51	-0.84555124	-0.57266487	-38.843003	36.724844	32.273025	64.041015	52.128274
5.52	-0.84555124	-0.57266487	-39.314618	37.167284	32.664618	64.812309	52.756649
5.53	-0.84555124	-0.57266487	-39.791886	37.615039	33.060913	65.592865	53.392552
5.54	-0.84555124	-0.57266487	-40.274871	38.06817	33.461962	66.382788	54.036065
5.55	-0.84555124	-0.57266487	-40.763636	38.526737	33.867817	67.182182	54.687272
5.56	-0.84555124	-0.57266487	-41.258243	38.9908	34.278533	67.991152	55.346258
5.57	-0.84555124	-0.57266487	-41.758757	39.460421	34.694161	68.809804	56.013107
5.58	-0.84555124	-0.57266487	-42.265242	39.935661	35.114758	69.638246	56.687905
5.59	-0.84555124	-0.57266487	-42.777762	40.416582	35.540377	70.476584	57.370737
5.6	-0.84555124	-0.57266487	-43.296384	40.903247	35.971072	71.324929	58.061691
5.61	-0.84555124	-0.57266487	-43.821172	41.395718	36.4069	72.183389	58.760853
5.62	-0.84555124	-0.57266487	-44.352193	41.89406	36.847916	73.052075	59.468312
5.63	-0.84555124	-0.57266487	-44.889514	42.398336	37.294175	73.931097	60.184156
5.64	-0.84555124	-0.57266487	-45.434094	42.909334	37.746414	74.821868	60.909705
5.65	-0.84555124	-0.57266487	-45.985666	43.426847	38.204434	75.724012	61.644588
5.66	-0.84555124	-0.57266487	-46.543914	43.950631	38.668001	76.637084	62.388365
5.67	-0.84555124	-0.57266487	-47.108915	44.480757	39.13718	77.561211	63.14114
5.68	-0.84555124	-0.57266487	-47.680749	45.0173	39.612035	78.496523	63.903018
5.69	-0.84555124	-0.57266487	-48.259494	45.560334	40.092632	79.443149	64.674104
5.7	-0.84555124	-0.57266487	-48.84523	46.109936	40.579039	80.40122	65.454504
5.71	-0.84555124	-0.57266487	-49.438039	46.66618	41.071321	81.370869	66.244327
5.72	-0.84555124	-0.57266487	-50.037999	47.229144	41.569547	82.352229	67.04368
5.73	-0.84555124	-0.57266487	-50.645195	47.798904	42.073784	83.345435	67.852673
5.74	-0.84555124	-0.57266487	-51.259708	48.375539	42.584101	84.350622	68.671416
5.75	-0.84555124	-0.57266487	-51.881621	48.959126	43.100567	85.367927	69.500021
5.76	-0.84555124	-0.57266487	-52.511019	49.549745	43.623253	86.397487	70.338598
5.77	-0.84555124	-0.57266487	-53.147985	50.147475	44.152227	87.439443	71.187261
5.78	-0.84555124	-0.57266487	-53.792605	50.752398	44.687562	88.493932	72.046124
5.79	-0.84555124	-0.57266487	-54.444965	51.364593	45.229329	89.561097	72.915301
5.8	-0.84555124	-0.57266487	-55.105151	51.984142	45.777599	90.64108	73.794908
5.81	-0.84555124	-0.57266487	-55.773251	52.611128	46.332445	91.734024	74.685061
5.82	-0.84555124	-0.57266487	-56.449352	53.245634	46.89394	92.840073	75.585878
5.83	-0.84555124	-0.57266487	-57.133543	53.887742	47.462158	93.959373	76.497476
5.84	-0.84555124	-0.57266487	-57.825913	54.537537	48.037173	95.092071	77.419976
5.85	-0.84555124	-0.57266487	-58.526551	55.195105	48.61906	96.238313	78.353496
5.86	-0.84555124	-0.57266487	-59.235549	55.860529	49.207893	97.39825	79.298158
5.87	-0.84555124	-0.57266487	-59.952998	56.533897	49.80375	98.57203	80.254084
5.88	-0.84555124	-0.57266487	-60.678989	57.215294	50.406705	99.759805	81.221397
5.89	-0.84555124	-0.57266487	-61.413614	57.904808	51.016836	100.96173	82.200219
5.9	-0.84555124	-0.57266487	-62.156968	58.602528	51.634221	102.17795	83.190676
5.91	-0.84555124	-0.57266487	-62.909144	59.308541	52.258938	103.40863	84.192893
5.92	-0.84555124	-0.57266487	-63.670236	60.022936	52.891065	104.65391	85.206996
5.93	-0.84555124	-0.57266487	-64.44176	60.74671	53.531753	105.91558	86.23471
5.94	-0.84555124	-0.57266487	-65.22363	61.479835	54.180944	107.19358	87.275956
5.95	-0.84555124	-0.57266487	-66.015024	62.221818	54.838025	108.48703	88.329833
5.96	-0.84555124	-0.57266487	-66.816057	62.972762	55.503091	109.79611	89.396489
5.97	-0.84555124	-0.57266487	-67.626844	63.732771	56.176237	111.12099	90.476076
5.98	-0.84555124	-0.57266487	-68.447502	64.501948	56.857558	112.46186	91.568746
5.99	-0.84555124	-0.57266487	-69.278148	65.280399	57.54715	113.81891	92.674651
6	-0.84555124	-0.57266487	-70.118901	66.06823	58.245111	115.19231	93.793947
6.01	-0.55868076	0.17838023	-70.969881	66.865549	58.951538	116.58227	94.926789
6.02	-0.55868076	0.17838023	-71.831208	67.672463	59.666531	117.98896	96.073335
6.03	-0.55868076	0.17838023	-72.703005	68.489082	60.39019	119.41257	97.233742
6.04	-0.55868076	0.17838023	-73.585394	69.315514	61.122614	120.8533	98.408172
6.05	-0.55868076	0.17838023	-74.478499	70.151871	61.863906	122.31134	99.596786
6.06	-0.55868076	0.17838023	-75.382445	70.998263	62.614168	123.78689	100.79974
6.07	-0.55868076	0.17838023	-76.297358	71.854803	63.373502	125.28014	102.01721
6.08	-0.55868076	0.17838023	-77.223365	72.721605	64.142013	126.79129	103.24936
6.09	-0.55868076	0.17838023	-78.160594	73.598783	64.919805	128.32053	104.49634
6.1	-0.55868076	0.17838023	-79.109174	74.48645	65.706985	129.86808	105.75834
6.11	-0.55868076	0.17838023	-80.069235	75.384724	66.503658	131.43413	107.03551
6.12	-0.55868076	0.17838023	-81.04091	76.29372	67.309931	133.01889	108.32803
6.13	-0.55868076	0.17838023	-82.024328	77.213557	68.125914	134.62255	109.63608
6.14	-0.55868076	0.17838023	-83.019625	78.144352	68.951715	136.24534	110.95982
6.15	-0.55868076	0.17838023	-84.026935	79.086225	69.787444	137.88745	112.29942
6.16	-0.55868076	0.17838023	-85.046392	80.039297	70.633211	139.5491	113.65507
6.17	-0.55868076	0.17838023	-86.078133	81.003688	71.489128	141.23051	115.02694
6.18	-0.55868076	0.17838023	-87.122296	81.979519	72.355307	142.93187	116.41521
6.19	-0.55868076	0.17838023	-88.17902	82.966915	73.231862	144.65341	117.82006
6.2	-0.55868076	0.17838023	-89.248443	83.965998	74.118906	146.39534	119.24168
6.21	-0.55868076	0.17838023	-90.330707	84.976893	75.016555	148.15788	120.68023
6.22	-0.55868076	0.17838023	-91.426603	86.001167	75.925678	149.94369	122.13733
6.23	-0.55868076	0.17838023	-92.53641	87.039245	76.84655	151.75349	123.61345
6.24	-0.55868076	0.17838023	-93.65966	88.089898	77.778577	153.58521	125.10745
6.25	-0.55868076	0.17838023	-94.796507	89.153277	78.721889	155.43912	126.61954
6.26	-0.55868076	0.17838023	-95.947106	90.229532	79.676616	157.31547	128.14992
6.27	-0.55868076	0.17838023	-97.111614	91.318813	80.64289	159.21453	129.69881
6.28	-0.55868076	0.17838023	-98.290189	92.421274	81.620842	161.13657	131.26641
6.29	-0.55868076	0.17838023	-99.48299	93.53707	82.610607	163.08185	132.85296
6.3	-0.55868076	0.17838023	-100.69018	94.666354	83.612319	165.05064	134.45866
6.31	-0.55868076	0.17838023	-101.91191	95.809286	84.626114	167.04322	136.08373
6.32	-0.55868076	0.17838023	-103.14836	96.966021	85.652127	169.05986	137.72839
6.33	-0.55868076	0.17838023	-104.39969	98.136721	86.690498	171.10084	139.39287
6.34	-0.55868076	0.17838023	-105.66605	99.321546	87.741364	173.16645	141.07739
6.35	-0.55868076	0.17838023	-106.94762	100.52066	88.804866	175.25695	142.78217
6.36	-0.55868076	0.17838023	-108.24457	101.73422	89.881146	177.37264	144.50745
6.37	-0.55868076	0.17838023	-109.55707	102.9624	90.970344	179.5138	146.25345
6.38	-0.55868076	0.17838023	-110.88528	104.20536	92.072604	181.68073	148.0204
6.39	-0.55868076	0.17838023	-112.22937	105.46327	93.18807	183.87371	149.80854
6.4	-0.55868076	0.17838023	-113.58953	106.7363	94.316888	186.09304	151.6181
6.41	-0.55868076	0.17838023	-114.96592	108.02461	95.459204	188.33901	153.44932
6.42	-0.55868076	0.17838023	-116.35873	109.32839	96.615166	190.61192	155.30244
6.43	-0.55868076	0.17838023	-117.76812	110.6478	97.784922	192.91208	157.17769
6.44	-0.55868076	0.17838023	-119.19427	111.98301	98.968622	195.23978	159.07532
6.45	-0.55868076	0.17838023	-120.63737	113.33421	100.16642	197.59533	160.99558
6.46	-0.55868076	0.17838023	-122.0976	114.70157	101.37846	199.97904	162.9387
6.47	-0.55868076	0.17838023	-123.57513	116.08526	102.6049	202.39122	164.90493
6.48	-0.55868076	0.17838023	-125.07015	117.48547	103.84589	204.83218	166.89453
6.49	-0.55868076	0.17838023	-126.58284	118.90238	105.10159	207.30223	168.90775
6.5	-0.55868076	0.17838023	-128.11339	120.33617	106.37216	209.80169	170.94483
6.51	-0.55868076	0.17838023	-129.66362	121.78828	107.65903	212.33312	173.00805
6.52	-0.55868076	0.17838023	-131.23486	123.25978	108.96325	214.89838	175.09908
6.53	-0.55868076	0.17838023	-132.82506	124.74913	110.28323	217.49475	177.2154
6.54	-0.55868076	0.17838023	-134.43443	126.25654	111.61916	220.12259	179.35732
6.55	-0.55868076	0.17838023	-136.06321	127.78222	112.97121	222.78228	181.52513
6.56	-0.55868076	0.17838023	-137.71162	129.32639	114.33958	225.47418	183.71914
6.57	-0.55868076	0.17838023	-139.37987	130.88925	115.72445	228.19868	185.93964
6.58	-0.55868076	0.17838023	-141.0682	132.47104	117.12602	230.95614	188.18694
6.59	-0.55868076	0.17838023	-142.77684	134.07195	118.54447	233.74696	190.46136
6.6	-0.55868076	0.17838023	-144.50601	135.69223	119.97999	236.57151	192.7632
6.61	-0.55868076	0.17838023	-146.25596	137.33209	121.43279	239.43018	195.09277
6.62	-0.55868076	0.17838023	-148.02691	138.99175	122.90306	242.32338	197.4504
6.63	-0.55868076	0.17838023	-149.81911	140.67144	124.39098	245.25148	199.83639
6.64	-0.55868076	0.17838023	-151.63278	142.37139	125.89678	248.21489	202.25108
6.65	-0.55868076	0.17838023	-153.46818	144.09183	127.42064	251.214	204.69479
6.66	-0.55868076	0.17838023	-155.32554	145.83299	128.96276	254.24923	207.16784
6.67	-0.55868076	0.17838023	-157.20511	147.59511	130.52336	257.32098	209.67056
6.68	-0.55868076	0.17838023	-159.10713	149.37841	132.10263	260.42966	212.20329
6.69	-0.55868076	0.17838023	-161.03185	151.18315	133.70078	263.57568	214.76635
6.7	-0.55868076	0.17838023	-162.97953	153.00955	135.31803	266.75946	217.36008
6.71	-0.55868076	0.17838023	-164.95041	154.85786	136.95458	269.98142	219.98483
6.72	-0.55868076	0.17838023	-166.94475	156.72832	138.61064	273.24198	222.64094
6.73	-0.55868076	0.17838023	-168.96281	158.62118	140.28643	276.54158	225.32874
6.74	-0.55868076	0.17838023	-171.00483	160.53668	141.98216	279.88063	228.04859
6.75	-0.55868076	0.17838023	-173.07109	162.47507	143.69805	283.25957	230.80084
6.76	-0.55868076	0.17838023	-175.16183	164.4366	145.43432	286.67884	233.58583
6.77	-0.55868076	0.17838023	-177.27733	166.42152	147.19118	290.13887	236.40393
6.78	-0.55868076	0.17838023	-179.41786	168.43009	148.96887	293.64012	239.25548
6.79	-0.55868076	0.17838023	-181.58367	170.46256	150.76759	297.18301	242.14086
6.8	-0.55868076	0.17838023	-183.77682	172.52059	152.58899	300.77046	245.0626
6.81	-0.55868076	0.17838023	-186.00024	174.60649	154.4354	304.40656	248.0243
6.82	-0.55868076	0.17838023	-188.25052	176.71768	156.30413	308.08672	251.02185
6.83	-0.55868076	0.17838023	-190.52798	178.85443	158.19545	311.81144	254.05567
6.84	-0.55868076	0.17838023	-192.83294	181.01705	160.10962	315.58126	257.12617
6.85	-0.55868076	0.17838023	-195.16572	183.20585	162.0469	319.39669	260.23379
6.86	-0.55868076	0.17838023	-197.52664	185.42111	164.00757	323.25827	263.37897
6.87	-0.55868076	0.17838023	-199.91604	187.66315	165.99189	327.16652	266.56213
6.88	-0.55868076	0.17838023	-202.33424	189.93228	168.00015	331.12198	269.78372
6.89	-0.55868076	0.17838023	-204.78157	192.22881	170.03261	335.1252	273.04418
6.9	-0.55868076	0.17838023	-207.25838	194.55304	172.08956	339.17673	276.34395
6.91	-0.55868076	0.17838023	-209.76499	196.9053	174.17127	343.2771	279.68348
6.92	-0.55868076	0.17838023	-212.30176	199.28591	176.27803	347.42688	283.06324
6.93	-0.55868076	0.17838023	-214.86902	201.69518	178.41013	351.62663	286.48367
6.94	-0.55868076	0.17838023	-217.46712	204.13343	180.56784	355.87691	289.94524
6.95	-0.55868076	0.17838023	-220.09642	206.601	182.75147	360.17829	293.44842
6.96	-0.55868076	0.17838023	-222.75726	209.09821	184.9613	364.53134	296.99366
6.97	-0.55868076	0.17838023	-225.45	211.6254	187.19762	368.93664	300.58145
6.98	-0.55868076	0.17838023	-228.175	214.18289	189.46074	373.39477	304.21226
6.99	-0.55868076	0.17838023	-230.93262	216.77102	191.75096	377.90631	307.88657
7	-0.55868076	0.17838023	-233.72323	219.39014	194.06856	382.47186	311.60487
7.01	-0.55868076	0.17838023	-236.54718	222.04058	196.41387	387.09202	315.36763
7.02	-0.55868076	0.17838023	-239.40486	224.72268	198.78718	391.76738	319.17535
7.03	-0.55868076	0.17838023	-242.29662	227.43679	201.1888	396.49854	323.02853
7.04	-0.55868076	0.17838023	-245.22286	230.18327	203.61904	401.28612	326.92767
7.05	-0.55868076	0.17838023	-248.18394	232.96246	206.07822	406.13072	330.87325
7.06	-0.55868076	0.17838023	-251.18025	235.77471	208.56665	411.03297	334.8658
7.07	-0.55868076	0.17838023	-254.21216	238.62038	211.08465	415.99348	338.90582
7.08	-0.55868076	0.17838023	-257.28008	241.49984	213.63254	421.01288	342.99382
7.09	-0.55868076	0.17838023	-260.38613	244.41514	216.21211	426.09477	347.13267
7.1	-0.55868076	0.17838023	-263.53583	247.37159	218.82799	431.24835	351.32973
7.11	-0.55868076	0.17838023	-266.7237	250.36387	221.47557	436.4644	355.57766
7.12	-0.55868076	0.17838023	-269.95018	253.39241	224.15522	441.74365	359.87706
7.13	-0.55868076	0.17838023	-273.21573	256.45762	226.86732	447.08684	364.22854
7.14	-0.55868076	0.17838023	-276.52081	259.55994	229.61224	452.4947	368.63269
7.15	-0.55868076	0.17838023	-279.86587	262.69979	232.39036	457.96799	373.09014
7.16	-0.55868076	0.17838023	-283.25138	265.8776	235.20208	463.50746	377.60149
7.17	-0.55868076	0.17838023	-286.67781	269.09381	238.04777	469.11388	382.16736
7.18	-0.55868076	0.17838023	-290.14563	272.34886	240.92783	474.788	386.78839
7.19	-0.55868076	0.17838023	-293.65532	275.6432	243.84266	480.5306	391.4652
7.2	-0.55868076	0.17838023	-297.20735	278.97726	246.79264	486.34246	396.19844
7.21	-0.55868076	0.17838023	-300.80221	282.35151	249.77819	492.22437	400.98874
7.22	-0.55868076	0.17838023	-304.44038	285.76639	252.7997	498.17711	405.83674
7.23	-0.55868076	0.17838023	-308.12236	289.22236	255.85758	504.20149	410.74311
7.24	-0.55868076	0.17838023	-311.84864	292.71988	258.95225	510.29831	415.70849
7.25	-0.55868076	0.17838023	-315.61972	296.25942	262.08411	516.46838	420.73356
7.26	-0.55868076	0.17838023	-319.4361	299.84145	265.25359	522.71251	425.81897
7.27	-0.55868076	0.17838023	-323.2983	303.46644	268.46109	529.03153	430.9654
7.28	-0.55868076	0.17838023	-327.20681	307.13485	271.70705	535.42627	436.17353
7.29	-0.55868076	0.17838023	-331.16215	310.84718	274.9919	541.89756	441.44404
7.3	-0.55868076	0.17838023	-335.16485	314.60391	278.31605	548.44625	446.77761
7.31	-0.55868076	0.17838023	-339.21543	318.40551	281.67995	555.07317	452.17494
7.32	-0.55868076	0.17838023	-343.3144	322.25248	285.08402	561.77919	457.63673
7.33	-0.55868076	0.17838023	-347.4623	326.14532	288.52871	568.56517	463.16368
7.34	-0.55868076	0.17838023	-351.65966	330.08452	292.01447	575.43197	468.75649
7.35	-0.55868076	0.17838023	-355.90703	334.07057	295.54172	582.38046	474.41588
7.36	-0.55868076	0.17838023	-360.20494	338.10399	299.11094	589.41152	480.14258
7.37	-0.55868076	0.17838023	-364.55393	342.18528	302.72255	596.52603	485.93729
7.38	-0.55868076	0.17838023	-368.95456	346.31495	306.37703	603.7249	491.80075
7.39	-0.55868076	0.17838023	-373.40738	350.49352	310.07483	611.00901	497.73369
7.4	-0.55868076	0.17838023	-377.91431	354.72285	313.81755	618.38161	503.73872
7.41	-0.55868076	0.17838023	-382.48645	359.01393	317.61459	625.8618	509.83108
7.42	-0.55868076	0.17838023	-387.11401	363.35701	321.45764	633.43261	515.99727
7.43	-0.55868076	0.17838023	-391.79764	367.75268	325.34724	641.09512	522.23815
7.44	-0.55868076	0.17838023	-396.53797	372.20156	329.28394	648.85039	528.5546
7.45	-0.55868076	0.17838023	-401.33569	376.70427	333.26828	656.69949	534.94749
7.46	-0.55868076	0.17838023	-406.19144	381.26144	337.30082	664.64352	541.41771
7.47	-0.55868076	0.17838023	-411.1059	385.87368	341.38211	672.68356	547.96615
7.48	-0.55868076	0.17838023	-416.07974	390.54164	345.51271	680.82073	554.59371
7.49	-0.55868076	0.17838023	-421.11365	395.26595	349.69319	689.05613	561.30129
7.5	-0.55868076	0.17838023	-426.2083	400.04726	353.92411	697.39088	568.08981
7.51	-0.55868076	0.17838023	-431.3644	404.88621	358.20606	705.82612	574.96019
7.52	-0.55868076	0.17838023	-436.58264	409.78347	362.53961	714.36299	581.91336
7.53	-0.55868076	0.17838023	-441.86372	414.73968	366.92534	723.00263	588.95026
7.54	-0.55868076	0.17838023	-447.20835	419.75551	371.36385	731.74621	596.07182
7.55	-0.55868076	0.17838023	-452.61724	424.83163	375.85572	740.59488	603.279
7.56	-0.55868076	0.17838023	-458.09112	429.96872	380.40155	749.54984	610.57276
7.57	-0.55868076	0.17838023	-463.6307	435.16746	385.00195	758.61225	617.95406
7.58	-0.55868076	0.17838023	-469.23672	440.42853	389.65752	767.78333	625.42388
7.59	-0.55868076	0.17838023	-474.90992	445.75263	394.36888	777.06426	632.98319
7.6	-0.55868076	0.17838023	-480.65103	451.14044	399.13663	786.45626	640.63298
7.61	-0.55868076	0.17838023	-486.4608	456.59267	403.9614	795.96056	648.37426
7.62	-0.55868076	0.17838023	-492.33998	462.11003	408.84382	805.57838	656.20801
7.63	-0.55868076	0.17838023	-498.28934	467.69322	413.78451	815.31096	664.13525
7.64	-0.55868076	0.17838023	-504.30963	473.34296	418.7841	825.15956	672.157
7.65	-0.55868076	0.17838023	-510.40162	479.05998	423.84324	835.12542	680.27428
7.66	-0.55868076	0.17838023	-516.5661	484.845	428.96257	845.20983	688.48812
7.67	-0.55868076	0.17838023	-522.80383	490.69875	434.14274	855.41404	696.79956
7.68	-0.55868076	0.17838023	-529.1156	496.62197	439.3844	865.73935	705.20965
7.69	-0.55868076	0.17838023	-535.50221	502.6154	444.6882	876.18704	713.71944
7.7	-0.55868076	0.17838023	-541.96444	508.67979	450.05481	886.75843	722.32999
7.71	-0.55868076	0.17838023	-548.50311	514.8159	455.4849	897.45483	731.04237
7.72	-0.55868076	0.17838023	-555.13946	521.04335	460.99605	908.31048	739.88451
7.73	-0.55868076	0.17838023	-561.85626	527.34625	466.574	919.29764	748.83379
7.74	-0.55868076	0.17838023	-568.65444	533.72547	472.21954	930.41785	757.89145
7.75	-0.55868076	0.17838023	-575.53497	540.18191	477.93345	941.67267	767.05877
7.76	-0.55868076	0.17838023	-582.49879	546.71647	483.71653	953.06365	776.33701
7.77	-0.55868076	0.17838023	-589.54687	553.33004	489.56958	964.59237	785.72746
7.78	-0.55868076	0.17838023	-596.68019	560.02354	495.4934	976.26042	795.23141
7.79	-0.55868076	0.17838023	-603.89972	566.7979	501.48882	988.06941	804.85017
7.8	-0.55868076	0.17838023	-611.20646	573.65403	507.55666	1000.0209	814.58506
7.81	-0.55868076	0.17838023	-618.60141	580.59287	513.69775	1012.1167	824.4374
7.82	-0.55868076	0.17838023	-626.08557	587.61537	519.91291	1024.3582	834.40853
7.83	-0.55868076	0.17838023	-633.65996	594.72248	526.203	1036.7472	844.49981
7.84	-0.55868076	0.17838023	-641.3256	601.91515	532.56886	1049.2854	854.71258
7.85	-0.55868076	0.17838023	-649.08351	609.19435	539.01135	1061.9744	865.04823
7.86	-0.55868076	0.17838023	-656.93475	616.56105	545.53133	1074.816	875.50813
7.87	-0.55868076	0.17838023	-664.88035	624.01623	552.12967	1087.8118	886.09368
7.88	-0.55868076	0.17838023	-672.92137	631.56089	558.80725	1100.9635	896.80627
7.89	-0.55868076	0.17838023	-681.05887	639.196	565.56494	1114.2729	907.64732
7.9	-0.55868076	0.17838023	-689.29392	646.92259	572.40364	1127.7418	918.61825
7.91	-0.55868076	0.17838023	-697.62761	654.74166	579.32425	1141.3719	929.7205
7.92	-0.55868076	0.17838023	-706.06101	662.65422	586.32766	1155.1649	940.95551
7.93	-0.55868076	0.17838023	-714.59523	670.66131	593.41479	1169.1228	952.32475
7.94	-0.55868076	0.17838023	-723.23137	678.76396	600.58655	1183.2472	963.82967
7.95	-0.55868076	0.17838023	-731.97053	686.9632	607.84386	1197.5399	975.47176
7.96	-0.55868076	0.17838023	-740.81384	695.26009	615.18766	1212.0029	987.25249
7.97	-0.55868076	0.17838023	-749.76243	703.65568	622.61887	1226.638	999.17338
7.98	-0.55868076	0.17838023	-758.81742	712.15103	630.13845	1241.4469	1011.2359
7.99	-0.55868076	0.17838023	-767.97997	720.74722	637.74735	1256.4316	1023.4417
8	-0.55868076	0.17838023	-777.25123	729.44533	645.44651	1271.594	1035.7921
8.01	-0.19686145	0.58644262	-786.63235	738.24644	653.2369	1286.9359	1048.2888
8.02	-0.19686145	0.58644262	-796.1245	747.15164	661.11949	1302.4593	1060.9333
8.03	-0.19686145	0.58644262	-805.75404	756.1864	669.11623	1318.2085	1073.7617
8.04	-0.19686145	0.58644262	-815.50322	765.33349	677.21234	1334.1536	1086.7495
8.05	-0.19686145	0.58644262	-825.37047	774.59139	685.40649	1350.2918	1099.8947
8.06	-0.19686145	0.58644262	-835.35716	783.96137	693.69984	1366.6254	1113.1989
8.07	-0.19686145	0.58644262	-845.46469	793.44473	702.09354	1383.1566	1126.6642
8.08	-0.19686145	0.58644262	-855.69445	803.04281	710.58875	1399.8878	1140.2924
8.09	-0.19686145	0.58644262	-866.04784	812.75692	719.18664	1416.8213	1154.0852
8.1	-0.19686145	0.58644262	-876.5263	822.5884	727.88839	1433.9594	1168.0447
8.11	-0.19686145	0.58644262	-887.13125	832.5386	736.69519	1451.3044	1182.1728
8.12	-0.19686145	0.58644262	-897.86415	842.60887	745.60825	1468.8587	1196.4713
8.13	-0.19686145	0.58644262	-908.72643	852.80059	754.62877	1486.6247	1210.9423
8.14	-0.19686145	0.58644262	-919.71959	863.11514	763.75797	1504.6049	1225.5876
8.15	-0.19686145	0.58644262	-930.84508	873.55391	772.99708	1522.8016	1240.4093
8.16	-0.19686145	0.58644262	-942.10441	884.11831	782.34734	1541.2172	1255.4093
8.17	-0.19686145	0.58644262	-953.49908	894.80975	791.81	1559.8544	1270.5897
8.18	-0.19686145	0.58644262	-965.0306	905.62965	801.38632	1578.7154	1285.9524
8.19	-0.19686145	0.58644262	-976.70049	916.57945	811.07756	1597.8029	1301.4996
8.2	-0.19686145	0.58644262	-988.51031	927.66059	820.88501	1617.1194	1317.2332
8.21	-0.19686145	0.58644262	-1000.4616	938.87455	830.80995	1636.6674	1333.1554
8.22	-0.19686145	0.58644262	-1012.5559	950.22278	840.85367	1656.4494	1349.2682
8.23	-0.19686145	0.58644262	-1024.7948	961.70676	851.01749	1676.4681	1365.5737
8.24	-0.19686145	0.58644262	-1037.1799	973.32799	861.30271	1696.7261	1382.074
8.25	-0.19686145	0.58644262	-1049.7128	985.08797	871.71068	1717.2259	1398.7713
8.26	-0.19686145	0.58644262	-1062.395	996.98822	882.24271	1737.9702	1415.6678
8.27	-0.19686145	0.58644262	-1075.2283	1009.0302	892.90016	1758.9617	1432.7655
8.28	-0.19686145	0.58644262	-1088.2142	1021.2156	903.68439	1780.203	1450.0666
8.29	-0.19686145	0.58644262	-1101.3544	1033.5458	914.59675	1801.6968	1467.5734
8.3	-0.19686145	0.58644262	-1114.6505	1046.0225	925.63862	1823.4459	1485.2881
8.31	-0.19686145	0.58644262	-1128.1042	1058.6471	936.81139	1845.453	1503.2129
8.32	-0.19686145	0.58644262	-1141.7172	1071.4213	948.11644	1867.7208	1521.3499
8.33	-0.19686145	0.58644262	-1155.4912	1084.3467	959.55519	1890.2521	1539.7016
8.34	-0.19686145	0.58644262	-1169.4608	1097.4553	971.15635	1913.1029	1558.3136
8.35	-0.19686145	0.58644262	-1183.6084	1110.731	982.90537	1936.2448	1577.1627
8.36	-0.19686145	0.58644262	-1197.9274	1124.1674	994.79666	1959.667	1596.2402
8.37	-0.19686145	0.58644262	-1212.4196	1137.7666	1006.8319	1983.3728	1615.5486
8.38	-0.19686145	0.58644262	-1227.0872	1151.5303	1019.0127	2007.3655	1635.0907
8.39	-0.19686145	0.58644262	-1241.9322	1165.4605	1031.3409	2031.6485	1654.8691
8.4	-0.19686145	0.58644262	-1256.9566	1179.5592	1043.818	2056.225	1674.8867
8.41	-0.19686145	0.58644262	-1272.1624	1193.8282	1056.4458	2081.0986	1695.1461
8.42	-0.19686145	0.58644262	-1287.5518	1208.2695	1069.2261	2106.2725	1715.6502
8.43	-0.19686145	0.58644262	-1303.1268	1222.8851	1082.1606	2131.7502	1736.4017
8.44	-0.19686145	0.58644262	-1318.8896	1237.677	1095.251	2157.5352	1757.4035
8.45	-0.19686145	0.58644262	-1334.8423	1252.6472	1108.4991	2183.631	1778.6584
8.46	-0.19686145	0.58644262	-1350.9871	1267.7976	1121.9068	2210.0411	1800.1692
8.47	-0.19686145	0.58644262	-1367.3261	1283.1305	1135.4757	2236.769	1821.9389
8.48	-0.19686145	0.58644262	-1383.8615	1298.6477	1149.2078	2263.8184	1843.9704
8.49	-0.19686145	0.58644262	-1400.5955	1314.3513	1163.1048	2291.1928	1866.2666
8.5	-0.19686145	0.58644262	-1417.5303	1330.2435	1177.1686	2318.8959	1888.8305
8.51	-0.19686145	0.58644262	-1434.6683	1346.3264	1191.401	2346.9313	1911.665
8.52	-0.19686145	0.58644262	-1452.0115	1362.602	1205.804	2375.3027	1934.7732
8.53	-0.19686145	0.58644262	-1469.5623	1379.0725	1220.3793	2404.0139	1958.1581
8.54	-0.19686145	0.58644262	-1487.323	1395.74	1235.129	2433.0686	1981.8228
8.55	-0.19686145	0.58644262	-1505.2958	1412.6068	1250.0549	2462.4705	2005.7702
8.56	-0.19686145	0.58644262	-1523.4832	1429.6749	1265.1589	2492.2235	2030.0036
8.57	-0.19686145	0.58644262	-1541.8874	1446.9466	1280.443	2522.3313	2054.5259
8.58	-0.19686145	0.58644262	-1560.5108	1464.4242	1295.9092	2552.7979	2079.3405
8.59	-0.19686145	0.58644262	-1579.3558	1482.1097	1311.5593	2583.6271	2104.4503
8.6	-0.19686145	0.58644262	-1598.4247	1500.0055	1327.3955	2614.8229	2129.8587
8.61	-0.19686145	0.58644262	-1617.7199	1518.1138	1343.4196	2646.3891	2155.5688
8.62	-0.19686145	0.58644262	-1637.244	1536.4369	1359.6338	2678.3298	2181.5839
8.63	-0.19686145	0.58644262	-1656.9992	1554.9772	1376.04	2710.6489	2207.9071
8.64	-0.19686145	0.58644262	-1676.9882	1573.7368	1392.6402	2743.3505	2234.5419
8.65	-0.19686145	0.58644262	-1697.254	1592.756	1409.4704	2776.5046	2261.5453
8.66	-0.19686145	0.58644262	-1717.7845	1612.0235	1426.5204	2810.0914	2288.9011
8.67	-0.19686145	0.58644262	-1738.5636	1631.5243	1443.7768	2844.0851	2316.5883
8.68	-0.19686145	0.58644262	-1759.5943	1651.2613	1461.2421	2878.4904	2344.6108
8.69	-0.19686145	0.58644262	-1780.8794	1671.2371	1478.9188	2913.312	2372.9723
8.7	-0.19686145	0.58644262	-1802.422	1691.4546	1496.8093	2948.5549	2401.6769
8.71	-0.19686145	0.58644262	-1824.225	1711.9165	1514.9161	2984.2238	2430.7286
8.72	-0.19686145	0.58644262	-1846.2914	1732.6256	1533.2416	3020.3238	2460.1313
8.73	-0.19686145	0.58644262	-1868.6242	1753.5849	1551.7883	3056.8597	2489.889
8.74	-0.19686145	0.58644262	-1891.2266	1774.797	1570.5589	3093.8365	2520.0059
8.75	-0.19686145	0.58644262	-1914.1015	1796.265	1589.5559	3131.2593	2550.486
8.76	-0.19686145	0.58644262	-1937.2521	1817.9918	1608.7818	3169.1331	2581.3335
8.77	-0.19686145	0.58644262	-1960.6814	1839.9802	1628.2392	3207.4631	2612.5525
8.78	-0.19686145	0.58644262	-1984.3928	1862.2333	1647.9308	3246.2544	2644.1472
8.79	-0.19686145	0.58644262	-2008.3892	1884.7539	1667.8592	3285.5122	2676.1219
8.8	-0.19686145	0.58644262	-2032.674	1907.5452	1688.027	3325.2418	2708.4808
8.81	-0.19686145	0.58644262	-2057.2503	1930.6101	1708.437	3365.4483	2741.2282
8.82	-0.19686145	0.58644262	-2082.1215	1953.9517	1729.0917	3406.1371	2774.3684
8.83	-0.19686145	0.58644262	-2107.2907	1977.5731	1749.9941	3447.3137	2807.9058
8.84	-0.19686145	0.58644262	-2132.7613	2001.4773	1771.1467	3488.9832	2841.8448
8.85	-0.19686145	0.58644262	-2158.5366	2025.6675	1792.5523	3531.1513	2876.1899
8.86	-0.19686145	0.58644262	-2184.6199	2050.1468	1814.2138	3573.8234	2910.9454
8.87	-0.19686145	0.58644262	-2211.0147	2074.9184	1836.1339	3617.005	2946.1159
8.88	-0.19686145	0.58644262	-2237.7243	2099.9854	1858.3154	3660.7016	2981.7059
8.89	-0.19686145	0.58644262	-2264.7521	2125.3511	1880.7613	3704.9188	3017.72
8.9	-0.19686145	0.58644262	-2292.1016	2151.0187	1903.4743	3749.6623	3054.1627
8.91	-0.19686145	0.58644262	-2319.7763	2176.9915	1926.4573	3794.9378	3091.0388
8.92	-0.19686145	0.58644262	-2347.7797	2203.2727	1949.7133	3840.751	3128.3527
8.93	-0.19686145	0.58644262	-2376.1152	2229.8657	1973.2451	3887.1076	3166.1093
8.94	-0.19686145	0.58644262	-2404.7865	2256.7738	1997.0558	3934.0135	3204.3132
8.95	-0.19686145	0.58644262	-2433.7971	2284.0002	2021.1482	3981.4744	3242.9693
8.96	-0.19686145	0.58644262	-2463.2028	2311.5976	2045.5688	4029.5819	3282.1518
8.97	-0.19686145	0.58644262	-2493.004	2339.5663	2070.3179	4078.3366	3321.8613
8.98	-0.19686145	0.58644262	-2523.1666	2367.874	2095.367	4127.6824	3362.0522
8.99	-0.19686145	0.58644262	-2553.6945	2396.5247	2120.7195	4177.626	3402.73
9	-0.19686145	0.58644262	-2584.5922	2425.5223	2146.3791	4228.1745	3443.9005
9.01	-0.19686145	0.58644262	-2615.8639	2454.871	2172.3493	4279.3349	3485.5692
9.02	-0.19686145	0.58644262	-2647.514	2484.5747	2198.6337	4331.1141	3527.7421
9.03	-0.19686145	0.58644262	-2679.5467	2514.6375	2225.2359	4383.5194	3570.4248
9.04	-0.19686145	0.58644262	-2711.9664	2545.0636	2252.1595	4436.558	3613.6232
9.05	-0.19686145	0.58644262	-2744.7777	2575.8571	2279.4082	4490.237	3657.3433
9.06	-0.19686145	0.58644262	-2777.9849	2607.0222	2306.9858	4544.5637	3701.5909
9.07	-0.19686145	0.58644262	-2811.5926	2638.563	2334.8959	4599.5456	3746.372
9.08	-0.19686145	0.58644262	-2845.6053	2670.484	2363.1424	4655.19	3791.6928
9.09	-0.19686145	0.58644262	-2880.0276	2702.7893	2391.729	4711.5044	3837.5592
9.1	-0.19686145	0.58644262	-2914.864	2735.4833	2420.6595	4768.4963	3883.9775
9.11	-0.19686145	0.58644262	-2950.1192	2768.5703	2449.9378	4826.1733	3930.9537
9.12	-0.19686145	0.58644262	-2985.7979	2802.0547	2479.5678	4884.5431	3978.4941
9.13	-0.19686145	0.58644262	-3021.9048	2835.9409	2509.5534	4943.6134	4026.6051
9.14	-0.19686145	0.58644262	-3058.4447	2870.2335	2539.8985	5003.392	4075.2928
9.15	-0.19686145	0.58644262	-3095.4222	2904.9367	2570.6071	5063.8865	4124.5637
9.16	-0.19686145	0.58644262	-3132.8424	2940.0553	2601.6832	5125.1051	4174.4243
9.17	-0.19686145	0.58644262	-3170.7099	2975.5937	2633.1309	5187.0554	4224.8808
9.18	-0.19686145	0.58644262	-3209.0297	3011.5566	2664.9542	5249.7457	4275.94
9.19	-0.19686145	0.58644262	-3247.8067	3047.9485	2697.1572	5313.1839	4327.6083
9.2	-0.19686145	0.58644262	-3287.0459	3084.7741	2729.7439	5377.3781	4379.8923
9.21	-0.19686145	0.58644262	-3326.7523	3122.0381	2762.7186	5442.3365	4432.7987
9.22	-0.19686145	0.58644262	-3366.9309	3159.7451	2796.0855	5508.0673	4486.3342
9.23	-0.19686145	0.58644262	-3407.5867	3197.9001	2829.8487	5574.5788	4540.5055
9.24	-0.19686145	0.58644262	-3448.725	3236.5077	2864.0125	5641.8794	4595.3195
9.25	-0.19686145	0.58644262	-3490.3507	3275.5727	2898.5811	5709.9775	4650.7829
9.26	-0.19686145	0.58644262	-3532.4691	3315.1001	2933.5589	5778.8814	4706.9027
9.27	-0.19686145	0.58644262	-3575.0854	3355.0947	2968.9501	5848.5998	4763.6858
9.28	-0.19686145	0.58644262	-3618.256	3395.6096	3004.8017	5919.2252	4821.2077
9.29	-0.19686145	0.58644262	-3662.0365	3436.6973	3041.1599	5990.8491	4879.5433
9.3	-0.19686145	0.58644262	-3706.3478	3478.2831	3077.9589	6063.3411	4938.586
9.31	-0.19686145	0.58644262	-3751.1958	3520.3726	3115.2037	6136.7113	4998.344
9.32	-0.19686145	0.58644262	-3796.5869	3562.9718	3152.8995	6210.97	5058.8257
9.33	-0.19686145	0.58644262	-3842.5274	3606.0866	3191.0515	6286.1274	5120.0394
9.34	-0.19686145	0.58644262	-3889.0236	3649.723	3229.6651	6362.1939	5181.9936
9.35	-0.19686145	0.58644262	-3936.0819	3693.8868	3268.7454	6439.18	5244.6968
9.36	-0.19686145	0.58644262	-3983.7087	3738.5842	3308.2979	6517.0961	5308.1576
9.37	-0.19686145	0.58644262	-4031.9105	3783.8213	3348.328	6595.9531	5372.3846
9.38	-0.19686145	0.58644262	-4080.694	3829.6042	3388.841	6675.7615	5437.3867
9.39	-0.19686145	0.58644262	-4130.0656	3875.9392	3429.8426	6756.5321	5503.1725
9.4	-0.19686145	0.58644262	-4180.0321	3922.8324	3471.3381	6838.2759	5569.751
9.41	-0.19686145	0.58644262	-4230.6002	3970.2902	3513.3333	6921.0039	5637.1311
9.42	-0.19686145	0.58644262	-4281.7765	4018.3188	3555.8336	7004.727	5705.3218
9.43	-0.19686145	0.58644262	-4333.568	4066.9248	3598.8448	7089.4565	5774.3323
9.44	-0.19686145	0.58644262	-4385.9815	4116.1145	3642.3725	7175.2035	5844.1715
9.45	-0.19686145	0.58644262	-4439.0239	4165.8945	3686.4226	7261.9794	5914.8489
9.46	-0.19686145	0.58644262	-4492.7021	4216.2712	3731.0007	7349.7956	5986.3736
9.47	-0.19686145	0.58644262	-4547.0233	4267.2513	3776.1127	7438.6635	6058.755
9.48	-0.19686145	0.58644262	-4601.9944	4318.8414	3821.7646	7528.5948	6132.0025
9.49	-0.19686145	0.58644262	-4657.6226	4371.0482	3867.9621	7619.6011	6206.1257
9.5	-0.19686145	0.58644262	-4713.9151	4423.8784	3914.7113	7711.6941	6281.1341
9.51	-0.19686145	0.58644262	-4770.8791	4477.3388	3962.0182	7804.8857	6357.0373
9.52	-0.19686145	0.58644262	-4828.5218	4531.4363	4009.8888	7899.1877	6433.8451
9.53	-0.19686145	0.58644262	-4886.8507	4586.1777	4058.3292	7994.6122	6511.5672
9.54	-0.19686145	0.58644262	-4945.873	4641.57	4107.3456	8091.1713	6590.2135
9.55	-0.19686145	0.58644262	-5005.5963	4697.6201	4156.944	8188.8771	6669.7939
9.56	-0.19686145	0.58644262	-5066.028	4754.3351	4207.1309	8287.7419	6750.3183
9.57	-0.19686145	0.58644262	-5127.1757	4811.722	4257.9123	8387.778	6831.7969
9.58	-0.19686145	0.58644262	-5189.0469	4869.788	4309.2946	8488.9979	6914.2397
9.59	-0.19686145	0.58644262	-5251.6493	4928.5403	4361.2842	8591.414	6997.6569
9.6	-0.19686145	0.58644262	-5315.0241	4988.0174	4413.9153	8695.0936	7082.1033
9.61	-0.19686145	0.58644262	-5379.3352	5048.3732	4467.3238	8800.3049	7167.7965
9.62	-0.19686145	0.58644262	-5444.4257	5109.4604	4521.3796	8906.7915	7254.5285
9.63	-0.19686145	0.58644262	-5510.3049	5171.2877	4576.0903	9014.5681	7342.3112
9.64	-0.19686145	0.58644262	-5576.9817	5233.8637	4631.4635	9123.6497	7431.1568
9.65	-0.19686145	0.58644262	-5644.4656	5297.197	4687.5069	9234.0516	7521.0778
9.66	-0.19686145	0.58644262	-5712.7657	5361.2965	4744.2283	9345.789	7612.0865
9.67	-0.19686145	0.58644262	-5781.8916	5426.1709	4801.6353	9458.8772	7704.1955
9.68	-0.19686145	0.58644262	-5851.8526	5491.8291	4859.736	9573.3318	7797.4174
9.69	-0.19686145	0.58644262	-5922.6584	5558.2801	4918.5382	9689.1684	7891.765
9.7	-0.19686145	0.58644262	-5994.3185	5625.533	4978.05	9806.4027	7987.251
9.71	-0.19686145	0.58644262	-6066.8428	5693.5968	5038.2794	9925.0507	8083.8884
9.72	-0.19686145	0.58644262	-6140.2409	5762.4808	5099.2345	10045.128	8181.6902
9.73	-0.19686145	0.58644262	-6214.5228	5832.1942	5160.9235	10166.652	8280.6697
9.74	-0.19686145	0.58644262	-6289.6984	5902.7463	5223.3548	10289.637	8380.84
9.75	-0.19686145	0.58644262	-6365.7776	5974.1466	5286.5365	10414.101	8482.2145
9.76	-0.19686145	0.58644262	-6442.7707	6046.4044	5350.4771	10540.06	8584.8067
9.77	-0.19686145	0.58644262	-6520.6877	6119.5295	5415.1851	10667.531	8688.6301
9.78	-0.19686145	0.58644262	-6599.539	6193.5313	5480.669	10796.53	8793.6983
9.79	-0.19686145	0.58644262	-6679.3348	6268.4196	5546.9372	10927.074	8900.0252
9.8	-0.19686145	0.58644262	-6760.0856	6344.2041	5613.9986	11059.181	9007.6245
9.81	-0.19686145	0.58644262	-6841.8018	6420.8947	5681.8617	11192.867	9116.5103
9.82	-0.19686145	0.58644262	-6924.494	6498.5013	5750.5354	11328.15	9226.6966
9.83	-0.19686145	0.58644262	-7008.1728	6577.0339	5820.0284	11465.047	9338.1976
9.84	-0.19686145	0.58644262	-7092.849	6656.5025	5890.3497	11603.576	9451.0275
9.85	-0.19686145	0.58644262	-7178.5333	6736.9172	5961.5083	11743.754	9565.2008
9.86	-0.19686145	0.58644262	-7265.2366	6818.2883	6033.5131	11885.599	9680.7319
9.87	-0.19686145	0.58644262	-7352.9698	6900.626	6106.3732	12029.129	9797.6355
9.88	-0.19686145	0.58644262	-7441.744	6983.9407	6180.0978	12174.362	9915.926
9.89	-0.19686145	0.58644262	-7531.5703	7068.2428	6254.6962	12321.316	10035.618
9.9	-0.19686145	0.58644262	-7622.4597	7153.5427	6330.1776	12470.01	10156.728
9.91	-0.19686145	0.58644262	-7714.4237	7239.851	6406.5512	12620.462	10279.269
9.92	-0.19686145	0.58644262	-7807.4735	7327.1784	6483.8267	12772.69	10403.256
9.93	-0.19686145	0.58644262	-7901.6686	7415.5804	6562.0531	12926.791	10528.769
9.94	-0.19686145	0.58644262	-7996.9967	7505.0456	6641.2204	13082.746	10655.791
9.95	-0.19686145	0.58644262	-8093.472	7595.5873	6721.3403	13240.578	10784.341
9.96	-0.19686145	0.58644262	-8191.1107	7687.2207	6802.4262	13400.312	10914.441
9.97	-0.19686145	0.58644262	-8289.9295	7779.9614	6884.4921	13561.978	11046.112
9.98	-0.19686145	0.58644262	-8389.9455	7873.8255	6967.5521	13725.601	11179.377
9.99	-0.19686145	0.58644262	-8491.1763	7968.8293	7051.6207	13891.212	11314.26
10	-0.19686145	0.58644262	-8593.6395	8064.9896	7136.7128	14058.838	11450.784


==> graphics/data/synthetic_ct_sim_inferfb.dat <==
0	-0.64901377	1.181166	0	0	0	0	0
0.01	-0.64901377	1.181166	-0.0029713649	-0.0038977669	-0.0022077983	-0.0035919103	0.0098302424
0.02	-0.64901377	1.181166	-0.0045901963	-0.006819189	-0.0045301925	-0.0060665556	0.017849963
0.03	-0.64901377	1.181166	-0.0053756449	-0.009119855	-0.0069046869	-0.0078330151	0.024719421
0.04	-0.64901377	1.181166	-0.0056341565	-0.011010622	-0.0092952365	-0.0091338212	0.030829808
0.05	-0.64901377	1.181166	-0.0055510487	-0.012619868	-0.011680806	-0.010116598	0.036419
0.06	-0.64901377	1.181166	-0.0052378935	-0.014025706	-0.014049455	-0.010871133	0.041631452
0.07	-0.64901377	1.181166	-0.0047598183	-0.015274557	-0.01639494	-0.011450749	0.046552737
0.08	-0.64901377	1.181166	-0.0041574826	-0.016396099	-0.018713978	-0.011889506	0.051237335
0.09	-0.64901377	1.181166	-0.0034577631	-0.017410539	-0.021004919	-0.012210567	0.055722155
0.1	-0.64901377	1.181166	-0.0026778959	-0.018331435	-0.023267233	-0.01242945	0.060031775
0.11	-0.64901377	1.181166	-0.0018295069	-0.019168441	-0.025501014	-0.012557181	0.064183552
0.12	-0.64901377	1.181166	-0.0009194943	-0.01992791	-0.027706869	-0.012600993	0.068188736
0.13	-0.64901377	1.181166	4.6557312e-05	-0.02061522	-0.029885499	-0.012566998	0.072056796
0.14	-0.64901377	1.181166	0.0010637565	-0.0212352	-0.032037624	-0.012460681	0.075796212
0.15	-0.64901377	1.181166	0.002128032	-0.02179205	-0.034164004	-0.012286804	0.079414319
0.16	-0.64901377	1.181166	0.0032359484	-0.022289467	-0.036265414	-0.012049554	0.082917544
0.17	-0.64901377	1.181166	0.0043845325	-0.022730768	-0.038342634	-0.011752681	0.086311633
0.18	-0.64901377	1.181166	0.0055711486	-0.023118976	-0.040396427	-0.011399601	0.089601811
0.19	-0.64901377	1.181166	0.0067930966	-0.023457097	-0.042427498	-0.010993714	0.092793295
0.2	-0.64901377	1.181166	0.0080485059	-0.023747521	-0.044436604	-0.010537709	0.095890173
0.21	-0.64901377	1.181166	0.0093355175	-0.023992574	-0.046424462	-0.010034206	0.098896438
0.22	-0.64901377	1.181166	0.010652074	-0.024194661	-0.048391712	-0.0094859184	0.10181625
0.23	-0.64901377	1.181166	0.011996072	-0.02435617	-0.050338945	-0.0088955417	0.10465376
0.24	-0.64901377	1.181166	0.013365633	-0.024479299	-0.05226675	-0.0082655514	0.10741278
0.25	-0.64901377	1.181166	0.014758579	-0.024566403	-0.054175638	-0.0075986094	0.11009742
0.26	-0.64901377	1.181166	0.016174254	-0.024618743	-0.056066256	-0.0068961173	0.11270978
0.27	-0.64901377	1.181166	0.017610505	-0.024638575	-0.057939047	-0.0061606258	0.11525385
0.28	-0.64901377	1.181166	0.019065238	-0.02462808	-0.059794429	-0.0053945965	0.11773344
0.29	-0.64901377	1.181166	0.020536681	-0.024589179	-0.061632826	-0.0046001974	0.12015194
0.3	-0.64901377	1.181166	0.022024977	-0.024522438	-0.063454854	-0.0037780381	0.12251022
0.31	-0.64901377	1.181166	0.023528001	-0.024429961	-0.065260842	-0.0029304956	0.124812
0.32	-0.64901377	1.181166	0.02504449	-0.024313225	-0.067051191	-0.0020592313	0.12705987
0.33	-0.64901377	1.181166	0.026573419	-0.024173511	-0.068826303	-0.0011656789	0.12925606
0.34	-0.64901377	1.181166	0.028113962	-0.024011932	-0.070586574	-0.00025108067	0.13140251
0.35	-0.64901377	1.181166	0.029665179	-0.023829664	-0.072332378	0.00068324505	0.13350126
0.36	-0.64901377	1.181166	0.031226347	-0.023627711	-0.074064086	0.001636182	0.13555405
0.37	-0.64901377	1.181166	0.032796212	-0.023407396	-0.075781977	0.0026062412	0.13756325
0.38	-0.64901377	1.181166	0.03437398	-0.023169721	-0.07748637	0.0035923044	0.1395306
0.39	-0.64901377	1.181166	0.035958927	-0.022915617	-0.07917758	0.0045933336	0.14145774
0.4	-0.64901377	1.181166	0.03755026	-0.022646042	-0.080855892	0.0056082592	0.14334636
0.41	-0.64901377	1.181166	0.039147161	-0.02236194	-0.082521561	0.006636028	0.14519814
0.42	-0.64901377	1.181166	0.04074884	-0.022064231	-0.084174841	0.0076756109	0.14701472
0.43	-0.64901377	1.181166	0.042354476	-0.021753833	-0.085815965	0.0087259827	0.14879772
0.44	-0.64901377	1.181166	0.043964118	-0.021431036	-0.087445239	0.0097868394	0.15054764
0.45	-0.64901377	1.181166	0.045577878	-0.021096066	-0.08906296	0.010857947	0.15226486
0.46	-0.64901377	1.181166	0.04719417	-0.020750339	-0.090669245	0.011937707	0.15395194
0.47	-0.64901377	1.181166	0.048812291	-0.020394634	-0.092264285	0.013025252	0.15561029
0.48	-0.64901377	1.181166	0.050431503	-0.020029739	-0.09384826	0.014119701	0.15724132
0.49	-0.64901377	1.181166	0.052051033	-0.019656458	-0.095421333	0.015220158	0.15884651
0.5	-0.64901377	1.181166	0.053670061	-0.019275618	-0.096983657	0.016325697	0.16042734
0.51	-0.64901377	1.181166	0.055287713	-0.018888075	-0.098535368	0.01743536	0.16198538
0.52	-0.64901377	1.181166	0.056903054	-0.018494719	-0.10007659	0.01854815	0.16352225
0.53	-0.64901377	1.181166	0.058519766	-0.018093029	-0.10160779	0.019666982	0.16503334
0.54	-0.64901377	1.181166	0.060136485	-0.017684242	-0.10312909	0.020790458	0.1665209
0.55	-0.64901377	1.181166	0.061751268	-0.017269984	-0.10464052	0.02191674	0.1679879
0.56	-0.64901377	1.181166	0.063363673	-0.016850754	-0.10614222	0.023045274	0.16943526
0.57	-0.64901377	1.181166	0.064973267	-0.016427036	-0.10763433	0.024175529	0.17086388
0.58	-0.64901377	1.181166	0.066579632	-0.015999292	-0.10911696	0.025306996	0.1722746
0.59	-0.64901377	1.181166	0.068182362	-0.015567964	-0.11059023	0.026439187	0.17366825
0.6	-0.64901377	1.181166	0.069782705	-0.015132459	-0.11205453	0.027572809	0.1750437
0.61	-0.64901377	1.181166	0.071379623	-0.014693588	-0.11350984	0.028706951	0.17640248
0.62	-0.64901377	1.181166	0.07297288	-0.014251653	-0.11495628	0.029841287	0.17774516
0.63	-0.64901377	1.181166	0.074562341	-0.01380688	-0.11639396	0.030975576	0.17907218
0.64	-0.64901377	1.181166	0.0761479	-0.013359467	-0.11782301	0.032109612	0.18038391
0.65	-0.64901377	1.181166	0.077729484	-0.012909581	-0.11924352	0.033243223	0.18168069
0.66	-0.64901377	1.181166	0.079306908	-0.012457469	-0.1206556	0.034376143	0.182963
0.67	-0.64901377	1.181166	0.080879368	-0.01200387	-0.12205934	0.035507546	0.18423219
0.68	-0.64901377	1.181166	0.082447272	-0.011548546	-0.12345484	0.036637722	0.18548787
0.69	-0.64901377	1.181166	0.084010548	-0.011091634	-0.12484218	0.037766534	0.18673033
0.7	-0.64901377	1.181166	0.085569147	-0.010633248	-0.12622145	0.038893865	0.18795981
0.71	-0.64901377	1.181166	0.087123039	-0.010173482	-0.12759272	0.040019629	0.18917651
0.72	-0.64901377	1.181166	0.088672214	-0.0097124058	-0.12895607	0.041143762	0.19038061
0.73	-0.64901377	1.181166	0.090216184	-0.0092505122	-0.1303116	0.042265717	0.19157302
0.74	-0.64901377	1.181166	0.091754258	-0.0087884714	-0.1316594	0.043384747	0.19275497
0.75	-0.64901377	1.181166	0.093286888	-0.0083259269	-0.13299951	0.044501275	0.19392588
0.76	-0.64901377	1.181166	0.094813973	-0.0078630119	-0.13433199	0.045615164	0.19508603
0.77	-0.64901377	1.181166	0.09633542	-0.0073998503	-0.13565689	0.04672629	0.19623569
0.78	-0.64901377	1.181166	0.097851138	-0.0069365558	-0.13697428	0.047834539	0.19737511
0.79	-0.64901377	1.181166	0.099361046	-0.0064732323	-0.13828419	0.048939807	0.19850452
0.8	-0.64901377	1.181166	0.10086503	-0.006010145	-0.13958681	0.050041811	0.1996244
0.81	-0.64901377	1.181166	0.10236301	-0.0055474267	-0.14088219	0.051140416	0.20073503
0.82	-0.64901377	1.181166	0.10385494	-0.0050851093	-0.14217034	0.0522356	0.20183653
0.83	-0.64901377	1.181166	0.10534074	-0.0046232936	-0.14345133	0.053327263	0.20292912
0.84	-0.64901377	1.181166	0.10682036	-0.0041620736	-0.14472521	0.054415314	0.20401302
0.85	-0.64901377	1.181166	0.10829373	-0.0037015362	-0.14599202	0.055499669	0.20508842
0.86	-0.64901377	1.181166	0.10976082	-0.0032417617	-0.14725183	0.056580251	0.20615552
0.87	-0.64901377	1.181166	0.11122169	-0.0027828255	-0.14850476	0.057656993	0.20721446
0.88	-0.64901377	1.181166	0.11267628	-0.0023247934	-0.14975084	0.058729833	0.20826542
0.89	-0.64901377	1.181166	0.11412456	-0.001867725	-0.15099012	0.059798719	0.20930854
0.9	-0.64901377	1.181166	0.11556651	-0.001411673	-0.15222266	0.060863606	0.21034397
0.91	-0.64901377	1.181166	0.11700213	-0.00095668366	-0.15344849	0.061924456	0.21137183
0.92	-0.64901377	1.181166	0.11843143	-0.00050279604	-0.15466769	0.06298124	0.21239223
0.93	-0.64901377	1.181166	0.11985434	-5.0105244e-05	-0.15588029	0.064033863	0.21340538
0.94	-0.64901377	1.181166	0.12127006	0.00040070614	-0.15708634	0.065081559	0.21441257
0.95	-0.64901377	1.181166	0.12267928	0.00085015202	-0.15828589	0.066124932	0.2154129
0.96	-0.64901377	1.181166	0.124082	0.0012982011	-0.159479	0.06716396	0.21640647
0.97	-0.64901377	1.181166	0.12547823	0.0017448282	-0.16066571	0.06819863	0.21739338
0.98	-0.64901377	1.181166	0.12686801	0.002190014	-0.16184607	0.069228933	0.21837369
0.99	-0.64901377	1.181166	0.12825134	0.0026337454	-0.16302012	0.070254869	0.21934748
1	-0.64901377	1.181166	0.12962826	0.0030760154	-0.1641879	0.071276445	0.2203148
1.01	-0.64901377	1.181166	0.13099881	0.0035168229	-0.16534946	0.072293673	0.22127569
1.02	-0.64901377	1.181166	0.13236303	0.0039561729	-0.16650483	0.073306574	0.2222302
1.03	-0.64901377	1.181166	0.13372097	0.0043940764	-0.16765407	0.074315173	0.22317834
1.04	-0.64901377	1.181166	0.13507269	0.0048305506	-0.1687972	0.075319504	0.22412012
1.05	-0.64901377	1.181166	0.13641823	0.0052656187	-0.16993426	0.076319609	0.22505556
1.06	-0.64901377	1.181166	0.13775767	0.0056993097	-0.1710653	0.077315532	0.22598463
1.07	-0.64901377	1.181166	0.13909108	0.0061316591	-0.17219034	0.07830733	0.22690733
1.08	-0.64901377	1.181166	0.14041826	0.0065624695	-0.17330943	0.079294789	0.22782404
1.09	-0.64901377	1.181166	0.14173771	0.006990434	-0.17442264	0.08027643	0.22873715
1.1	-0.64901377	1.181166	0.14305075	0.0074166728	-0.17552998	0.081253546	0.2296447
1.11	-0.64901377	1.181166	0.14435741	0.0078411793	-0.17663146	0.082226142	0.23054674
1.12	-0.64901377	1.181166	0.14565772	0.0082639498	-0.17772714	0.083194229	0.23144333
1.13	-0.64901377	1.181166	0.14695168	0.0086849834	-0.17881703	0.084157817	0.2323345
1.14	-0.64901377	1.181166	0.14823933	0.0091042818	-0.17990116	0.085116922	0.23322031
1.15	-0.64901377	1.181166	0.1495207	0.0095218495	-0.18097958	0.086071561	0.23410078
1.16	-0.64901377	1.181166	0.1507958	0.009937694	-0.18205229	0.087021756	0.23497596
1.17	-0.64901377	1.181166	0.15206467	0.010351825	-0.18311933	0.087967531	0.23584585
1.18	-0.64901377	1.181166	0.15332734	0.010764256	-0.18418073	0.088908913	0.23671049
1.19	-0.64901377	1.181166	0.15458385	0.011175002	-0.18523651	0.089845932	0.23756989
1.2	-0.64901377	1.181166	0.15583422	0.011584082	-0.18628669	0.090778623	0.23842407
1.21	-0.64901377	1.181166	0.15707801	0.011990861	-0.18733151	0.091706279	0.23927413
1.22	-0.64901377	1.181166	0.15831553	0.012395724	-0.18837088	0.092629349	0.24011946
1.23	-0.64901377	1.181166	0.15954684	0.012798745	-0.1894048	0.093547929	0.24095999
1.24	-0.64901377	1.181166	0.16077199	0.013199924	-0.19043329	0.09446203	0.24179576
1.25	-0.64901377	1.181166	0.16199098	0.013599264	-0.19145639	0.095371668	0.2426268
1.26	-0.64901377	1.181166	0.16320384	0.013996765	-0.19247412	0.096276857	0.24345315
1.27	-0.64901377	1.181166	0.1644106	0.014392433	-0.19348652	0.097177614	0.24427485
1.28	-0.64901377	1.181166	0.16561128	0.014786272	-0.1944936	0.098073958	0.24509193
1.29	-0.64901377	1.181166	0.16680591	0.01517829	-0.1954954	0.098965907	0.24590441
1.3	-0.64901377	1.181166	0.16799451	0.015568495	-0.19649194	0.099853482	0.24671233
1.31	-0.64901377	1.181166	0.16917711	0.015956896	-0.19748324	0.10073671	0.2475157
1.32	-0.64901377	1.181166	0.17035375	0.016343503	-0.19846933	0.10161561	0.24831455
1.33	-0.64901377	1.181166	0.17152438	0.016728172	-0.19945033	0.10249003	0.24910915
1.34	-0.64901377	1.181166	0.17268904	0.017110909	-0.20042626	0.10335999	0.24989953
1.35	-0.64901377	1.181166	0.1738478	0.017491806	-0.2013971	0.10422561	0.25068558
1.36	-0.64901377	1.181166	0.17500067	0.017870869	-0.20236288	0.10508691	0.25146732
1.37	-0.64901377	1.181166	0.1761477	0.018248105	-0.20332363	0.1059439	0.25224479
1.38	-0.64901377	1.181166	0.1772889	0.018623521	-0.20427937	0.10679661	0.25301801
1.39	-0.64901377	1.181166	0.17842431	0.018997124	-0.20523013	0.10764505	0.253787
1.4	-0.64901377	1.181166	0.17955397	0.019368925	-0.20617595	0.10848924	0.25455178
1.41	-0.64901377	1.181166	0.1806779	0.019738933	-0.20711684	0.10932922	0.25531238
1.42	-0.64901377	1.181166	0.18179613	0.020107158	-0.20805283	0.110165	0.2560688
1.43	-0.64901377	1.181166	0.18290871	0.020473611	-0.20898396	0.11099661	0.25682108
1.44	-0.64901377	1.181166	0.18401566	0.020838306	-0.20991024	0.11182406	0.25756923
1.45	-0.64901377	1.181166	0.18511694	0.021201178	-0.21083171	0.11264731	0.25831339
1.46	-0.64901377	1.181166	0.18621244	0.021562118	-0.21174839	0.11346624	0.2590538
1.47	-0.64901377	1.181166	0.18730234	0.021921263	-0.21266032	0.11428101	0.25979025
1.48	-0.64901377	1.181166	0.18838665	0.02227862	-0.21356751	0.11509164	0.26052277
1.49	-0.64901377	1.181166	0.18946542	0.022634195	-0.21447	0.11589816	0.26125138
1.5	-0.64901377	1.181166	0.19053867	0.022987994	-0.21536779	0.11670057	0.26197611
1.51	-0.64901377	1.181166	0.19160642	0.023340025	-0.21626093	0.1174989	0.26269697
1.52	-0.64901377	1.181166	0.1926687	0.023690295	-0.21714943	0.11829317	0.26341399
1.53	-0.64901377	1.181166	0.19372554	0.024038812	-0.21803333	0.1190834	0.2641272
1.54	-0.64901377	1.181166	0.19477697	0.024385584	-0.21891263	0.1198696	0.26483661
1.55	-0.64901377	1.181166	0.19582301	0.02473062	-0.21978738	0.1206518	0.26554225
1.56	-0.64901377	1.181166	0.1968637	0.025073929	-0.22065759	0.12143001	0.26624413
1.57	-0.64901377	1.181166	0.19789905	0.025415514	-0.22152328	0.12220426	0.26694228
1.58	-0.64901377	1.181166	0.198929	0.025755297	-0.22238449	0.12297447	0.26763689
1.59	-0.64901377	1.181166	0.19995364	0.026093354	-0.22324123	0.12374072	0.26832784
1.6	-0.64901377	1.181166	0.200973	0.02642969	-0.22409353	0.12450304	0.26901517
1.61	-0.64901377	1.181166	0.20198711	0.026764312	-0.22494141	0.12526144	0.26969889
1.62	-0.64901377	1.181166	0.20299599	0.027097228	-0.22578489	0.12601595	0.27037903
1.63	-0.64901377	1.181166	0.20399966	0.027428444	-0.22662399	0.12676658	0.27105561
1.64	-0.64901377	1.181166	0.20499816	0.027757969	-0.22745875	0.12751335	0.27172865
1.65	-0.64901377	1.181166	0.2059915	0.028085809	-0.22828917	0.12825628	0.27239816
1.66	-0.64901377	1.181166	0.20697971	0.028411973	-0.22911529	0.12899538	0.27306418
1.67	-0.64901377	1.181166	0.20796281	0.028736469	-0.22993712	0.12973068	0.27372671
1.68	-0.64901377	1.181166	0.20894083	0.029059304	-0.23075468	0.1304622	0.27438578
1.69	-0.64901377	1.181166	0.2099138	0.029380488	-0.231568	0.13118995	0.27504141
1.7	-0.64901377	1.181166	0.21088175	0.029700019	-0.23237711	0.13191395	0.27569363
1.71	-0.64901377	1.181166	0.21184472	0.030017911	-0.23318205	0.13263421	0.27634244
1.72	-0.64901377	1.181166	0.21280271	0.030334173	-0.2339828	0.13335077	0.27698787
1.73	-0.64901377	1.181166	0.21375576	0.030648815	-0.23477941	0.13406363	0.27762993
1.74	-0.64901377	1.181166	0.21470388	0.030961844	-0.23557189	0.13477282	0.27826864
1.75	-0.64901377	1.181166	0.21564711	0.031273271	-0.23636026	0.13547836	0.27890401
1.76	-0.64901377	1.181166	0.21658547	0.031583103	-0.23714455	0.13618027	0.27953606
1.77	-0.64901377	1.181166	0.21751899	0.03189135	-0.23792476	0.13687857	0.28016481
1.78	-0.64901377	1.181166	0.21844769	0.032198022	-0.23870093	0.13757328	0.28079026
1.79	-0.64901377	1.181166	0.21937159	0.032503128	-0.23947308	0.13826441	0.28141244
1.8	-0.64901377	1.181166	0.22029074	0.032806678	-0.24024122	0.13895199	0.28203136
1.81	-0.64901377	1.181166	0.22120514	0.033108682	-0.24100537	0.13963604	0.28264704
1.82	-0.64901377	1.181166	0.22211479	0.033409095	-0.24176559	0.14031652	0.28325957
1.83	-0.64901377	1.181166	0.22301971	0.033707917	-0.24252187	0.14099343	0.283869
1.84	-0.64901377	1.181166	0.22391995	0.0340052	-0.24327425	0.14166686	0.28447527
1.85	-0.64901377	1.181166	0.22481553	0.034300953	-0.24402272	0.1423368	0.28507838
1.86	-0.64901377	1.181166	0.22570649	0.034595185	-0.24476732	0.14300329	0.28567835
1.87	-0.64901377	1.181166	0.22659285	0.034887904	-0.24550806	0.14366634	0.28627519
1.88	-0.64901377	1.181166	0.22747463	0.03517912	-0.24624497	0.14432598	0.28686893
1.89	-0.64901377	1.181166	0.22835185	0.03546884	-0.24697806	0.14498221	0.28745957
1.9	-0.64901377	1.181166	0.22922455	0.035757075	-0.24770735	0.14563506	0.28804713
1.91	-0.64901377	1.181166	0.23009274	0.036043834	-0.24843286	0.14628455	0.28863162
1.92	-0.64901377	1.181166	0.23095646	0.036329125	-0.24915461	0.14693069	0.28921306
1.93	-0.64901377	1.181166	0.23181572	0.036612957	-0.24987262	0.14757351	0.28979145
1.94	-0.64901377	1.181166	0.23267055	0.036895341	-0.25058691	0.14821303	0.29036681
1.95	-0.64901377	1.181166	0.23352097	0.037176286	-0.25129749	0.14884926	0.29093915
1.96	-0.64901377	1.181166	0.23436702	0.037455801	-0.25200439	0.14948222	0.29150849
1.97	-0.64901377	1.181166	0.23520871	0.037733895	-0.25270763	0.15011194	0.29207483
1.98	-0.64901377	1.181166	0.23604608	0.03801058	-0.25340722	0.15073843	0.29263818
1.99	-0.64901377	1.181166	0.23687913	0.038285863	-0.25410318	0.15136171	0.29319856
2	-0.64901377	1.181166	0.23782518	0.038622902	-0.25482986	0.15205967	0.29365059
2.01	-0.7584533	-1.109613	0.24915543	0.044161163	-0.25906756	0.15933185	0.2858061
2.02	-0.7584533	-1.109613	0.2559095	0.046618042	-0.26271662	0.16306457	0.28373267
2.03	-0.7584533	-1.109613	0.25984699	0.047230188	-0.26594781	0.16466741	0.28509819
2.04	-0.7584533	-1.109613	0.26217835	0.046816105	-0.26891653	0.16508279	0.2883805
2.05	-0.7584533	-1.109613	0.26357883	0.045831863	-0.27170974	0.16483567	0.29273051
2.06	-0.7584533	-1.109613	0.26448568	0.044571946	-0.27438444	0.16426503	0.29759955
2.07	-0.7584533	-1.109613	0.26514147	0.043198573	-0.27697325	0.16355762	0.30268496
2.08	-0.7584533	-1.109613	0.26567908	0.041799468	-0.27949507	0.16281452	0.30782268
2.09	-0.7584533	-1.109613	0.26616955	0.040420436	-0.28196095	0.16208854	0.31292667
2.1	-0.7584533	-1.109613	0.26667218	0.039099387	-0.28438043	0.16142341	0.3179256
2.11	-0.7584533	-1.109613	0.26721086	0.037850284	-0.28675846	0.16083531	0.32279269
2.12	-0.7584533	-1.109613	0.26780182	0.03668201	-0.28909899	0.16033454	0.32751068
2.13	-0.7584533	-1.109613	0.26845099	0.035596518	-0.29140459	0.15992345	0.33207521
2.14	-0.7584533	-1.109613	0.26915593	0.034590204	-0.29367665	0.15959798	0.33649232
2.15	-0.7584533	-1.109613	0.26991643	0.033661107	-0.29591675	0.15935596	0.34076501
2.16	-0.7584533	-1.109613	0.27072889	0.032802307	-0.2981284	0.15918964	0.34490465
2.17	-0.7584533	-1.109613	0.27159189	0.032012148	-0.30031203	0.15909714	0.34891409
2.18	-0.7584533	-1.109613	0.27250754	0.0312939	-0.30246629	0.15908213	0.35278785
2.19	-0.7584533	-1.109613	0.27347472	0.030646011	-0.30459172	0.15914288	0.35652857
2.2	-0.7584533	-1.109613	0.27448086	0.030051214	-0.30669448	0.15925993	0.36016544
2.21	-0.7584533	-1.109613	0.2755333	0.0295196	-0.30877097	0.15944464	0.3636814
2.22	-0.7584533	-1.109613	0.27663203	0.029051168	-0.3108212	0.15969703	0.36707646
2.23	-0.7584533	-1.109613	0.27776686	0.028633297	-0.31284891	0.16000284	0.37037221
2.24	-0.7584533	-1.109613	0.27893559	0.028263277	-0.31485493	0.16035902	0.3735733
2.25	-0.7584533	-1.109613	0.28014273	0.027946685	-0.31683758	0.16077187	0.37667019
2.26	-0.7584533	-1.109613	0.28138602	0.027680839	-0.31879761	0.16123835	0.3796675
2.27	-0.7584533	-1.109613	0.28265162	0.027449351	-0.32073949	0.16173998	0.38259347
2.28	-0.7584533	-1.109613	0.28394798	0.027262215	-0.32266049	0.16228803	0.38543089
2.29	-0.7584533	-1.109613	0.28527509	0.027119433	-0.32456062	0.1628825	0.38817974
2.3	-0.7584533	-1.109613	0.2866276	0.027014736	-0.32644155	0.16351635	0.39085092
2.31	-0.7584533	-1.109613	0.28800214	0.026944146	-0.32830438	0.16418507	0.3934513
2.32	-0.7584533	-1.109613	0.2893982	0.026907028	-0.33014929	0.16488795	0.39598195
2.33	-0.7584533	-1.109613	0.29081385	0.026901107	-0.33197689	0.16562243	0.39844679
2.34	-0.7584533	-1.109613	0.29224716	0.02692411	-0.33378781	0.16638594	0.40084976
2.35	-0.7584533	-1.109613	0.29369622	0.026973762	-0.33558266	0.16717591	0.40319479
2.36	-0.7584533	-1.109613	0.29516279	0.027052126	-0.33736095	0.16799472	0.40547845
2.37	-0.7584533	-1.109613	0.29664495	0.02715692	-0.33912331	0.16883978	0.40770469
2.38	-0.7584533	-1.109613	0.29813994	0.027284884	-0.3408706	0.16970741	0.40987911
2.39	-0.7584533	-1.109613	0.29964619	0.027434178	-0.34260334	0.17059555	0.41200491
2.4	-0.7584533	-1.109613	0.30116215	0.027602962	-0.34432203	0.17150211	0.41408527
2.41	-0.7584533	-1.109613	0.30268626	0.027789397	-0.34602718	0.17242504	0.41612339
2.42	-0.7584533	-1.109613	0.30422139	0.027996732	-0.34771802	0.17336803	0.41811379
2.43	-0.7584533	-1.109613	0.30576585	0.028222978	-0.34939512	0.17432886	0.42005993
2.44	-0.7584533	-1.109613	0.30731715	0.028465215	-0.35105923	0.17530421	0.42196683
2.45	-0.7584533	-1.109613	0.30887417	0.028722104	-0.35271076	0.17629259	0.42383685
2.46	-0.7584533	-1.109613	0.31043578	0.028992307	-0.35435006	0.1772925	0.42567231
2.47	-0.7584533	-1.109613	0.31200088	0.029274484	-0.35597755	0.17830243	0.42747555
2.48	-0.7584533	-1.109613	0.31357195	0.029571493	-0.35759252	0.17932565	0.42924177
2.49	-0.7584533	-1.109613	0.31514769	0.029881758	-0.35919543	0.18036038	0.4309737
2.5	-0.7584533	-1.109613	0.31672624	0.030203113	-0.36078688	0.18140418	0.43267509
2.51	-0.7584533	-1.109613	0.31830685	0.030534623	-0.36236713	0.18245602	0.4343476
2.52	-0.7584533	-1.109613	0.31988874	0.030875356	-0.36393647	0.18351484	0.43599288
2.53	-0.7584533	-1.109613	0.32147114	0.031224379	-0.36549519	0.1845796	0.43761256
2.54	-0.7584533	-1.109613	0.32305571	0.031583589	-0.36704283	0.18565249	0.43920347
2.55	-0.7584533	-1.109613	0.32464148	0.031951819	-0.36857972	0.18673218	0.44076765
2.56	-0.7584533	-1.109613	0.32622724	0.032327618	-0.3701063	0.18781705	0.44230763
2.57	-0.7584533	-1.109613	0.32781244	0.032710321	-0.37162276	0.18890636	0.44382461
2.58	-0.7584533	-1.109613	0.32939655	0.033099265	-0.37312932	0.18999937	0.44531978
2.59	-0.7584533	-1.109613	0.33097902	0.033493785	-0.37462619	0.19109536	0.44679431
2.6	-0.7584533	-1.109613	0.33256152	0.033895775	-0.37611292	0.19219647	0.44824503
2.61	-0.7584533	-1.109613	0.33414298	0.034303981	-0.37758987	0.19330131	0.44967414
2.62	-0.7584533	-1.109613	0.33572241	0.034717177	-0.37905739	0.19440851	0.45108377
2.63	-0.7584533	-1.109613	0.33729937	0.035134847	-0.38051567	0.19551749	0.45247488
2.64	-0.7584533	-1.109613	0.33887346	0.035556475	-0.38196486	0.19662768	0.45384839
2.65	-0.7584533	-1.109613	0.34044427	0.035981544	-0.38340516	0.19773851	0.45520524
2.66	-0.7584533	-1.109613	0.34201139	0.036409538	-0.38483672	0.19884943	0.45654636
2.67	-0.7584533	-1.109613	0.34357439	0.036839941	-0.38625972	0.19995985	0.4578727
2.68	-0.7584533	-1.109613	0.34513597	0.037275848	-0.38767339	0.2010733	0.459179
2.69	-0.7584533	-1.109613	0.34669379	0.037714507	-0.38907849	0.20218668	0.46047002
2.7	-0.7584533	-1.109613	0.34824754	0.03815551	-0.39047516	0.20329954	0.46174652
2.71	-0.7584533	-1.109613	0.34979693	0.038598493	-0.39186354	0.20441148	0.46300918
2.72	-0.7584533	-1.109613	0.35134169	0.039043092	-0.39324375	0.20552212	0.46425865
2.73	-0.7584533	-1.109613	0.35288152	0.039488942	-0.39461594	0.20663104	0.46549564
2.74	-0.7584533	-1.109613	0.35441614	0.03993568	-0.39598023	0.20773786	0.4667208
2.75	-0.7584533	-1.109613	0.35594579	0.040383531	-0.3973366	0.20884284	0.4679338
2.76	-0.7584533	-1.109613	0.35747199	0.040834254	-0.39868463	0.20994799	0.46913167
2.77	-0.7584533	-1.109613	0.35899312	0.041285913	-0.40002486	0.21105114	0.47031778
2.78	-0.7584533	-1.109613	0.36050899	0.041738272	-0.4013574	0.21215203	0.47149259
2.79	-0.7584533	-1.109613	0.36201945	0.042191093	-0.40268234	0.21325041	0.47265656
2.8	-0.7584533	-1.109613	0.36352432	0.04264414	-0.40399979	0.21434602	0.47381015
2.81	-0.7584533	-1.109613	0.36502341	0.043097175	-0.40530983	0.21543862	0.4749538
2.82	-0.7584533	-1.109613	0.36651657	0.043549961	-0.40661258	0.21652795	0.47608799
2.83	-0.7584533	-1.109613	0.36800435	0.044003131	-0.4079079	0.21761473	0.47721166
2.84	-0.7584533	-1.109613	0.36948717	0.04445714	-0.4091957	0.2186995	0.47832408
2.85	-0.7584533	-1.109613	0.3709642	0.044910988	-0.41047628	0.21978115	0.47942702
2.86	-0.7584533	-1.109613	0.37243536	0.045364527	-0.41174973	0.22085951	0.48052078
2.87	-0.7584533	-1.109613	0.37390053	0.045817604	-0.41301611	0.22193444	0.48160569
2.88	-0.7584533	-1.109613	0.37535962	0.04627007	-0.41427551	0.22300578	0.48268203
2.89	-0.7584533	-1.109613	0.37681253	0.046721775	-0.415528	0.22407336	0.48375013
2.9	-0.7584533	-1.109613	0.37825916	0.047172569	-0.41677366	0.22513705	0.48481028
2.91	-0.7584533	-1.109613	0.37970012	0.047623151	-0.41801233	0.22619763	0.48586132
2.92	-0.7584533	-1.109613	0.38113525	0.048073285	-0.4192441	0.22725487	0.4869037
2.93	-0.7584533	-1.109613	0.38256422	0.048522564	-0.42046913	0.2283083	0.48793819
2.94	-0.7584533	-1.109613	0.38398698	0.04897089	-0.42168747	0.22935785	0.48896498
2.95	-0.7584533	-1.109613	0.38540348	0.049418168	-0.42289919	0.2304034	0.4899843
2.96	-0.7584533	-1.109613	0.38681366	0.049864301	-0.42410435	0.23144488	0.49099637
2.97	-0.7584533	-1.109613	0.38821747	0.050309191	-0.42530301	0.23248218	0.49200139
2.98	-0.7584533	-1.109613	0.38961485	0.050752743	-0.42649523	0.23351521	0.49299958
2.99	-0.7584533	-1.109613	0.39100704	0.051196424	-0.42768061	0.23454562	0.49398839
3	-0.7584533	-1.109613	0.39239308	0.051639034	-0.42885953	0.23557209	0.49496999
3.01	-0.7584533	-1.109613	0.39377284	0.052080395	-0.43003209	0.23659443	0.49594472
3.02	-0.7584533	-1.109613	0.39514629	0.052520434	-0.43119833	0.23761256	0.49691278
3.03	-0.7584533	-1.109613	0.39651339	0.052959079	-0.43235832	0.23862643	0.49787432
3.04	-0.7584533	-1.109613	0.39787411	0.053396257	-0.4335121	0.23963597	0.49882952
3.05	-0.7584533	-1.109613	0.39922842	0.053831895	-0.43465972	0.2406411	0.49977855
3.06	-0.7584533	-1.109613	0.40057627	0.054265921	-0.43580126	0.24164176	0.50072158
3.07	-0.7584533	-1.109613	0.40191764	0.054698264	-0.43693674	0.24263789	0.50165878
3.08	-0.7584533	-1.109613	0.40325249	0.055128849	-0.43806624	0.2436294	0.50259032
3.09	-0.7584533	-1.109613	0.40458078	0.055557605	-0.43918981	0.24461625	0.50351639
3.1	-0.7584533	-1.109613	0.40590248	0.055984459	-0.4403075	0.24559835	0.50443713
3.11	-0.7584533	-1.109613	0.40721756	0.056409339	-0.44141935	0.24657565	0.50535274
3.12	-0.7584533	-1.109613	0.40852629	0.056832557	-0.44252532	0.24754849	0.5062627
3.13	-0.7584533	-1.109613	0.40983	0.057255692	-0.44362494	0.24851866	0.50716422
3.14	-0.7584533	-1.109613	0.41112738	0.057677132	-0.44471873	0.24948436	0.50806023
3.15	-0.7584533	-1.109613	0.41241844	0.05809684	-0.44580675	0.25044558	0.50895085
3.16	-0.7584533	-1.109613	0.41370316	0.058514775	-0.44688904	0.25140228	0.50983617
3.17	-0.7584533	-1.109613	0.41498153	0.058930898	-0.44796564	0.25235442	0.51071632
3.18	-0.7584533	-1.109613	0.41625355	0.059345171	-0.4490366	0.25330199	0.5115914
3.19	-0.7584533	-1.109613	0.41751922	0.059757553	-0.45010196	0.25424494	0.51246153
3.2	-0.7584533	-1.109613	0.41877852	0.060168007	-0.45116176	0.25518325	0.51332682
3.21	-0.7584533	-1.109613	0.42003144	0.060576492	-0.45221605	0.25611688	0.51418738
3.22	-0.7584533	-1.109613	0.42127798	0.06098297	-0.45326487	0.25704581	0.51504333
3.23	-0.7584533	-1.109613	0.42251814	0.061387401	-0.45430827	0.25797001	0.51589477
3.24	-0.7584533	-1.109613	0.4237519	0.061789747	-0.45534628	0.25888944	0.51674182
3.25	-0.7584533	-1.109613	0.42497926	0.062189968	-0.45637896	0.25980407	0.51758459
3.26	-0.7584533	-1.109613	0.4262008	0.062588782	-0.45740608	0.26071471	0.51842182
3.27	-0.7584533	-1.109613	0.42741695	0.062986674	-0.45842753	0.2616219	0.51925266
3.28	-0.7584533	-1.109613	0.428627	0.06338273	-0.45944362	0.26252464	0.52007882
3.29	-0.7584533	-1.109613	0.42983096	0.063776936	-0.46045441	0.26342294	0.52090037
3.3	-0.7584533	-1.109613	0.43102884	0.064169281	-0.46145993	0.2643168	0.52171736
3.31	-0.7584533	-1.109613	0.43222066	0.064559751	-0.4624602	0.26520621	0.52252986
3.32	-0.7584533	-1.109613	0.43340644	0.064948336	-0.46345527	0.26609117	0.52333794
3.33	-0.7584533	-1.109613	0.43458618	0.065335021	-0.46444518	0.26697168	0.52414165
3.34	-0.7584533	-1.109613	0.4357599	0.065719795	-0.46542994	0.26784774	0.52494107
3.35	-0.7584533	-1.109613	0.43692761	0.066102646	-0.4664096	0.26871935	0.52573624
3.36	-0.7584533	-1.109613	0.43808933	0.06648356	-0.4673842	0.26958651	0.52652725
3.37	-0.7584533	-1.109613	0.43924508	0.066862526	-0.46835377	0.27044921	0.52731415
3.38	-0.7584533	-1.109613	0.44039486	0.06723953	-0.46931834	0.27130745	0.528097
3.39	-0.7584533	-1.109613	0.44153868	0.067614562	-0.47027795	0.27216124	0.52887587
3.4	-0.7584533	-1.109613	0.44267703	0.067988225	-0.47123237	0.27301123	0.52964964
3.41	-0.7584533	-1.109613	0.44380978	0.068360346	-0.4721817	0.27385725	0.53041867
3.42	-0.7584533	-1.109613	0.44493678	0.068730663	-0.4731261	0.27469902	0.53118351
3.43	-0.7584533	-1.109613	0.44605804	0.069099178	-0.47406557	0.27553657	0.5319442
3.44	-0.7584533	-1.109613	0.44717359	0.06946589	-0.47500016	0.2763699	0.53270078
3.45	-0.7584533	-1.109613	0.44828345	0.069830802	-0.47592989	0.27719904	0.53345328
3.46	-0.7584533	-1.109613	0.44938765	0.070193915	-0.47685479	0.27802398	0.53420174
3.47	-0.7584533	-1.109613	0.45048622	0.070555229	-0.47777489	0.27884475	0.5349462
3.48	-0.7584533	-1.109613	0.45157916	0.070914745	-0.47869022	0.27966136	0.5356867
3.49	-0.7584533	-1.109613	0.45266651	0.071272464	-0.47960081	0.28047382	0.53642327
3.5	-0.7584533	-1.109613	0.4537483	0.071628388	-0.48050669	0.28128214	0.53715596
3.51	-0.7584533	-1.109613	0.45482454	0.071982517	-0.48140788	0.28208634	0.53788479
3.52	-0.7584533	-1.109613	0.45589526	0.072334852	-0.48230442	0.28288642	0.53860981
3.53	-0.7584533	-1.109613	0.45696048	0.072685395	-0.48319634	0.28368241	0.53933106
3.54	-0.7584533	-1.109613	0.45802035	0.073034418	-0.48408345	0.28447458	0.54004793
3.55	-0.7584533	-1.109613	0.45907482	0.073381731	-0.48496594	0.28526275	0.54076091
3.56	-0.7584533	-1.109613	0.46012389	0.07372732	-0.48584384	0.28604692	0.54147007
3.57	-0.7584533	-1.109613	0.4611676	0.07407119	-0.48671718	0.28682711	0.54217544
3.58	-0.7584533	-1.109613	0.46220596	0.074413348	-0.48758599	0.28760334	0.54287705
3.59	-0.7584533	-1.109613	0.463239	0.074753797	-0.48845029	0.28837563	0.54357493
3.6	-0.7584533	-1.109613	0.46426675	0.075092543	-0.4893101	0.28914399	0.5442691
3.61	-0.7584533	-1.109613	0.46528923	0.075429592	-0.49016545	0.28990843	0.5449596
3.62	-0.7584533	-1.109613	0.46630648	0.075764948	-0.49101638	0.29066899	0.54564644
3.63	-0.7584533	-1.109613	0.46731851	0.076098617	-0.4918629	0.29142566	0.54632966
3.64	-0.7584533	-1.109613	0.46832535	0.076430604	-0.49270504	0.29217848	0.54700929
3.65	-0.7584533	-1.109613	0.46932702	0.076760914	-0.49354282	0.29292745	0.54768535
3.66	-0.7584533	-1.109613	0.47032356	0.077089552	-0.49437628	0.2936726	0.54835787
3.67	-0.7584533	-1.109613	0.47131542	0.077416649	-0.49520582	0.29441424	0.54902722
3.68	-0.7584533	-1.109613	0.47230417	0.07774267	-0.49603283	0.29515353	0.54969464
3.69	-0.7584533	-1.109613	0.47328787	0.078067059	-0.49685558	0.29588907	0.55035856
3.7	-0.7584533	-1.109613	0.47426653	0.078389816	-0.49767406	0.29662086	0.55101896
3.71	-0.7584533	-1.109613	0.47524014	0.07871094	-0.49848828	0.2973489	0.55167586
3.72	-0.7584533	-1.109613	0.47620871	0.079030431	-0.49929824	0.29807318	0.55232926
3.73	-0.7584533	-1.109613	0.47717223	0.07934829	-0.50010393	0.29879371	0.55297915
3.74	-0.7584533	-1.109613	0.47813071	0.079664517	-0.50090536	0.2995105	0.55362553
3.75	-0.7584533	-1.109613	0.47908413	0.079979111	-0.50170253	0.30022353	0.5542684
3.76	-0.7584533	-1.109613	0.48003252	0.080292073	-0.50249544	0.3009328	0.55490777
3.77	-0.7584533	-1.109613	0.48097585	0.080603402	-0.50328408	0.30163833	0.55554363
3.78	-0.7584533	-1.109613	0.48191414	0.080913099	-0.50406845	0.30234011	0.55617599
3.79	-0.7584533	-1.109613	0.48284738	0.081221164	-0.50484856	0.30303813	0.55680484
3.8	-0.7584533	-1.109613	0.48377558	0.081527596	-0.50562441	0.3037324	0.55743018
3.81	-0.7584533	-1.109613	0.48469873	0.081832396	-0.506396	0.30442292	0.55805201
3.82	-0.7584533	-1.109613	0.48561684	0.082135563	-0.50716332	0.30510969	0.55867034
3.83	-0.7584533	-1.109613	0.48652989	0.082437098	-0.50792638	0.30579271	0.55928516
3.84	-0.7584533	-1.109613	0.48743791	0.082737	-0.50868518	0.30647198	0.55989648
3.85	-0.7584533	-1.109613	0.48834087	0.08303527	-0.50943971	0.30714749	0.56050429
3.86	-0.7584533	-1.109613	0.48923879	0.083331907	-0.51018998	0.30781926	0.56110859
3.87	-0.7584533	-1.109613	0.49013177	0.08362694	-0.51093608	0.30848734	0.56170948
3.88	-0.7584533	-1.109613	0.49102199	0.083920966	-0.51168001	0.3091533	0.56230882
3.89	-0.7584533	-1.109613	0.49190757	0.08421347	-0.51242005	0.30981579	0.562905
3.9	-0.7584533	-1.109613	0.49278851	0.084504451	-0.51315619	0.31047482	0.56349803
3.91	-0.7584533	-1.109613	0.49366481	0.084793909	-0.51388844	0.31113038	0.56408789
3.92	-0.7584533	-1.109613	0.49453646	0.085081845	-0.51461679	0.31178248	0.56467459
3.93	-0.7584533	-1.109613	0.49540347	0.085368259	-0.51534125	0.31243111	0.56525813
3.94	-0.7584533	-1.109613	0.49626584	0.08565315	-0.51606181	0.31307628	0.56583851
3.95	-0.7584533	-1.109613	0.49712357	0.085936518	-0.51677848	0.31371798	0.56641573
3.96	-0.7584533	-1.109613	0.49797665	0.086218364	-0.51749126	0.31435621	0.56698979
3.97	-0.7584533	-1.109613	0.49882509	0.086498688	-0.51820014	0.31499098	0.56756069
3.98	-0.7584533	-1.109613	0.49966899	0.086777518	-0.51890522	0.31562236	0.56812851
3.99	-0.7584533	-1.109613	0.50050885	0.087054996	-0.51960694	0.3162507	0.56869366
4	-0.7584533	-1.109613	0.50082525	0.086976204	-0.52025442	0.31647848	0.56995877
4.01	-0.84555124	-0.57266487	0.499892	0.086042591	-0.52078989	0.31575726	0.57294927
4.02	-0.84555124	-0.57266487	0.49973815	0.085638306	-0.52142411	0.31564603	0.57495867
4.03	-0.84555124	-0.57266487	0.50000503	0.085520011	-0.52210907	0.31586231	0.57642989
4.04	-0.84555124	-0.57266487	0.50054854	0.085589782	-0.52282671	0.31629336	0.57754487
4.05	-0.84555124	-0.57266487	0.50127514	0.085784066	-0.52356524	0.31686602	0.57842162
4.06	-0.84555124	-0.57266487	0.50211631	0.086056362	-0.52431599	0.3175267	0.57914643
4.07	-0.84555124	-0.57266487	0.50302618	0.086375533	-0.52507318	0.31823958	0.57977718
4.08	-0.84555124	-0.57266487	0.50398052	0.086725179	-0.52583373	0.31898579	0.58034443
4.09	-0.84555124	-0.57266487	0.50493762	0.087077004	-0.52659238	0.31973277	0.58090081
4.1	-0.84555124	-0.57266487	0.50590848	0.087438544	-0.52735047	0.32048919	0.5814324
4.11	-0.84555124	-0.57266487	0.50686315	0.087789503	-0.5281042	0.32123172	0.58197697
4.12	-0.84555124	-0.57266487	0.5078207	0.088142884	-0.52885595	0.32197531	0.58251042
4.13	-0.84555124	-0.57266487	0.50876764	0.088489581	-0.52960397	0.32270951	0.58304974
4.14	-0.84555124	-0.57266487	0.50971284	0.088835658	-0.53034937	0.32344129	0.5835837
4.15	-0.84555124	-0.57266487	0.51065364	0.089179359	-0.53109177	0.32416864	0.58411563
4.16	-0.84555124	-0.57266487	0.51158998	0.089520671	-0.53183115	0.32489155	0.58464561
4.17	-0.84555124	-0.57266487	0.51252202	0.089859765	-0.53256749	0.32561023	0.58517335
4.18	-0.84555124	-0.57266487	0.51344497	0.090194121	-0.53329981	0.32632198	0.58570475
4.19	-0.84555124	-0.57266487	0.51436211	0.090525413	-0.5340288	0.32702857	0.5862358
4.2	-0.84555124	-0.57266487	0.51527404	0.090853954	-0.53475459	0.32773036	0.5867658
4.21	-0.84555124	-0.57266487	0.51618075	0.091179744	-0.53547719	0.32842732	0.58729472
4.22	-0.84555124	-0.57266487	0.51708225	0.091502783	-0.53619659	0.32911947	0.58782258
4.23	-0.84555124	-0.57266487	0.51797853	0.091823071	-0.5369128	0.3298068	0.58834937
4.24	-0.84555124	-0.57266487	0.5188696	0.092140609	-0.5376258	0.33048931	0.5888751
4.25	-0.84555124	-0.57266487	0.51975545	0.092455395	-0.53833561	0.33116701	0.58939976
4.26	-0.84555124	-0.57266487	0.52063609	0.092767431	-0.53904222	0.33183989	0.58992335
4.27	-0.84555124	-0.57266487	0.52151152	0.093076715	-0.53974564	0.33250796	0.59044588
4.28	-0.84555124	-0.57266487	0.52238173	0.093383249	-0.54044585	0.33317121	0.59096734
4.29	-0.84555124	-0.57266487	0.52324672	0.093687032	-0.54114287	0.33382964	0.59148774
4.3	-0.84555124	-0.57266487	0.52410585	0.093988557	-0.54183622	0.33448415	0.59200798
4.31	-0.84555124	-0.57266487	0.52495938	0.094287609	-0.54252609	0.33513437	0.59252767
4.32	-0.84555124	-0.57266487	0.52580756	0.094584015	-0.54321266	0.33577995	0.59304649
4.33	-0.84555124	-0.57266487	0.52665039	0.094877776	-0.54389593	0.33642092	0.59356444
4.34	-0.84555124	-0.57266487	0.52748786	0.095168892	-0.54457589	0.33705726	0.59408152
4.35	-0.84555124	-0.57266487	0.52831997	0.095457362	-0.54525256	0.33768897	0.59459772
4.36	-0.84555124	-0.57266487	0.52914673	0.095743187	-0.54592593	0.33831607	0.59511306
4.37	-0.84555124	-0.57266487	0.52996813	0.096026367	-0.546596	0.33893854	0.59562752
4.38	-0.84555124	-0.57266487	0.53078418	0.096306901	-0.54726276	0.33955639	0.59614112
4.39	-0.84555124	-0.57266487	0.53159487	0.09658479	-0.54792623	0.34016961	0.59665384
4.4	-0.84555124	-0.57266487	0.53240021	0.096860033	-0.5485864	0.34077821	0.59716569
4.41	-0.84555124	-0.57266487	0.53320019	0.097132632	-0.54924326	0.34138219	0.59767667
4.42	-0.84555124	-0.57266487	0.53399698	0.097404566	-0.54989703	0.34198413	0.5981846
4.43	-0.84555124	-0.57266487	0.53479055	0.097675802	-0.55054769	0.34258399	0.5986895
4.44	-0.84555124	-0.57266487	0.53557936	0.097944943	-0.55119511	0.34317995	0.59919292
4.45	-0.84555124	-0.57266487	0.53636342	0.098211988	-0.55183928	0.343772	0.59969486
4.46	-0.84555124	-0.57266487	0.53714272	0.098476938	-0.55248021	0.34436015	0.60019533
4.47	-0.84555124	-0.57266487	0.53791728	0.098739792	-0.55311789	0.34494439	0.60069431
4.48	-0.84555124	-0.57266487	0.53868707	0.09900055	-0.55375233	0.34552473	0.60119182
4.49	-0.84555124	-0.57266487	0.53945212	0.099259213	-0.55438353	0.34610116	0.60168785
4.5	-0.84555124	-0.57266487	0.5402124	0.099515781	-0.55501147	0.34667369	0.6021824
4.51	-0.84555124	-0.57266487	0.54096794	0.099770253	-0.55563618	0.34724231	0.60267548
4.52	-0.84555124	-0.57266487	0.54171872	0.10002263	-0.55625764	0.34780703	0.60316707
4.53	-0.84555124	-0.57266487	0.54246475	0.10027291	-0.55687585	0.34836784	0.60365719
4.54	-0.84555124	-0.57266487	0.54320755	0.10052228	-0.55749116	0.34892633	0.6041446
4.55	-0.84555124	-0.57266487	0.54394824	0.10077158	-0.55810378	0.34948364	0.60462842
4.56	-0.84555124	-0.57266487	0.54468477	0.10101925	-0.5587133	0.35003766	0.60511028
4.57	-0.84555124	-0.57266487	0.54541715	0.10126528	-0.55931969	0.35058839	0.60559018
4.58	-0.84555124	-0.57266487	0.54614536	0.10150968	-0.55992297	0.35113583	0.60606812
4.59	-0.84555124	-0.57266487	0.54686942	0.10175244	-0.56052314	0.35167998	0.60654411
4.6	-0.84555124	-0.57266487	0.54758932	0.10199357	-0.56112019	0.35222084	0.60701815
4.61	-0.84555124	-0.57266487	0.54830506	0.10223306	-0.56171412	0.35275842	0.60749022
4.62	-0.84555124	-0.57266487	0.54901665	0.10247091	-0.56230494	0.3532927	0.60796034
4.63	-0.84555124	-0.57266487	0.54972408	0.10270713	-0.56289264	0.3538237	0.60842851
4.64	-0.84555124	-0.57266487	0.55042735	0.10294172	-0.56347723	0.35435141	0.60889471
4.65	-0.84555124	-0.57266487	0.55112647	0.10317467	-0.5640587	0.35487583	0.60935896
4.66	-0.84555124	-0.57266487	0.55182148	0.10340591	-0.56463724	0.35539695	0.60982162
4.67	-0.84555124	-0.57266487	0.55251272	0.10363542	-0.56521331	0.35591494	0.61028338
4.68	-0.84555124	-0.57266487	0.55320019	0.10386354	-0.56578643	0.35643001	0.61074307
4.69	-0.84555124	-0.57266487	0.55388393	0.1040903	-0.56635661	0.3569422	0.61120067
4.7	-0.84555124	-0.57266487	0.55456397	0.10431571	-0.56692386	0.35745154	0.61165615
4.71	-0.84555124	-0.57266487	0.55524036	0.10453982	-0.5674882	0.35795807	0.6121095
4.72	-0.84555124	-0.57266487	0.55591313	0.10476264	-0.56804963	0.35846184	0.61256068
4.73	-0.84555124	-0.57266487	0.55658233	0.10498421	-0.56860817	0.35896287	0.61300967
4.74	-0.84555124	-0.57266487	0.55724798	0.10520455	-0.56916383	0.35946122	0.61345646
4.75	-0.84555124	-0.57266487	0.55791014	0.10542369	-0.56971661	0.35995691	0.613901
4.76	-0.84555124	-0.57266487	0.55856884	0.10564166	-0.57026654	0.36045	0.61434329
4.77	-0.84555124	-0.57266487	0.55922412	0.10585849	-0.57081363	0.3609405	0.6147833
4.78	-0.84555124	-0.57266487	0.55987601	0.10607421	-0.57135787	0.36142848	0.615221
4.79	-0.84555124	-0.57266487	0.56052457	0.10628884	-0.57189929	0.36191396	0.61565637
4.8	-0.84555124	-0.57266487	0.56116982	0.10650241	-0.5724379	0.36239698	0.61608938
4.81	-0.84555124	-0.57266487	0.5618118	0.10671494	-0.57297371	0.36287759	0.61652002
4.82	-0.84555124	-0.57266487	0.56245056	0.10692648	-0.57350673	0.36335582	0.61694825
4.83	-0.84555124	-0.57266487	0.56308613	0.10713704	-0.57403697	0.36383171	0.61737406
4.84	-0.84555124	-0.57266487	0.56371855	0.10734666	-0.57456445	0.3643053	0.61779741
4.85	-0.84555124	-0.57266487	0.56434787	0.10755535	-0.57508916	0.36477663	0.61821829
4.86	-0.84555124	-0.57266487	0.56497412	0.10776316	-0.57561114	0.36524574	0.61863667
4.87	-0.84555124	-0.57266487	0.56559733	0.1079701	-0.57613038	0.36571266	0.61905253
4.88	-0.84555124	-0.57266487	0.56621755	0.10817621	-0.5766469	0.36617744	0.61946585
4.89	-0.84555124	-0.57266487	0.56683482	0.10838151	-0.57716071	0.36664012	0.61987659
4.9	-0.84555124	-0.57266487	0.56744918	0.10858604	-0.57767183	0.36710073	0.62028474
4.91	-0.84555124	-0.57266487	0.56806066	0.10878981	-0.57818025	0.36755932	0.62069027
4.92	-0.84555124	-0.57266487	0.56866803	0.10899159	-0.57868613	0.36801442	0.62109516
4.93	-0.84555124	-0.57266487	0.56927044	0.10919055	-0.57918956	0.36846507	0.62150077
4.94	-0.84555124	-0.57266487	0.56986971	0.10938846	-0.57969038	0.36891336	0.62190427
4.95	-0.84555124	-0.57266487	0.57046587	0.10958535	-0.58018859	0.36935932	0.62230569
4.96	-0.84555124	-0.57266487	0.57105895	0.10978122	-0.58068422	0.36980298	0.622705
4.97	-0.84555124	-0.57266487	0.57164896	0.1099761	-0.58117727	0.37024435	0.62310221
4.98	-0.84555124	-0.57266487	0.57223593	0.11016998	-0.58166775	0.37068347	0.62349731
4.99	-0.84555124	-0.57266487	0.57281989	0.1103629	-0.58215569	0.37112034	0.62389031
5	-0.84555124	-0.57266487	0.57340087	0.11055486	-0.58264109	0.371555	0.6242812
5.01	-0.84555124	-0.57266487	0.57397888	0.11074588	-0.58312396	0.37198747	0.62466998
5.02	-0.84555124	-0.57266487	0.57455395	0.11093596	-0.58360433	0.37241776	0.62505665
5.03	-0.84555124	-0.57266487	0.57512611	0.11112514	-0.58408219	0.37284591	0.62544121
5.04	-0.84555124	-0.57266487	0.57569539	0.11131341	-0.58455757	0.37327194	0.62582364
5.05	-0.84555124	-0.57266487	0.5762618	0.1115008	-0.58503048	0.37369587	0.62620396
5.06	-0.84555124	-0.57266487	0.57682538	0.11168731	-0.58550092	0.37411771	0.62658216
5.07	-0.84555124	-0.57266487	0.57738614	0.11187297	-0.58596892	0.3745375	0.62695824
5.08	-0.84555124	-0.57266487	0.57794412	0.11205779	-0.58643449	0.37495526	0.62733219
5.09	-0.84555124	-0.57266487	0.57849933	0.11224177	-0.58689763	0.37537101	0.62770401
5.1	-0.84555124	-0.57266487	0.57905181	0.11242494	-0.58735836	0.37578477	0.62807371
5.11	-0.84555124	-0.57266487	0.57960158	0.11260732	-0.5878167	0.37619657	0.62844127
5.12	-0.84555124	-0.57266487	0.58014866	0.1127889	-0.58827266	0.37660642	0.6288067
5.13	-0.84555124	-0.57266487	0.58069308	0.11296971	-0.58872624	0.37701436	0.62916999
5.14	-0.84555124	-0.57266487	0.58123486	0.11314977	-0.58917747	0.3774204	0.62953115
5.15	-0.84555124	-0.57266487	0.58177404	0.11332908	-0.58962635	0.37782456	0.62989016
5.16	-0.84555124	-0.57266487	0.58231062	0.11350766	-0.59007291	0.37822688	0.63024704
5.17	-0.84555124	-0.57266487	0.58284464	0.11368552	-0.59051714	0.37862737	0.63060177
5.18	-0.84555124	-0.57266487	0.58337502	0.11386164	-0.59095906	0.37902476	0.63095579
5.19	-0.84555124	-0.57266487	0.5839018	0.11403606	-0.59139869	0.37941913	0.63130904
5.2	-0.84555124	-0.57266487	0.58442586	0.11420958	-0.59183604	0.37981146	0.63166046
5.21	-0.84555124	-0.57266487	0.58494722	0.11438222	-0.59227112	0.38020176	0.63201004
5.22	-0.84555124	-0.57266487	0.58546588	0.11455396	-0.59270394	0.38059006	0.6323578
5.23	-0.84555124	-0.57266487	0.58598186	0.11472483	-0.59313452	0.38097635	0.63270374
5.24	-0.84555124	-0.57266487	0.58649518	0.11489483	-0.59356287	0.38136067	0.63304788
5.25	-0.84555124	-0.57266487	0.58700586	0.11506396	-0.59398901	0.381743	0.63339022
5.26	-0.84555124	-0.57266487	0.58751391	0.11523222	-0.59441294	0.38212338	0.63373077
5.27	-0.84555124	-0.57266487	0.58801936	0.11539963	-0.59483468	0.38250181	0.63406955
5.28	-0.84555124	-0.57266487	0.5885222	0.1155662	-0.59525424	0.38287831	0.63440655
5.29	-0.84555124	-0.57266487	0.58902247	0.11573191	-0.59567164	0.38325288	0.6347418
5.3	-0.84555124	-0.57266487	0.58952017	0.1158968	-0.59608688	0.38362554	0.6350753
5.31	-0.84555124	-0.57266487	0.59001533	0.11606085	-0.59649998	0.38399631	0.63540705
5.32	-0.84555124	-0.57266487	0.59050796	0.11622407	-0.59691096	0.38436519	0.63573707
5.33	-0.84555124	-0.57266487	0.59099808	0.11638648	-0.59731982	0.3847322	0.63606537
5.34	-0.84555124	-0.57266487	0.5914857	0.11654807	-0.59772658	0.38509735	0.63639195
5.35	-0.84555124	-0.57266487	0.59197084	0.11670885	-0.59813126	0.38546065	0.63671683
5.36	-0.84555124	-0.57266487	0.59245351	0.11686884	-0.59853385	0.38582213	0.63704002
5.37	-0.84555124	-0.57266487	0.59293374	0.11702803	-0.59893439	0.38618178	0.63736151
5.38	-0.84555124	-0.57266487	0.59341154	0.11718643	-0.59933287	0.38653962	0.63768133
5.39	-0.84555124	-0.57266487	0.59388692	0.11734404	-0.59972932	0.38689567	0.63799948
5.4	-0.84555124	-0.57266487	0.5943599	0.11750088	-0.60012374	0.38724993	0.63831597
5.41	-0.84555124	-0.57266487	0.5948305	0.11765695	-0.60051615	0.38760242	0.63863082
5.42	-0.84555124	-0.57266487	0.59529873	0.11781225	-0.60090657	0.38795316	0.63894401
5.43	-0.84555124	-0.57266487	0.59576461	0.1179668	-0.60129499	0.38830215	0.63925558
5.44	-0.84555124	-0.57266487	0.59622761	0.11812023	-0.60168122	0.38864887	0.63956568
5.45	-0.84555124	-0.57266487	0.59668799	0.11827272	-0.60206535	0.38899358	0.63987426
5.46	-0.84555124	-0.57266487	0.59714598	0.11842441	-0.60244751	0.38933648	0.64018125
5.47	-0.84555124	-0.57266487	0.59760159	0.11857531	-0.60282768	0.3896776	0.64048668
5.48	-0.84555124	-0.57266487	0.59805483	0.11872541	-0.6032059	0.39001695	0.64079055
5.49	-0.84555124	-0.57266487	0.59850572	0.11887472	-0.60358216	0.39035452	0.64109287
5.5	-0.84555124	-0.57266487	0.59895426	0.11902325	-0.60395648	0.39069033	0.64139366
5.51	-0.84555124	-0.57266487	0.59940048	0.11917099	-0.60432888	0.39102439	0.64169291
5.52	-0.84555124	-0.57266487	0.59984438	0.11931796	-0.60469935	0.39135672	0.64199065
5.53	-0.84555124	-0.57266487	0.60028598	0.11946416	-0.60506792	0.39168731	0.64228688
5.54	-0.84555124	-0.57266487	0.6007253	0.11960958	-0.6054346	0.39201618	0.64258161
5.55	-0.84555124	-0.57266487	0.60116233	0.11975424	-0.60579939	0.39234333	0.64287486
5.56	-0.84555124	-0.57266487	0.6015971	0.11989813	-0.60616232	0.39266879	0.64316662
5.57	-0.84555124	-0.57266487	0.60202963	0.12004127	-0.60652338	0.39299255	0.64345692
5.58	-0.84555124	-0.57266487	0.60245991	0.12018365	-0.60688259	0.39331462	0.64374577
5.59	-0.84555124	-0.57266487	0.60288797	0.12032529	-0.60723997	0.39363502	0.64403316
5.6	-0.84555124	-0.57266487	0.60331382	0.12046617	-0.60759552	0.39395376	0.64431912
5.61	-0.84555124	-0.57266487	0.60373747	0.12060631	-0.60794925	0.39427084	0.64460365
5.62	-0.84555124	-0.57266487	0.60415894	0.12074572	-0.60830118	0.39458627	0.64488677
5.63	-0.84555124	-0.57266487	0.60457823	0.12088438	-0.60865133	0.39490007	0.64516847
5.64	-0.84555124	-0.57266487	0.60499537	0.12102232	-0.60899969	0.39521223	0.64544878
5.65	-0.84555124	-0.57266487	0.60541036	0.12115953	-0.60934628	0.39552278	0.64572771
5.66	-0.84555124	-0.57266487	0.60582321	0.12129601	-0.60969111	0.39583172	0.64600526
5.67	-0.84555124	-0.57266487	0.60623395	0.12143178	-0.6100342	0.39613906	0.64628144
5.68	-0.84555124	-0.57266487	0.60664258	0.12156683	-0.61037556	0.39644481	0.64655626
5.69	-0.84555124	-0.57266487	0.60704911	0.12170116	-0.61071519	0.39674898	0.64682974
5.7	-0.84555124	-0.57266487	0.6074533	0.1218348	-0.61105277	0.39705145	0.64710142
5.71	-0.84555124	-0.57266487	0.60785535	0.12196773	-0.61138855	0.39735231	0.64737164
5.72	-0.84555124	-0.57266487	0.60825531	0.12209997	-0.61172259	0.39765161	0.64764048
5.73	-0.84555124	-0.57266487	0.60865318	0.1222315	-0.61205491	0.39794934	0.64790794
5.74	-0.84555124	-0.57266487	0.60904899	0.12236235	-0.61238552	0.39824553	0.64817405
5.75	-0.84555124	-0.57266487	0.60944274	0.12249251	-0.61271441	0.39854016	0.64843879
5.76	-0.84555124	-0.57266487	0.60983445	0.12262198	-0.61304161	0.39883326	0.64870219
5.77	-0.84555124	-0.57266487	0.61022413	0.12275077	-0.61336713	0.39912484	0.64896425
5.78	-0.84555124	-0.57266487	0.61061178	0.12287889	-0.61369096	0.39941489	0.64922497
5.79	-0.84555124	-0.57266487	0.61099743	0.12300633	-0.61401313	0.39970344	0.64948437
5.8	-0.84555124	-0.57266487	0.61138107	0.12313311	-0.61433364	0.39999048	0.64974245
5.81	-0.84555124	-0.57266487	0.61176273	0.12325922	-0.6146525	0.40027604	0.64999922
5.82	-0.84555124	-0.57266487	0.61214242	0.12338467	-0.61496973	0.40056011	0.65025469
5.83	-0.84555124	-0.57266487	0.61252014	0.12350946	-0.61528532	0.4008427	0.65050886
5.84	-0.84555124	-0.57266487	0.61289592	0.1236336	-0.6155993	0.40112383	0.65076175
5.85	-0.84555124	-0.57266487	0.61326975	0.12375709	-0.61591167	0.40140351	0.65101336
5.86	-0.84555124	-0.57266487	0.61364165	0.12387994	-0.61622243	0.40168173	0.6512637
5.87	-0.84555124	-0.57266487	0.61401164	0.12400214	-0.61653161	0.40195852	0.65151277
5.88	-0.84555124	-0.57266487	0.61437973	0.12412371	-0.61683921	0.40223387	0.65176059
5.89	-0.84555124	-0.57266487	0.61474592	0.12424464	-0.61714524	0.4025078	0.65200717
5.9	-0.84555124	-0.57266487	0.61511023	0.12436494	-0.61744971	0.40278032	0.6522525
5.91	-0.84555124	-0.57266487	0.61547267	0.12448462	-0.61775262	0.40305144	0.6524966
5.92	-0.84555124	-0.57266487	0.61583326	0.12460367	-0.618054	0.40332116	0.65273947
5.93	-0.84555124	-0.57266487	0.616192	0.12472211	-0.61835384	0.40358949	0.65298113
5.94	-0.84555124	-0.57266487	0.6165489	0.12483993	-0.61865217	0.40385645	0.65322158
5.95	-0.84555124	-0.57266487	0.61690398	0.12495714	-0.61894898	0.40412203	0.65346083
5.96	-0.84555124	-0.57266487	0.6172572	0.12507375	-0.61924421	0.40438623	0.65369878
5.97	-0.84555124	-0.57266487	0.61760857	0.12518976	-0.61953789	0.40464905	0.65393547
5.98	-0.84555124	-0.57266487	0.61795812	0.12530518	-0.61983004	0.40491052	0.65417091
5.99	-0.84555124	-0.57266487	0.61830584	0.12542	-0.62012065	0.40517062	0.65440508
6	-0.84555124	-0.57266487	0.61828525	0.12551026	-0.62007471	0.4053122	0.6544429
6.01	-0.55868076	0.17838023	0.61780068	0.1255697	-0.61960479	0.40530466	0.65423344
6.02	-0.55868076	0.17838023	0.6169032	0.12560167	-0.61875754	0.40516433	0.65380387
6.03	-0.55868076	0.17838023	0.61552444	0.12560169	-0.61747049	0.40486937	0.65311779
6.04	-0.55868076	0.17838023	0.61377705	0.12564655	-0.6157554	0.40450624	0.65202513
6.05	-0.55868076	0.17838023	0.61248043	0.12613026	-0.61391411	0.40458434	0.64993182
6.06	-0.55868076	0.17838023	0.6117619	0.12702814	-0.61210166	0.40511639	0.64698927
6.07	-0.55868076	0.17838023	0.61165928	0.12829414	-0.61041246	0.40607579	0.64335077
6.08	-0.55868076	0.17838023	0.6118724	0.12970527	-0.60883429	0.40721443	0.63945461
6.09	-0.55868076	0.17838023	0.61216027	0.13111343	-0.6073188	0.4083573	0.63556614
6.1	-0.55868076	0.17838023	0.61243282	0.132464	-0.60584736	0.40943995	0.63178391
6.11	-0.55868076	0.17838023	0.61264014	0.13373158	-0.60440396	0.41043071	0.62815005
6.12	-0.55868076	0.17838023	0.61279536	0.13492891	-0.60298604	0.41134336	0.62463937
6.13	-0.55868076	0.17838023	0.61288573	0.13604955	-0.60158992	0.41217025	0.62126407
6.14	-0.55868076	0.17838023	0.61293171	0.13710801	-0.60021792	0.41292835	0.61799847
6.15	-0.55868076	0.17838023	0.61293456	0.13810562	-0.59887016	0.41361945	0.61484157
6.16	-0.55868076	0.17838023	0.61290032	0.13904735	-0.59754686	0.41424946	0.61178519
6.17	-0.55868076	0.17838023	0.61282238	0.13992987	-0.59624624	0.41481454	0.60883623
6.18	-0.55868076	0.17838023	0.61270311	0.14075577	-0.59496789	0.41531779	0.60599075
6.19	-0.55868076	0.17838023	0.61253879	0.14152417	-0.59370976	0.41575798	0.60325048
6.2	-0.55868076	0.17838023	0.6123433	0.1422535	-0.59246563	0.41615589	0.60058412
6.21	-0.55868076	0.17838023	0.61212931	0.14295842	-0.59123159	0.41652798	0.597966
6.22	-0.55868076	0.17838023	0.611878	0.14361488	-0.5900154	0.41684725	0.59543755
6.23	-0.55868076	0.17838023	0.61158938	0.14422289	-0.58881705	0.41711371	0.59299879
6.24	-0.55868076	0.17838023	0.61126344	0.14478245	-0.58763655	0.41732735	0.5906497
6.25	-0.55868076	0.17838023	0.61090019	0.14529355	-0.58647389	0.41748817	0.58839029
6.26	-0.55868076	0.17838023	0.61049961	0.1457562	-0.58532906	0.41759617	0.58622056
6.27	-0.55868076	0.17838023	0.61006173	0.14617039	-0.58420209	0.41765136	0.58414051
6.28	-0.55868076	0.17838023	0.60958652	0.14653613	-0.58309295	0.41765374	0.58215014
6.29	-0.55868076	0.17838023	0.609074	0.14685342	-0.58200166	0.41760329	0.58024944
6.3	-0.55868076	0.17838023	0.60854813	0.14715117	-0.58091999	0.41753267	0.57838873
6.31	-0.55868076	0.17838023	0.60801493	0.14743666	-0.57984589	0.41745006	0.57655551
6.32	-0.55868076	0.17838023	0.60745634	0.1476881	-0.57878553	0.41733089	0.57478722
6.33	-0.55868076	0.17838023	0.60687238	0.14790549	-0.57773893	0.41717516	0.57308386
6.34	-0.55868076	0.17838023	0.60626303	0.14808883	-0.57670608	0.41698287	0.57144543
6.35	-0.55868076	0.17838023	0.60562831	0.14823812	-0.57568697	0.41675401	0.56987193
6.36	-0.55868076	0.17838023	0.6049682	0.14835336	-0.57468162	0.41648859	0.56836335
6.37	-0.55868076	0.17838023	0.60430303	0.14845845	-0.57368361	0.41621359	0.56687852
6.38	-0.55868076	0.17838023	0.60363566	0.14855672	-0.57269203	0.41593279	0.56541164
6.39	-0.55868076	0.17838023	0.60295248	0.14863219	-0.57171119	0.41562811	0.56399031
6.4	-0.55868076	0.17838023	0.60225347	0.14868484	-0.57074109	0.41529957	0.56261453
6.41	-0.55868076	0.17838023	0.60153864	0.14871469	-0.56978172	0.41494715	0.5612843
6.42	-0.55868076	0.17838023	0.600808	0.14872172	-0.56883308	0.41457087	0.55999963
6.43	-0.55868076	0.17838023	0.60006153	0.14870595	-0.56789518	0.41417071	0.5587605
6.44	-0.55868076	0.17838023	0.59931393	0.14868463	-0.56696334	0.41376613	0.55753702
6.45	-0.55868076	0.17838023	0.59856577	0.14865846	-0.56603736	0.41335791	0.55632798
6.46	-0.55868076	0.17838023	0.59780834	0.14861717	-0.56512004	0.41293449	0.55515117
6.47	-0.55868076	0.17838023	0.59704162	0.14856077	-0.56421138	0.41249587	0.55400659
6.48	-0.55868076	0.17838023	0.59626563	0.14848925	-0.56331136	0.41204204	0.55289423
6.49	-0.55868076	0.17838023	0.59548036	0.14840261	-0.56241999	0.411573	0.5518141
6.5	-0.55868076	0.17838023	0.59468581	0.14830085	-0.56153728	0.41108876	0.5507662
6.51	-0.55868076	0.17838023	0.59389216	0.14819612	-0.56065977	0.41060295	0.54972934
6.52	-0.55868076	0.17838023	0.5930989	0.14808779	-0.55978765	0.41011486	0.54870462
6.53	-0.55868076	0.17838023	0.59230066	0.14796948	-0.55892273	0.40961734	0.54770317
6.54	-0.55868076	0.17838023	0.59149745	0.14784119	-0.558065	0.40911037	0.54672499
6.55	-0.55868076	0.17838023	0.59068926	0.14770291	-0.55721447	0.40859396	0.54577007
6.56	-0.55868076	0.17838023	0.5898761	0.14755466	-0.55637113	0.40806811	0.54483843
6.57	-0.55868076	0.17838023	0.58905797	0.14739642	-0.55553499	0.40753283	0.54393006
6.58	-0.55868076	0.17838023	0.58823865	0.14723282	-0.55470462	0.40699325	0.54303675
6.59	-0.55868076	0.17838023	0.58741885	0.1470647	-0.55387979	0.40645032	0.54215705
6.6	-0.55868076	0.17838023	0.58659746	0.14689069	-0.55306093	0.40590253	0.54129341
6.61	-0.55868076	0.17838023	0.58577492	0.14671133	-0.5522479	0.40535046	0.5404449
6.62	-0.55868076	0.17838023	0.58495168	0.14652713	-0.55144052	0.40479471	0.53961058
6.63	-0.55868076	0.17838023	0.58412816	0.14633864	-0.55063866	0.40423587	0.53878952
6.64	-0.55868076	0.17838023	0.58330481	0.14614637	-0.54984214	0.40367453	0.53798079
6.65	-0.55868076	0.17838023	0.58248206	0.14595087	-0.54905083	0.40311129	0.53718347
6.66	-0.55868076	0.17838023	0.58166037	0.14575266	-0.54826455	0.40254674	0.53639662
6.67	-0.55868076	0.17838023	0.58083844	0.14555026	-0.54748365	0.4019792	0.53562271
6.68	-0.55868076	0.17838023	0.58001456	0.14534174	-0.5467086	0.40140644	0.53486499
6.69	-0.55868076	0.17838023	0.57919144	0.14513024	-0.54593858	0.40083204	0.5341181
6.7	-0.55868076	0.17838023	0.57836938	0.14491613	-0.54517348	0.4002564	0.53338139
6.71	-0.55868076	0.17838023	0.57754867	0.14469975	-0.54441319	0.39967991	0.53265423
6.72	-0.55868076	0.17838023	0.57672959	0.14448147	-0.5436576	0.39910297	0.53193598
6.73	-0.55868076	0.17838023	0.57591243	0.14426164	-0.54290659	0.39852597	0.53122601
6.74	-0.55868076	0.17838023	0.57509748	0.14404061	-0.54216005	0.39794931	0.53052368
6.75	-0.55868076	0.17838023	0.57428503	0.14381875	-0.54141787	0.39737338	0.52982835
6.76	-0.55868076	0.17838023	0.57347499	0.14359595	-0.54068005	0.39679806	0.52914017
6.77	-0.55868076	0.17838023	0.57266408	0.14336843	-0.53994754	0.39621905	0.52846556
6.78	-0.55868076	0.17838023	0.57185524	0.14313962	-0.53921944	0.39564024	0.52779863
6.79	-0.55868076	0.17838023	0.57104862	0.14290973	-0.53849568	0.39506185	0.527139
6.8	-0.55868076	0.17838023	0.5702444	0.14267897	-0.53777619	0.39448411	0.52648629
6.81	-0.55868076	0.17838023	0.56944274	0.14244754	-0.53706087	0.39390725	0.52584011
6.82	-0.55868076	0.17838023	0.5686438	0.14221567	-0.53634967	0.39333151	0.52520007
6.83	-0.55868076	0.17838023	0.56784774	0.14198356	-0.5356425	0.3927571	0.52456578
6.84	-0.55868076	0.17838023	0.56705473	0.14175141	-0.53493929	0.39218427	0.52393686
6.85	-0.55868076	0.17838023	0.56626493	0.14151944	-0.53423997	0.39161323	0.52331292
6.86	-0.55868076	0.17838023	0.5654763	0.14128528	-0.53354515	0.3910413	0.52269802
6.87	-0.55868076	0.17838023	0.56469001	0.1410503	-0.53285443	0.39047003	0.52208975
6.88	-0.55868076	0.17838023	0.56390652	0.14081507	-0.53216766	0.38990005	0.52148712
6.89	-0.55868076	0.17838023	0.56312592	0.14057971	-0.53148478	0.38933149	0.5208899
6.9	-0.55868076	0.17838023	0.56234828	0.14034432	-0.53080574	0.38876445	0.52029788
6.91	-0.55868076	0.17838023	0.5615737	0.14010903	-0.53013049	0.38819907	0.51971083
6.92	-0.55868076	0.17838023	0.56080224	0.13987394	-0.52945898	0.38763547	0.51912853
6.93	-0.55868076	0.17838023	0.560034	0.13963918	-0.52879117	0.38707377	0.51855075
6.94	-0.55868076	0.17838023	0.55926905	0.13940485	-0.528127	0.38651408	0.51797728
6.95	-0.55868076	0.17838023	0.55850675	0.1391702	-0.52746666	0.38595555	0.51740939
6.96	-0.55868076	0.17838023	0.557747	0.13893513	-0.52681016	0.38539807	0.51684723
6.97	-0.55868076	0.17838023	0.55699034	0.13870031	-0.52615731	0.38484237	0.51628964
6.98	-0.55868076	0.17838023	0.5562368	0.13846579	-0.52550806	0.3842885	0.51573649
6.99	-0.55868076	0.17838023	0.55548643	0.13823164	-0.52486238	0.38373654	0.51518763
7	-0.55868076	0.17838023	0.55473927	0.13799792	-0.52422024	0.38318656	0.51464293
7.01	-0.55868076	0.17838023	0.55399536	0.13776469	-0.52358159	0.38263861	0.51410225
7.02	-0.55868076	0.17838023	0.55325474	0.13753203	-0.52294641	0.38209275	0.51356547
7.03	-0.55868076	0.17838023	0.55251745	0.1373	-0.52231465	0.38154907	0.51303243
7.04	-0.55868076	0.17838023	0.55178306	0.13706809	-0.52168645	0.38100699	0.512504
7.05	-0.55868076	0.17838023	0.55105076	0.13683534	-0.52106208	0.38046541	0.51198188
7.06	-0.55868076	0.17838023	0.55032163	0.13660308	-0.52044112	0.37992583	0.51146368
7.07	-0.55868076	0.17838023	0.54959571	0.13637136	-0.51982355	0.3793883	0.51094929
7.08	-0.55868076	0.17838023	0.54887302	0.13614023	-0.51920933	0.37885285	0.5104386
7.09	-0.55868076	0.17838023	0.54815359	0.13590974	-0.51859843	0.37831955	0.5099315
7.1	-0.55868076	0.17838023	0.54743745	0.13567993	-0.51799083	0.37778843	0.50942789
7.11	-0.55868076	0.17838023	0.54672463	0.13545086	-0.51738648	0.37725954	0.50892767
7.12	-0.55868076	0.17838023	0.54601514	0.13522258	-0.51678536	0.37673294	0.50843071
7.13	-0.55868076	0.17838023	0.54530903	0.13499512	-0.51618744	0.37620866	0.50793692
7.14	-0.55868076	0.17838023	0.54460631	0.13476855	-0.51559268	0.37568675	0.50744618
7.15	-0.55868076	0.17838023	0.54390701	0.13454291	-0.51500105	0.37516727	0.50695839
7.16	-0.55868076	0.17838023	0.54321116	0.13431824	-0.51441253	0.37465026	0.50647344
7.17	-0.55868076	0.17838023	0.54251879	0.13409459	-0.51382709	0.37413576	0.50599122
7.18	-0.55868076	0.17838023	0.54182992	0.13387202	-0.51324468	0.37362382	0.50551163
7.19	-0.55868076	0.17838023	0.54114458	0.13365057	-0.51266528	0.3731145	0.50503455
7.2	-0.55868076	0.17838023	0.5404628	0.1334303	-0.51208886	0.37260783	0.50455988
7.21	-0.55868076	0.17838023	0.5397846	0.13321124	-0.51151539	0.37210387	0.50408752
7.22	-0.55868076	0.17838023	0.53911001	0.13299344	-0.51094483	0.37160266	0.50361735
7.23	-0.55868076	0.17838023	0.53843797	0.13277564	-0.51037756	0.37110278	0.5031516
7.24	-0.55868076	0.17838023	0.53776794	0.13255718	-0.50981378	0.37060348	0.50269145
7.25	-0.55868076	0.17838023	0.53710118	0.13233962	-0.50925296	0.37010652	0.50223405
7.26	-0.55868076	0.17838023	0.53643772	0.13212301	-0.5086951	0.36961192	0.50177933
7.27	-0.55868076	0.17838023	0.53577755	0.13190735	-0.50814017	0.36911969	0.50132725
7.28	-0.55868076	0.17838023	0.53512068	0.13169269	-0.50758814	0.36862987	0.50087772
7.29	-0.55868076	0.17838023	0.53446713	0.13147903	-0.50703899	0.36814246	0.5004307
7.3	-0.55868076	0.17838023	0.53381689	0.1312664	-0.5064927	0.36765749	0.4999861
7.31	-0.55868076	0.17838023	0.53316997	0.13105483	-0.50594924	0.36717498	0.49954388
7.32	-0.55868076	0.17838023	0.53252638	0.13084434	-0.50540859	0.36669495	0.49910396
7.33	-0.55868076	0.17838023	0.53188614	0.13063496	-0.50487073	0.36621741	0.49866627
7.34	-0.55868076	0.17838023	0.53124923	0.1304267	-0.50433563	0.36574239	0.49823077
7.35	-0.55868076	0.17838023	0.53061568	0.13021959	-0.50380327	0.36526991	0.49779738
7.36	-0.55868076	0.17838023	0.52998548	0.13001366	-0.50327363	0.36479999	0.49736603
7.37	-0.55868076	0.17838023	0.52935865	0.12980893	-0.50274667	0.36433264	0.49693667
7.38	-0.55868076	0.17838023	0.52873518	0.12960543	-0.50222239	0.36386789	0.49650923
7.39	-0.55868076	0.17838023	0.5281151	0.12940317	-0.50170075	0.36340575	0.49608364
7.4	-0.55868076	0.17838023	0.5274984	0.12920218	-0.50118172	0.36294625	0.49565985
7.41	-0.55868076	0.17838023	0.52688509	0.12900248	-0.5006653	0.36248941	0.49523778
7.42	-0.55868076	0.17838023	0.52627406	0.1288027	-0.50015192	0.3620337	0.49481992
7.43	-0.55868076	0.17838023	0.52566542	0.128603	-0.49964152	0.36157929	0.49440596
7.44	-0.55868076	0.17838023	0.52505989	0.12840427	-0.49913377	0.36112717	0.49399424
7.45	-0.55868076	0.17838023	0.52445745	0.12820652	-0.49862866	0.36067733	0.49358474
7.46	-0.55868076	0.17838023	0.52385809	0.12800975	-0.49812618	0.36022977	0.49317742
7.47	-0.55868076	0.17838023	0.52326181	0.12781397	-0.4976263	0.3597845	0.49277225
7.48	-0.55868076	0.17838023	0.52266859	0.12761919	-0.49712901	0.35934151	0.49236921
7.49	-0.55868076	0.17838023	0.52207843	0.12742541	-0.49663429	0.3589008	0.49196827
7.5	-0.55868076	0.17838023	0.52149132	0.12723263	-0.49614213	0.35846236	0.49156939
7.51	-0.55868076	0.17838023	0.52090725	0.12704085	-0.4956525	0.35802621	0.49117255
7.52	-0.55868076	0.17838023	0.52032621	0.12685009	-0.49516539	0.35759233	0.49077772
7.53	-0.55868076	0.17838023	0.5197482	0.12666035	-0.49468078	0.35716072	0.49038486
7.54	-0.55868076	0.17838023	0.5191732	0.12647163	-0.49419866	0.35673139	0.48999396
7.55	-0.55868076	0.17838023	0.51860121	0.12628393	-0.49371901	0.35630433	0.48960497
7.56	-0.55868076	0.17838023	0.51803221	0.12609727	-0.49324181	0.35587954	0.48921787
7.57	-0.55868076	0.17838023	0.51746621	0.12591164	-0.49276704	0.35545702	0.48883263
7.58	-0.55868076	0.17838023	0.51690319	0.12572705	-0.49229468	0.35503678	0.48844923
7.59	-0.55868076	0.17838023	0.51634314	0.12554351	-0.49182473	0.35461879	0.48806762
7.6	-0.55868076	0.17838023	0.51578606	0.12536101	-0.49135715	0.35420308	0.48768778
7.61	-0.55868076	0.17838023	0.51523142	0.12517884	-0.49089228	0.35378885	0.48731114
7.62	-0.55868076	0.17838023	0.51467945	0.12499734	-0.49042992	0.35337649	0.48693696
7.63	-0.55868076	0.17838023	0.5141303	0.12481674	-0.48996997	0.35296621	0.48656478
7.64	-0.55868076	0.17838023	0.51358397	0.12463704	-0.48951241	0.35255802	0.48619459
7.65	-0.55868076	0.17838023	0.51304043	0.12445824	-0.48905722	0.3521519	0.48582637
7.66	-0.55868076	0.17838023	0.51249968	0.12428033	-0.48860439	0.35174785	0.48546012
7.67	-0.55868076	0.17838023	0.5119617	0.12410331	-0.48815392	0.35134585	0.4850958
7.68	-0.55868076	0.17838023	0.51142647	0.12392717	-0.48770577	0.3509459	0.48473342
7.69	-0.55868076	0.17838023	0.51089398	0.12375192	-0.48725995	0.35054798	0.48437295
7.7	-0.55868076	0.17838023	0.51036422	0.12357755	-0.48681644	0.35015208	0.48401439
7.71	-0.55868076	0.17838023	0.50983717	0.12340405	-0.48637522	0.34975821	0.48365771
7.72	-0.55868076	0.17838023	0.50931283	0.12323143	-0.48593628	0.34936634	0.48330291
7.73	-0.55868076	0.17838023	0.50879116	0.12305967	-0.4854996	0.34897647	0.48294997
7.74	-0.55868076	0.17838023	0.50827217	0.12288879	-0.48506518	0.34858858	0.48259888
7.75	-0.55868076	0.17838023	0.50775584	0.12271877	-0.48463299	0.34820268	0.48224962
7.76	-0.55868076	0.17838023	0.50724215	0.12254961	-0.48420304	0.34781874	0.48190217
7.77	-0.55868076	0.17838023	0.50673109	0.1223813	-0.48377529	0.34743677	0.48155653
7.78	-0.55868076	0.17838023	0.50622264	0.12221386	-0.48334974	0.34705674	0.48121268
7.79	-0.55868076	0.17838023	0.5057168	0.12204726	-0.48292638	0.34667866	0.48087061
7.8	-0.55868076	0.17838023	0.50521358	0.12188141	-0.48250536	0.34630245	0.48053067
7.81	-0.55868076	0.17838023	0.50471294	0.12171638	-0.48208656	0.34592816	0.48019259
7.82	-0.55868076	0.17838023	0.50421487	0.12155218	-0.48166993	0.34555577	0.4798563
7.83	-0.55868076	0.17838023	0.50371935	0.1213888	-0.48125546	0.34518528	0.47952181
7.84	-0.55868076	0.17838023	0.50322637	0.12122623	-0.48084315	0.34481666	0.4791891
7.85	-0.55868076	0.17838023	0.50273592	0.12106447	-0.48043298	0.34444993	0.47885816
7.86	-0.55868076	0.17838023	0.50224798	0.12090352	-0.48002493	0.34408505	0.47852898
7.87	-0.55868076	0.17838023	0.50176253	0.12074338	-0.479619	0.34372203	0.47820155
7.88	-0.55868076	0.17838023	0.50127957	0.12058403	-0.47921517	0.34336086	0.47787586
7.89	-0.55868076	0.17838023	0.50079908	0.12042548	-0.47881344	0.34300152	0.47755189
7.9	-0.55868076	0.17838023	0.50032105	0.12026773	-0.47841378	0.342644	0.47722964
7.91	-0.55868076	0.17838023	0.49984546	0.12011076	-0.47801619	0.3422883	0.47690909
7.92	-0.55868076	0.17838023	0.49937229	0.11995457	-0.47762066	0.3419344	0.47659024
7.93	-0.55868076	0.17838023	0.49890155	0.11979917	-0.47722717	0.3415823	0.47627307
7.94	-0.55868076	0.17838023	0.49843321	0.11964454	-0.47683571	0.34123198	0.47595757
7.95	-0.55868076	0.17838023	0.49796725	0.11949068	-0.47644627	0.34088344	0.47564374
7.96	-0.55868076	0.17838023	0.49750367	0.11933759	-0.47605884	0.34053666	0.47533156
7.97	-0.55868076	0.17838023	0.49704245	0.11918526	-0.4756734	0.34019164	0.47502102
7.98	-0.55868076	0.17838023	0.49656452	0.11903553	-0.47526834	0.33984438	0.47469215
7.99	-0.55868076	0.17838023	0.49553345	0.11893997	-0.47423556	0.33938291	0.47378341
8	-0.55868076	0.17838023	0.49404221	0.11888963	-0.47268044	0.33882661	0.47239211
8.01	-0.19686145	0.58644262	0.49198033	0.11889515	-0.47047777	0.33815243	0.47040262
8.02	-0.19686145	0.58644262	0.49011422	0.11917692	-0.4681031	0.3377282	0.46770319
8.03	-0.19686145	0.58644262	0.48851041	0.11978793	-0.4655525	0.33760977	0.46417897
8.04	-0.19686145	0.58644262	0.48720529	0.12068555	-0.46291576	0.33777382	0.45997656
8.05	-0.19686145	0.58644262	0.48620673	0.12175975	-0.46034166	0.33813922	0.45542186
8.06	-0.19686145	0.58644262	0.48563935	0.1230471	-0.4579054	0.33876536	0.45049048
8.07	-0.19686145	0.58644262	0.48508091	0.12431243	-0.45549197	0.33936481	0.44557975
8.08	-0.19686145	0.58644262	0.4846207	0.12554362	-0.45320444	0.33995118	0.44078401
8.09	-0.19686145	0.58644262	0.48414657	0.12670067	-0.45098447	0.34046597	0.43614685
8.1	-0.19686145	0.58644262	0.48356091	0.12773364	-0.44880045	0.34084664	0.43174945
8.11	-0.19686145	0.58644262	0.48283515	0.12861323	-0.44666215	0.34106397	0.42765913
8.12	-0.19686145	0.58644262	0.4820501	0.12942028	-0.4445475	0.34120161	0.4237018
8.13	-0.19686145	0.58644262	0.48113303	0.13010593	-0.44244779	0.34120409	0.41997164
8.14	-0.19686145	0.58644262	0.48021308	0.13076564	-0.44037091	0.3411796	0.41628863
8.15	-0.19686145	0.58644262	0.47924301	0.13136065	-0.43831838	0.34108517	0.41272795
8.16	-0.19686145	0.58644262	0.47821405	0.13188463	-0.43628946	0.34091362	0.40930142
8.17	-0.19686145	0.58644262	0.47714584	0.13235471	-0.4342832	0.34068438	0.40597818
8.18	-0.19686145	0.58644262	0.47605747	0.13278748	-0.43229867	0.34041633	0.40272828
8.19	-0.19686145	0.58644262	0.47493188	0.13316811	-0.4303367	0.3400926	0.39957848
8.2	-0.19686145	0.58644262	0.4737691	0.13349663	-0.42839729	0.33971322	0.39652875
8.21	-0.19686145	0.58644262	0.47258644	0.13379158	-0.42647709	0.33929967	0.39354864
8.22	-0.19686145	0.58644262	0.47137433	0.13404273	-0.42457796	0.33884009	0.39065496
8.23	-0.19686145	0.58644262	0.47013279	0.13425008	-0.42269989	0.33833448	0.3878477
8.24	-0.19686145	0.58644262	0.4688665	0.13442002	-0.42084075	0.33779016	0.38511646
8.25	-0.19686145	0.58644262	0.46757811	0.13455615	-0.41899934	0.33721124	0.38245538
8.26	-0.19686145	0.58644262	0.46626461	0.1346544	-0.41717702	0.33659305	0.37987111
8.27	-0.19686145	0.58644262	0.46492744	0.13471654	-0.41537325	0.3359376	0.37736058
8.28	-0.19686145	0.58644262	0.46358453	0.134765	-0.41358119	0.3352702	0.37488548
8.29	-0.19686145	0.58644262	0.46222195	0.13478236	-0.41180616	0.3345712	0.37247557
8.3	-0.19686145	0.58644262	0.46083971	0.13476863	-0.41004815	0.3338406	0.37013085
8.31	-0.19686145	0.58644262	0.45943779	0.13472381	-0.40830716	0.33307839	0.36785132
8.32	-0.19686145	0.58644262	0.45801621	0.13464789	-0.40658319	0.33228458	0.36563697
8.33	-0.19686145	0.58644262	0.45657497	0.13454088	-0.40487625	0.33145918	0.36348781
8.34	-0.19686145	0.58644262	0.45512833	0.13441995	-0.40318139	0.33062148	0.36137401
8.35	-0.19686145	0.58644262	0.45367743	0.13428644	-0.40149823	0.32977299	0.35929323
8.36	-0.19686145	0.58644262	0.4522137	0.13413007	-0.39982972	0.32890216	0.35726334
8.37	-0.19686145	0.58644262	0.45073715	0.13395084	-0.39817588	0.32800899	0.35528434
8.38	-0.19686145	0.58644262	0.44924778	0.13374875	-0.39653668	0.32709347	0.35335622
8.39	-0.19686145	0.58644262	0.44774558	0.13352379	-0.39491214	0.32615561	0.35147899
8.4	-0.19686145	0.58644262	0.4462325	0.13327829	-0.39330159	0.32519799	0.34964859
8.41	-0.19686145	0.58644262	0.44472751	0.13303496	-0.39169847	0.32424607	0.34782516
8.42	-0.19686145	0.58644262	0.44321564	0.13277589	-0.39010794	0.32327977	0.34604015
8.43	-0.19686145	0.58644262	0.4416969	0.13250107	-0.38853002	0.32229909	0.34429354
8.44	-0.19686145	0.58644262	0.44017127	0.13221051	-0.3869647	0.32130404	0.34258533
8.45	-0.19686145	0.58644262	0.43863877	0.1319042	-0.38541197	0.32029461	0.34091554
8.46	-0.19686145	0.58644262	0.43709939	0.13158214	-0.38387185	0.31927081	0.33928415
8.47	-0.19686145	0.58644262	0.43556259	0.13125581	-0.38234086	0.3182454	0.33767086
8.48	-0.19686145	0.58644262	0.43402852	0.13092539	-0.38081893	0.31721862	0.33607529
8.49	-0.19686145	0.58644262	0.43249195	0.13058454	-0.37930799	0.31618338	0.33450871
8.5	-0.19686145	0.58644262	0.43095289	0.13023325	-0.37780805	0.31513968	0.33297112
8.51	-0.19686145	0.58644262	0.42941133	0.12987154	-0.3763191	0.31408753	0.33146252
8.52	-0.19686145	0.58644262	0.42786727	0.12949939	-0.37484113	0.31302692	0.32998291
8.53	-0.19686145	0.58644262	0.42632124	0.12911748	-0.37337393	0.31195859	0.32853107
8.54	-0.19686145	0.58644262	0.42477833	0.12873223	-0.37191529	0.31088961	0.32709529
8.55	-0.19686145	0.58644262	0.42323624	0.12834066	-0.3704663	0.30981672	0.3256811
8.56	-0.19686145	0.58644262	0.42169547	0.12794339	-0.36902677	0.30874061	0.32428739
8.57	-0.19686145	0.58644262	0.42015652	0.12754104	-0.3675965	0.30766196	0.32291306
8.58	-0.19686145	0.58644262	0.4186199	0.12713422	-0.36617531	0.30658146	0.321557
8.59	-0.19686145	0.58644262	0.4170861	0.12672356	-0.36476298	0.3054998	0.32021809
8.6	-0.19686145	0.58644262	0.41555564	0.12630967	-0.36335932	0.30441766	0.31889524
8.61	-0.19686145	0.58644262	0.41402901	0.12589317	-0.36196415	0.30333573	0.31758734
8.62	-0.19686145	0.58644262	0.41250673	0.12547468	-0.36057725	0.30225469	0.31629327
8.63	-0.19686145	0.58644262	0.41098558	0.12505056	-0.3591995	0.3011704	0.31501916
8.64	-0.19686145	0.58644262	0.40946621	0.12462158	-0.35783065	0.3000837	0.31376367
8.65	-0.19686145	0.58644262	0.40795074	0.12419022	-0.35647005	0.2989974	0.31252251
8.66	-0.19686145	0.58644262	0.40643949	0.1237569	-0.35511755	0.29791197	0.31129492
8.67	-0.19686145	0.58644262	0.40493279	0.12332203	-0.35377301	0.29682784	0.31008013
8.68	-0.19686145	0.58644262	0.40343098	0.12288603	-0.35243629	0.29574549	0.30887738
8.69	-0.19686145	0.58644262	0.40193437	0.12244932	-0.35110722	0.29466537	0.30768591
8.7	-0.19686145	0.58644262	0.40044329	0.12201232	-0.34978568	0.29358793	0.30650495
8.71	-0.19686145	0.58644262	0.39895808	0.12157543	-0.34847151	0.29251364	0.30533374
8.72	-0.19686145	0.58644262	0.39747832	0.12113822	-0.34716478	0.29144196	0.30417299
8.73	-0.19686145	0.58644262	0.39600026	0.12069633	-0.3458666	0.29036797	0.30303009
8.74	-0.19686145	0.58644262	0.39452741	0.12025392	-0.34457585	0.28929634	0.30189789
8.75	-0.19686145	0.58644262	0.39305996	0.11981123	-0.34329242	0.28822733	0.30077593
8.76	-0.19686145	0.58644262	0.39159809	0.11936848	-0.34201622	0.28716119	0.29966374
8.77	-0.19686145	0.58644262	0.39014196	0.11892593	-0.34074714	0.28609819	0.29856088
8.78	-0.19686145	0.58644262	0.38869175	0.11848381	-0.33948509	0.28503857	0.29746688
8.79	-0.19686145	0.58644262	0.38724764	0.11804236	-0.33822996	0.28398259	0.29638128
8.8	-0.19686145	0.58644262	0.38580979	0.11760181	-0.33698166	0.28293051	0.29530362
8.81	-0.19686145	0.58644262	0.3843784	0.11716241	-0.33574009	0.28188258	0.29423344
8.82	-0.19686145	0.58644262	0.38295145	0.11672183	-0.33450584	0.28083615	0.29317473
8.83	-0.19686145	0.58644262	0.38152944	0.11628066	-0.33327873	0.27979191	0.29212638
8.84	-0.19686145	0.58644262	0.38011333	0.11584009	-0.33205839	0.27875114	0.29108634
8.85	-0.19686145	0.58644262	0.37870319	0.11540024	-0.33084475	0.27771398	0.29005433
8.86	-0.19686145	0.58644262	0.3772991	0.11496122	-0.32963775	0.27668056	0.2890301
8.87	-0.19686145	0.58644262	0.37590114	0.11452317	-0.32843731	0.275651	0.28801338
8.88	-0.19686145	0.58644262	0.3745094	0.1140862	-0.32724338	0.27462542	0.28700392
8.89	-0.19686145	0.58644262	0.37312394	0.11365045	-0.32605587	0.27360396	0.28600144
8.9	-0.19686145	0.58644262	0.37174486	0.11321604	-0.32487473	0.27258673	0.28500569
8.91	-0.19686145	0.58644262	0.37037192	0.11278274	-0.32369998	0.27157348	0.28401703
8.92	-0.19686145	0.58644262	0.36900404	0.11234927	-0.32253196	0.27056276	0.28303763
8.93	-0.19686145	0.58644262	0.36764226	0.11191691	-0.32137027	0.26955597	0.28206525
8.94	-0.19686145	0.58644262	0.36628661	0.11148571	-0.32021486	0.26855317	0.28109971
8.95	-0.19686145	0.58644262	0.36493711	0.11105575	-0.31906568	0.26755444	0.28014085
8.96	-0.19686145	0.58644262	0.3635938	0.1106271	-0.31792268	0.26655983	0.27918852
8.97	-0.19686145	0.58644262	0.3622567	0.11019982	-0.31678579	0.26556941	0.27824254
8.98	-0.19686145	0.58644262	0.36092586	0.10977398	-0.31565498	0.26458323	0.27730276
8.99	-0.19686145	0.58644262	0.3596013	0.10934965	-0.31453018	0.26360136	0.27636901
9	-0.19686145	0.58644262	0.35828304	0.1089269	-0.31341135	0.26262387	0.27544114
9.01	-0.19686145	0.58644262	0.35696996	0.10850434	-0.3122989	0.26164921	0.27452157
9.02	-0.19686145	0.58644262	0.35566257	0.10808265	-0.31119259	0.26067811	0.27360907
9.03	-0.19686145	0.58644262	0.35436129	0.10766238	-0.31009219	0.25971118	0.2727026
9.04	-0.19686145	0.58644262	0.35306614	0.10724358	-0.30899768	0.25874845	0.27180203
9.05	-0.19686145	0.58644262	0.35177714	0.10682629	-0.307909	0.25778997	0.27090723
9.06	-0.19686145	0.58644262	0.35049431	0.10641058	-0.30682611	0.25683578	0.27001807
9.07	-0.19686145	0.58644262	0.34921765	0.10599648	-0.30574895	0.25588592	0.26913442
9.08	-0.19686145	0.58644262	0.34794718	0.10558405	-0.30467749	0.25494043	0.26825616
9.09	-0.19686145	0.58644262	0.34668292	0.10517333	-0.30361167	0.25399936	0.26738315
9.1	-0.19686145	0.58644262	0.34542489	0.10476437	-0.30255146	0.25306274	0.26651526
9.11	-0.19686145	0.58644262	0.3441731	0.10435723	-0.3014968	0.25213062	0.26565237
9.12	-0.19686145	0.58644262	0.34292757	0.10395195	-0.30044765	0.25120305	0.26479435
9.13	-0.19686145	0.58644262	0.34168831	0.10354858	-0.29940396	0.25028005	0.26394106
9.14	-0.19686145	0.58644262	0.34045534	0.10314717	-0.29836568	0.24936168	0.26309239
9.15	-0.19686145	0.58644262	0.33922868	0.10274776	-0.29733278	0.24844797	0.2622482
9.16	-0.19686145	0.58644262	0.33800833	0.10235042	-0.2963052	0.24753897	0.26140836
9.17	-0.19686145	0.58644262	0.33679433	0.10195517	-0.2952829	0.24663472	0.26057275
9.18	-0.19686145	0.58644262	0.33558594	0.10156117	-0.29426614	0.24573425	0.25974291
9.19	-0.19686145	0.58644262	0.33438227	0.10116728	-0.29325528	0.24483631	0.25892083
9.2	-0.19686145	0.58644262	0.33318459	0.10077515	-0.29224972	0.24394272	0.25810348
9.21	-0.19686145	0.58644262	0.33199291	0.10038482	-0.29124943	0.24305348	0.25729077
9.22	-0.19686145	0.58644262	0.33080721	0.099996298	-0.29025438	0.2421686	0.25648263
9.23	-0.19686145	0.58644262	0.3296275	0.099609611	-0.28926451	0.24128811	0.25567896
9.24	-0.19686145	0.58644262	0.32845377	0.099224782	-0.2882798	0.240412	0.25487969
9.25	-0.19686145	0.58644262	0.32728601	0.098841833	-0.28730021	0.2395403	0.25408474
9.26	-0.19686145	0.58644262	0.32612421	0.098460788	-0.2863257	0.23867302	0.25329403
9.27	-0.19686145	0.58644262	0.32496839	0.098081669	-0.28535623	0.23781017	0.25250747
9.28	-0.19686145	0.58644262	0.32381852	0.097704499	-0.28439177	0.23695176	0.25172498
9.29	-0.19686145	0.58644262	0.32267461	0.097329302	-0.28343228	0.23609781	0.25094649
9.3	-0.19686145	0.58644262	0.32153664	0.096956099	-0.28247771	0.23524834	0.2501719
9.31	-0.19686145	0.58644262	0.32040462	0.096584915	-0.28152805	0.23440334	0.24940114
9.32	-0.19686145	0.58644262	0.31927854	0.096215772	-0.28058324	0.23356285	0.24863413
9.33	-0.19686145	0.58644262	0.3181584	0.095848692	-0.27964324	0.23272686	0.24787079
9.34	-0.19686145	0.58644262	0.31704419	0.0954837	-0.27870804	0.2318954	0.24711103
9.35	-0.19686145	0.58644262	0.3159359	0.095120817	-0.27777757	0.23106848	0.24635477
9.36	-0.19686145	0.58644262	0.31483192	0.094757934	-0.27685264	0.2302438	0.24560595
9.37	-0.19686145	0.58644262	0.31373351	0.094396762	-0.27593254	0.22942321	0.2448613
9.38	-0.19686145	0.58644262	0.31264072	0.094037377	-0.27501723	0.22860677	0.24412065
9.39	-0.19686145	0.58644262	0.31155352	0.093679781	-0.27410668	0.22779447	0.24338396
9.4	-0.19686145	0.58644262	0.3104719	0.093323978	-0.27320084	0.22698632	0.24265117
9.41	-0.19686145	0.58644262	0.30939583	0.092969968	-0.27229971	0.22618228	0.24192225
9.42	-0.19686145	0.58644262	0.30832529	0.092617756	-0.27140324	0.22538237	0.24119715
9.43	-0.19686145	0.58644262	0.30726027	0.092267344	-0.2705114	0.22458657	0.24047583
9.44	-0.19686145	0.58644262	0.30620074	0.091918735	-0.26962417	0.22379487	0.23975825
9.45	-0.19686145	0.58644262	0.30514668	0.09157193	-0.26874152	0.22300726	0.23904436
9.46	-0.19686145	0.58644262	0.30409808	0.091226934	-0.26786342	0.22222373	0.23833412
9.47	-0.19686145	0.58644262	0.30305491	0.090883748	-0.26698984	0.22144428	0.23762748
9.48	-0.19686145	0.58644262	0.30201715	0.090542375	-0.26612074	0.2206689	0.23692441
9.49	-0.19686145	0.58644262	0.30098478	0.090202818	-0.2652561	0.21989758	0.23622486
9.5	-0.19686145	0.58644262	0.29995779	0.089865079	-0.26439589	0.2191303	0.23552878
9.51	-0.19686145	0.58644262	0.29893614	0.089529162	-0.26354008	0.21836706	0.23483614
9.52	-0.19686145	0.58644262	0.29791983	0.089195068	-0.26268864	0.21760786	0.23414689
9.53	-0.19686145	0.58644262	0.29690849	0.08886226	-0.26184184	0.21685213	0.23346212
9.54	-0.19686145	0.58644262	0.29590212	0.088530771	-0.26099963	0.2160999	0.23278172
9.55	-0.19686145	0.58644262	0.29490092	0.088200949	-0.2601618	0.21535151	0.23210493
9.56	-0.19686145	0.58644262	0.29390485	0.087872787	-0.25932831	0.21460693	0.23143173
9.57	-0.19686145	0.58644262	0.29291391	0.087546278	-0.25849914	0.21386616	0.23076208
9.58	-0.19686145	0.58644262	0.29192805	0.087221418	-0.25767428	0.21312917	0.23009596
9.59	-0.19686145	0.58644262	0.29094726	0.086898199	-0.25685369	0.21239596	0.22943335
9.6	-0.19686145	0.58644262	0.28997151	0.086576615	-0.25603734	0.21166649	0.22877423
9.61	-0.19686145	0.58644262	0.28900077	0.086256661	-0.25522522	0.21094075	0.22811856
9.62	-0.19686145	0.58644262	0.28803501	0.085938331	-0.2544173	0.21021873	0.22746633
9.63	-0.19686145	0.58644262	0.28707422	0.085621617	-0.25361356	0.2095004	0.2268175
9.64	-0.19686145	0.58644262	0.28611836	0.085306515	-0.25281397	0.20878576	0.22617206
9.65	-0.19686145	0.58644262	0.28516742	0.084993019	-0.2520185	0.20807478	0.22552997
9.66	-0.19686145	0.58644262	0.28422136	0.084681121	-0.25122713	0.20736744	0.22489122
9.67	-0.19686145	0.58644262	0.28328016	0.084370816	-0.25043984	0.20666373	0.22425578
9.68	-0.19686145	0.58644262	0.28234379	0.084062098	-0.2496566	0.20596362	0.22362362
9.69	-0.19686145	0.58644262	0.28141222	0.083754961	-0.24887739	0.20526711	0.22299472
9.7	-0.19686145	0.58644262	0.28048546	0.083449371	-0.24810223	0.20457417	0.22236917
9.71	-0.19686145	0.58644262	0.27956351	0.083145231	-0.2473313	0.20388473	0.22174731
9.72	-0.19686145	0.58644262	0.27864631	0.08284263	-0.24656436	0.20319881	0.22112873
9.73	-0.19686145	0.58644262	0.27773382	0.082541559	-0.24580141	0.20251641	0.22051342
9.74	-0.19686145	0.58644262	0.27682603	0.082242013	-0.24504241	0.2018375	0.21990135
9.75	-0.19686145	0.58644262	0.2759229	0.081943982	-0.24428735	0.20116207	0.2192925
9.76	-0.19686145	0.58644262	0.27502442	0.081647461	-0.2435362	0.20049009	0.21868686
9.77	-0.19686145	0.58644262	0.27413055	0.081352442	-0.24278894	0.19982156	0.2180844
9.78	-0.19686145	0.58644262	0.27324128	0.081058916	-0.24204555	0.19915644	0.2174851
9.79	-0.19686145	0.58644262	0.27235658	0.080766878	-0.24130601	0.19849472	0.21688895
9.8	-0.19686145	0.58644262	0.27147641	0.080476319	-0.24057029	0.19783639	0.21629592
9.81	-0.19686145	0.58644262	0.27060077	0.080187232	-0.23983837	0.19718142	0.215706
9.82	-0.19686145	0.58644262	0.26972962	0.07989961	-0.23911024	0.19652981	0.21511917
9.83	-0.19686145	0.58644262	0.26886294	0.079613446	-0.23838586	0.19588152	0.2145354
9.84	-0.19686145	0.58644262	0.2680007	0.079328731	-0.23766522	0.19523654	0.21395467
9.85	-0.19686145	0.58644262	0.26714288	0.079045459	-0.2369483	0.19459486	0.21337698
9.86	-0.19686145	0.58644262	0.26628945	0.078763622	-0.23623506	0.19395646	0.21280229
9.87	-0.19686145	0.58644262	0.26544039	0.078483214	-0.2355255	0.19332131	0.21223058
9.88	-0.19686145	0.58644262	0.26459581	0.078204267	-0.2348197	0.1926895	0.21166195
9.89	-0.19686145	0.58644262	0.2637556	0.077926752	-0.23411757	0.19206095	0.21109631
9.9	-0.19686145	0.58644262	0.26291973	0.077650655	-0.23341909	0.19143563	0.21053362
9.91	-0.19686145	0.58644262	0.26208816	0.077375969	-0.23272422	0.19081354	0.20997387
9.92	-0.19686145	0.58644262	0.26126088	0.077102688	-0.23203295	0.19019464	0.20941705
9.93	-0.19686145	0.58644262	0.26043787	0.076830805	-0.23134526	0.18957892	0.20886313
9.94	-0.19686145	0.58644262	0.2596191	0.076560314	-0.23066112	0.18896637	0.2083121
9.95	-0.19686145	0.58644262	0.25880455	0.076291209	-0.22998053	0.18835697	0.20776393
9.96	-0.19686145	0.58644262	0.2579942	0.076023481	-0.22930345	0.18775071	0.20721862
9.97	-0.19686145	0.58644262	0.25718802	0.075757126	-0.22862987	0.18714756	0.20667614
9.98	-0.19686145	0.58644262	0.256386	0.075492136	-0.22795977	0.18654752	0.20613647
9.99	-0.19686145	0.58644262	0.2555881	0.075228506	-0.22729313	0.18595057	0.20559961
10	-0.19686145	0.58644262	0.25479432	0.074966227	-0.22662993	0.18535668	0.20506552


==> graphics/data/synthetic_ct_sim_nofb.dat <==
0	-0.64901377	1.181166	0	0	0	0	0
0.01	-0.64901377	1.181166	-0.0038460765	-0.0044270975	-0.0020320537	-0.0042118412	0.010805764
0.02	-0.64901377	1.181166	-0.0075895939	-0.0086048805	-0.00389836	-0.0081627144	0.021138987
0.03	-0.64901377	1.181166	-0.011233876	-0.012541838	-0.0056053616	-0.011860908	0.03101809
0.04	-0.64901377	1.181166	-0.014782985	-0.016248208	-0.0071606879	-0.015316507	0.040464944
0.05	-0.64901377	1.181166	-0.018241139	-0.01973453	-0.0085721665	-0.018539902	0.049502061
0.06	-0.64901377	1.181166	-0.021612019	-0.023009834	-0.0098464425	-0.021539999	0.058148714
0.07	-0.64901377	1.181166	-0.024899465	-0.02608328	-0.010990172	-0.024325849	0.066424446
0.08	-0.64901377	1.181166	-0.02810754	-0.028965075	-0.012010952	-0.02690751	0.074351055
0.09	-0.64901377	1.181166	-0.0312402	-0.031664983	-0.012915991	-0.029294613	0.08194939
0.1	-0.64901377	1.181166	-0.0343004	-0.03418965	-0.013709981	-0.031493739	0.089233618
0.11	-0.64901377	1.181166	-0.037290994	-0.036545418	-0.014397372	-0.033511174	0.096217257
0.12	-0.64901377	1.181166	-0.040216238	-0.038742973	-0.014986117	-0.035357452	0.10292313
0.13	-0.64901377	1.181166	-0.043079749	-0.040791016	-0.015482561	-0.037041161	0.10936981
0.14	-0.64901377	1.181166	-0.045882874	-0.042691396	-0.015887597	-0.038564181	0.11556123
0.15	-0.64901377	1.181166	-0.048628824	-0.044451586	-0.016206595	-0.039933901	0.12151335
0.16	-0.64901377	1.181166	-0.05132123	-0.046080336	-0.016445945	-0.041158959	0.12724483
0.17	-0.64901377	1.181166	-0.053963223	-0.047584881	-0.016610828	-0.04224651	0.13277113
0.18	-0.64901377	1.181166	-0.056554817	-0.048963253	-0.016699174	-0.043194666	0.13808811
0.19	-0.64901377	1.181166	-0.059100064	-0.050225413	-0.016718314	-0.04401326	0.14321703
0.2	-0.64901377	1.181166	-0.061601636	-0.051377237	-0.016672359	-0.044708112	0.14817042
0.21	-0.64901377	1.181166	-0.064061726	-0.052423225	-0.016564349	-0.045283683	0.15295794
0.22	-0.64901377	1.181166	-0.066481018	-0.053363529	-0.016393946	-0.045740143	0.15758006
0.23	-0.64901377	1.181166	-0.068862766	-0.054205706	-0.016166568	-0.04608497	0.16205287
0.24	-0.64901377	1.181166	-0.071209264	-0.054954549	-0.015885483	-0.046322914	0.16638665
0.25	-0.64901377	1.181166	-0.073522223	-0.055613214	-0.015552712	-0.0464571	0.17058824
0.26	-0.64901377	1.181166	-0.075802956	-0.056183734	-0.015169411	-0.04648954	0.17466213
0.27	-0.64901377	1.181166	-0.078053596	-0.056670429	-0.014738479	-0.046424517	0.1786176
0.28	-0.64901377	1.181166	-0.080275832	-0.057076378	-0.014261868	-0.046265083	0.1824613
0.29	-0.64901377	1.181166	-0.082471297	-0.057404514	-0.013741425	-0.046014143	0.18619962
0.3	-0.64901377	1.181166	-0.084641875	-0.057658607	-0.013179702	-0.045675398	0.18984079
0.31	-0.64901377	1.181166	-0.086788943	-0.05784082	-0.012577935	-0.045251001	0.19338955
0.32	-0.64901377	1.181166	-0.088913964	-0.057953631	-0.011937634	-0.044743397	0.19685134
0.33	-0.64901377	1.181166	-0.091018332	-0.057999327	-0.011260163	-0.044154843	0.20023119
0.34	-0.64901377	1.181166	-0.093103639	-0.057980818	-0.010547402	-0.043488196	0.20353554
0.35	-0.64901377	1.181166	-0.095171258	-0.057900362	-0.0098007125	-0.042745672	0.2067694
0.36	-0.64901377	1.181166	-0.097222405	-0.05775976	-0.0090210973	-0.041929044	0.20993681
0.37	-0.64901377	1.181166	-0.099258317	-0.057560896	-0.0082096351	-0.041040156	0.21304202
0.38	-0.64901377	1.181166	-0.10128026	-0.057305748	-0.0073674872	-0.040080942	0.21608948
0.39	-0.64901377	1.181166	-0.10328962	-0.056996661	-0.0064961144	-0.039053688	0.21908446
0.4	-0.64901377	1.181166	-0.10528742	-0.056634955	-0.0055961718	-0.037959677	0.22203003
0.41	-0.64901377	1.181166	-0.10727478	-0.056222189	-0.0046685102	-0.036800421	0.2249298
0.42	-0.64901377	1.181166	-0.10925275	-0.0557598	-0.0037138948	-0.03557731	0.22778713
0.43	-0.64901377	1.181166	-0.11122257	-0.055249714	-0.0027334777	-0.034292204	0.23060642
0.44	-0.64901377	1.181166	-0.11318521	-0.054693096	-0.0017278226	-0.03294622	0.23339049
0.45	-0.64901377	1.181166	-0.11514163	-0.05409117	-0.00069754495	-0.031540525	0.23614227
0.46	-0.64901377	1.181166	-0.11709279	-0.0534451	0.00035677906	-0.030076225	0.23886459
0.47	-0.64901377	1.181166	-0.11903968	-0.052756172	0.0014344722	-0.028554542	0.24156055
0.48	-0.64901377	1.181166	-0.12098329	-0.052025613	0.002534898	-0.026976634	0.24423316
0.49	-0.64901377	1.181166	-0.12292444	-0.051254289	0.0036576936	-0.025343304	0.24688464
0.5	-0.64901377	1.181166	-0.124864	-0.050443118	0.0048024502	-0.023655402	0.24951734
0.51	-0.64901377	1.181166	-0.12680281	-0.049593008	0.0059687624	-0.021913761	0.25213362
0.52	-0.64901377	1.181166	-0.12874189	-0.04870531	0.0071558753	-0.020119648	0.25473681
0.53	-0.64901377	1.181166	-0.1306819	-0.047780461	0.0083637347	-0.01827343	0.25732827
0.54	-0.64901377	1.181166	-0.13262363	-0.046819163	0.0095920768	-0.016375727	0.25990994
0.55	-0.64901377	1.181166	-0.13456782	-0.045822046	0.010840686	-0.01442709	0.26248366
0.56	-0.64901377	1.181166	-0.13651517	-0.044789671	0.012109397	-0.012427994	0.26505109
0.57	-0.64901377	1.181166	-0.13846644	-0.043722703	0.013397959	-0.010379012	0.26761416
0.58	-0.64901377	1.181166	-0.1404226	-0.042622387	0.014705672	-0.0082812847	0.27017605
0.59	-0.64901377	1.181166	-0.14238417	-0.041488737	0.016032775	-0.0061347405	0.2727373
0.6	-0.64901377	1.181166	-0.14435179	-0.040322194	0.01737917	-0.0039397225	0.2752994
0.61	-0.64901377	1.181166	-0.14632613	-0.039123142	0.018744802	-0.0016965158	0.27786372
0.62	-0.64901377	1.181166	-0.14830779	-0.037891913	0.02012965	0.00059465188	0.28043154
0.63	-0.64901377	1.181166	-0.15029748	-0.03662902	0.021533553	0.0029333772	0.28300455
0.64	-0.64901377	1.181166	-0.15229605	-0.035335398	0.022956027	0.0053188451	0.28558533
0.65	-0.64901377	1.181166	-0.15430395	-0.03401092	0.024397385	0.0077512902	0.28817424
0.66	-0.64901377	1.181166	-0.15632178	-0.032655853	0.025857635	0.010230561	0.29077246
0.67	-0.64901377	1.181166	-0.15835011	-0.031270426	0.027336812	0.012756548	0.29338112
0.68	-0.64901377	1.181166	-0.16038952	-0.029854827	0.028834979	0.015329186	0.29600129
0.69	-0.64901377	1.181166	-0.16244064	-0.028409418	0.030352066	0.017948241	0.29863441
0.7	-0.64901377	1.181166	-0.16450419	-0.026934734	0.031887879	0.020613314	0.30128231
0.71	-0.64901377	1.181166	-0.16658062	-0.025430666	0.033442683	0.023324643	0.30394545
0.72	-0.64901377	1.181166	-0.16867047	-0.023897351	0.035016565	0.026082226	0.30662484
0.73	-0.64901377	1.181166	-0.17077429	-0.022334896	0.036609627	0.028886096	0.30932144
0.74	-0.64901377	1.181166	-0.1728926	-0.02074338	0.038221993	0.031736317	0.31203615
0.75	-0.64901377	1.181166	-0.17502599	-0.01912301	0.039853692	0.034632827	0.31477019
0.76	-0.64901377	1.181166	-0.17717507	-0.017474019	0.041504738	0.037575547	0.31752482
0.77	-0.64901377	1.181166	-0.17934029	-0.015796305	0.04317537	0.040564728	0.32030062
0.78	-0.64901377	1.181166	-0.18152217	-0.014089892	0.044865738	0.043600502	0.32309842
0.79	-0.64901377	1.181166	-0.1837212	-0.012354783	0.046576006	0.046683026	0.32591907
0.8	-0.64901377	1.181166	-0.18593789	-0.010590953	0.048306355	0.049812485	0.32876333
0.81	-0.64901377	1.181166	-0.1881728	-0.0087984947	0.050056886	0.052988956	0.33163226
0.82	-0.64901377	1.181166	-0.19042646	-0.0069774579	0.05182773	0.056212559	0.33452682
0.83	-0.64901377	1.181166	-0.19269933	-0.0051276973	0.053619142	0.05948361	0.33744758
0.84	-0.64901377	1.181166	-0.19499189	-0.0032491432	0.055431327	0.062802354	0.34039529
0.85	-0.64901377	1.181166	-0.19730462	-0.0013417068	0.057264499	0.066169059	0.34337066
0.86	-0.64901377	1.181166	-0.199638	0.00059472028	0.059118888	0.069584016	0.34637438
0.87	-0.64901377	1.181166	-0.20199265	0.0025600187	0.060994575	0.073047297	0.34940767
0.88	-0.64901377	1.181166	-0.20436905	0.0045542674	0.062891767	0.076559171	0.35247131
0.89	-0.64901377	1.181166	-0.20676761	0.0065777384	0.064810793	0.0801201	0.35556568
0.9	-0.64901377	1.181166	-0.20918881	0.0086305823	0.066751903	0.083730431	0.35869144
0.91	-0.64901377	1.181166	-0.2116331	0.010712967	0.068715359	0.087390531	0.36184923
0.92	-0.64901377	1.181166	-0.21410095	0.012825076	0.070701431	0.091100788	0.36503968
0.93	-0.64901377	1.181166	-0.21659281	0.014967113	0.072710399	0.094861608	0.36826338
0.94	-0.64901377	1.181166	-0.21910915	0.017139294	0.074742555	0.098673421	0.37152091
0.95	-0.64901377	1.181166	-0.2216504	0.019341846	0.076798191	0.10253666	0.37481285
0.96	-0.64901377	1.181166	-0.22421745	0.021574317	0.078877184	0.10645113	0.37814133
0.97	-0.64901377	1.181166	-0.22681047	0.023837391	0.080980107	0.11041769	0.38150593
0.98	-0.64901377	1.181166	-0.22942994	0.026131299	0.083107259	0.11443683	0.38490727
0.99	-0.64901377	1.181166	-0.23207631	0.028456288	0.085258943	0.118509	0.38834594
1	-0.64901377	1.181166	-0.23475005	0.030812618	0.087435472	0.1226347	0.39182254
1.01	-0.64901377	1.181166	-0.23745161	0.033200561	0.089637166	0.12681444	0.39533763
1.02	-0.64901377	1.181166	-0.24018146	0.035620405	0.091864351	0.13104874	0.39889179
1.03	-0.64901377	1.181166	-0.24294003	0.038072448	0.094117364	0.13533815	0.40248555
1.04	-0.64901377	1.181166	-0.24572797	0.040556744	0.096396397	0.13968297	0.40612009
1.05	-0.64901377	1.181166	-0.24854589	0.043073373	0.098701658	0.14408354	0.4097965
1.06	-0.64901377	1.181166	-0.2513941	0.045622886	0.10103363	0.14854067	0.41351479
1.07	-0.64901377	1.181166	-0.25427306	0.048205588	0.10339265	0.15305491	0.41727557
1.08	-0.64901377	1.181166	-0.25718325	0.050821791	0.10577905	0.15762683	0.42107947
1.09	-0.64901377	1.181166	-0.26012515	0.053471817	0.10819319	0.16225702	0.42492709
1.1	-0.64901377	1.181166	-0.26309924	0.056155999	0.11063542	0.16694609	0.42881903
1.11	-0.64901377	1.181166	-0.266106	0.05887468	0.1131061	0.17169465	0.43275588
1.12	-0.64901377	1.181166	-0.26914589	0.061628212	0.1156056	0.17650332	0.43673825
1.13	-0.64901377	1.181166	-0.27221969	0.064416658	0.11813414	0.18137249	0.44076753
1.14	-0.64901377	1.181166	-0.27532776	0.06724051	0.12069217	0.18630292	0.44484398
1.15	-0.64901377	1.181166	-0.27847057	0.070100161	0.12328006	0.19129527	0.44896816
1.16	-0.64901377	1.181166	-0.28164861	0.072995975	0.12589819	0.19635022	0.45314071
1.17	-0.64901377	1.181166	-0.28486239	0.075928324	0.12854695	0.20146844	0.45736228
1.18	-0.64901377	1.181166	-0.28811241	0.078897588	0.13122671	0.20665059	0.46163353
1.19	-0.64901377	1.181166	-0.29139919	0.081904158	0.13393787	0.21189738	0.46595509
1.2	-0.64901377	1.181166	-0.29472324	0.084948429	0.13668082	0.21720952	0.47032763
1.21	-0.64901377	1.181166	-0.29808512	0.088030776	0.13945596	0.2225877	0.47475192
1.22	-0.64901377	1.181166	-0.30148549	0.091151544	0.14226369	0.2280326	0.47922891
1.23	-0.64901377	1.181166	-0.30492476	0.094311201	0.14510443	0.23354501	0.48375904
1.24	-0.64901377	1.181166	-0.30840348	0.097510169	0.14797858	0.23912567	0.488343
1.25	-0.64901377	1.181166	-0.31192217	0.10074888	0.15088656	0.24477534	0.49298149
1.26	-0.64901377	1.181166	-0.31548138	0.10402776	0.15382881	0.25049479	0.49767518
1.27	-0.64901377	1.181166	-0.31908164	0.10734725	0.15680574	0.2562848	0.50242479
1.28	-0.64901377	1.181166	-0.32272351	0.11070782	0.15981778	0.26214617	0.50723101
1.29	-0.64901377	1.181166	-0.32640752	0.11410991	0.16286539	0.2680797	0.51209454
1.3	-0.64901377	1.181166	-0.33013438	0.11755396	0.16594903	0.27408624	0.51701634
1.31	-0.64901377	1.181166	-0.33390462	0.12104047	0.16906914	0.2801666	0.52199709
1.32	-0.64901377	1.181166	-0.33771877	0.12456991	0.17222618	0.28632162	0.52703744
1.33	-0.64901377	1.181166	-0.3415774	0.12814276	0.17542059	0.29255216	0.53213814
1.34	-0.64901377	1.181166	-0.3454811	0.13175952	0.17865286	0.29885909	0.53729994
1.35	-0.64901377	1.181166	-0.34943044	0.13542069	0.18192344	0.30524328	0.54252357
1.36	-0.64901377	1.181166	-0.35342602	0.13912677	0.18523282	0.31170562	0.54780981
1.37	-0.64901377	1.181166	-0.35746842	0.14287829	0.18858148	0.31824701	0.55315941
1.38	-0.64901377	1.181166	-0.36155849	0.1466758	0.19196999	0.3248685	0.55857355
1.39	-0.64901377	1.181166	-0.36569806	0.15051998	0.19539931	0.33157165	0.56405506
1.4	-0.64901377	1.181166	-0.36988651	0.15441122	0.19886947	0.33835677	0.56960265
1.41	-0.64901377	1.181166	-0.37412446	0.15835005	0.20238098	0.34522479	0.57521715
1.42	-0.64901377	1.181166	-0.37841253	0.16233705	0.20593436	0.3521767	0.58089935
1.43	-0.64901377	1.181166	-0.38275136	0.16637276	0.20953012	0.35921348	0.58665007
1.44	-0.64901377	1.181166	-0.38714159	0.17045775	0.21316878	0.36633611	0.59247014
1.45	-0.64901377	1.181166	-0.39158384	0.17459261	0.21685088	0.3735456	0.59836037
1.46	-0.64901377	1.181166	-0.39607878	0.17877791	0.22057695	0.38084297	0.60432161
1.47	-0.64901377	1.181166	-0.40062705	0.18301425	0.22434752	0.38822924	0.61035469
1.48	-0.64901377	1.181166	-0.4052293	0.18730222	0.22816314	0.39570546	0.61646046
1.49	-0.64901377	1.181166	-0.40988618	0.19164243	0.23202436	0.40327268	0.62263975
1.5	-0.64901377	1.181166	-0.41459837	0.1960355	0.23593174	0.41093196	0.62889343
1.51	-0.64901377	1.181166	-0.41936653	0.20048204	0.23988582	0.41868437	0.63522235
1.52	-0.64901377	1.181166	-0.42419132	0.20498268	0.24388719	0.42653101	0.64162739
1.53	-0.64901377	1.181166	-0.42907343	0.20953806	0.24793641	0.43447297	0.64810939
1.54	-0.64901377	1.181166	-0.43401354	0.21414882	0.25203404	0.44251137	0.65466926
1.55	-0.64901377	1.181166	-0.43901232	0.21881561	0.25618069	0.45064733	0.66130785
1.56	-0.64901377	1.181166	-0.44407047	0.22353909	0.26037692	0.45888199	0.66802606
1.57	-0.64901377	1.181166	-0.44918867	0.22831992	0.26462334	0.46721648	0.67482478
1.58	-0.64901377	1.181166	-0.45436763	0.23315878	0.26892053	0.47565198	0.6817049
1.59	-0.64901377	1.181166	-0.45960805	0.23805635	0.2732691	0.48418965	0.68866733
1.6	-0.64901377	1.181166	-0.46491063	0.24301331	0.27766966	0.49283068	0.69571297
1.61	-0.64901377	1.181166	-0.47027608	0.24803035	0.28212282	0.50157626	0.70284274
1.62	-0.64901377	1.181166	-0.47570512	0.25310819	0.28662919	0.51042759	0.71005755
1.63	-0.64901377	1.181166	-0.48120231	0.25824849	0.29119112	0.51938852	0.71736445
1.64	-0.64901377	1.181166	-0.48676808	0.2634519	0.29580912	0.52846008	0.72476391
1.65	-0.64901377	1.181166	-0.49240066	0.26871851	0.30048268	0.5376418	0.73225287
1.66	-0.64901377	1.181166	-0.49810085	0.27404907	0.30521249	0.54693498	0.73983237
1.67	-0.64901377	1.181166	-0.50386944	0.27944434	0.3099992	0.55634094	0.74750347
1.68	-0.64901377	1.181166	-0.50970724	0.28490508	0.3148435	0.565861	0.75526721
1.69	-0.64901377	1.181166	-0.51561508	0.29043206	0.31974608	0.57549651	0.76312469
1.7	-0.64901377	1.181166	-0.52159377	0.29602607	0.32470762	0.58524881	0.77107696
1.71	-0.64901377	1.181166	-0.52764414	0.30168789	0.32972883	0.59511927	0.77912511
1.72	-0.64901377	1.181166	-0.53376704	0.30741832	0.33481042	0.60510927	0.78727025
1.73	-0.64901377	1.181166	-0.53996329	0.31321815	0.33995308	0.6152202	0.79551346
1.74	-0.64901377	1.181166	-0.54623375	0.31908821	0.34515754	0.62545346	0.80385587
1.75	-0.64901377	1.181166	-0.55257926	0.32502931	0.35042451	0.63581047	0.81229857
1.76	-0.64901377	1.181166	-0.55900069	0.33104227	0.35575474	0.64629267	0.82084271
1.77	-0.64901377	1.181166	-0.5654989	0.33712793	0.36114894	0.6569015	0.82948942
1.78	-0.64901377	1.181166	-0.57207477	0.34328714	0.36660786	0.66763841	0.83823983
1.79	-0.64901377	1.181166	-0.57872916	0.34952073	0.37213225	0.67850488	0.84709509
1.8	-0.64901377	1.181166	-0.58546296	0.35582958	0.37772285	0.68950239	0.85605636
1.81	-0.64901377	1.181166	-0.59227707	0.36221455	0.38338043	0.70063243	0.86512482
1.82	-0.64901377	1.181166	-0.59917237	0.36867651	0.38910575	0.71189651	0.87430162
1.83	-0.64901377	1.181166	-0.60614976	0.37521634	0.39489958	0.72329616	0.88358796
1.84	-0.64901377	1.181166	-0.61321016	0.38183493	0.40076269	0.73483291	0.89298502
1.85	-0.64901377	1.181166	-0.62035448	0.38853318	0.40669587	0.74650832	0.902494
1.86	-0.64901377	1.181166	-0.62758363	0.395312	0.4126999	0.75832393	0.9121161
1.87	-0.64901377	1.181166	-0.63489856	0.4021723	0.41877559	0.77028135	0.92185257
1.88	-0.64901377	1.181166	-0.64230409	0.4091165	0.42492582	0.7823855	0.93171042
1.89	-0.64901377	1.181166	-0.64979845	0.41614449	0.43114995	0.79463565	0.94168686
1.9	-0.64901377	1.181166	-0.65738276	0.42325727	0.43744888	0.80703357	0.95178338
1.91	-0.64901377	1.181166	-0.66505813	0.43045586	0.44382351	0.81958103	0.96200146
1.92	-0.64901377	1.181166	-0.67282569	0.43774126	0.45027477	0.83227983	0.97234264
1.93	-0.64901377	1.181166	-0.6806866	0.44511452	0.45680359	0.84513176	0.98280844
1.94	-0.64901377	1.181166	-0.68864201	0.45257667	0.4634109	0.85813868	0.99340044
1.95	-0.64901377	1.181166	-0.69669311	0.46012877	0.47009765	0.87130243	1.0041202
1.96	-0.64901377	1.181166	-0.70484107	0.46777189	0.47686482	0.88462488	1.0149693
1.97	-0.64901377	1.181166	-0.71308712	0.47550709	0.48371336	0.89810794	1.0259495
1.98	-0.64901377	1.181166	-0.72143246	0.48333547	0.49064426	0.91175351	1.0370622
1.99	-0.64901377	1.181166	-0.72987843	0.49125818	0.49765857	0.92556363	1.0483094
2	-0.64901377	1.181166	-0.73586256	0.50065171	0.5040065	0.94123309	1.0573817
2.01	-0.7584533	-1.109613	-0.73232798	0.51524779	0.50758319	0.96335348	1.0579669
2.02	-0.7584533	-1.109613	-0.7269658	0.53079571	0.5105515	0.9866909	1.0571157
2.03	-0.7584533	-1.109613	-0.72262458	0.54574715	0.51373239	1.0093383	1.0574104
2.04	-0.7584533	-1.109613	-0.71886374	0.56036645	0.51701882	1.0316198	1.058421
2.05	-0.7584533	-1.109613	-0.71552336	0.57474927	0.52037204	1.0536524	1.0599906
2.06	-0.7584533	-1.109613	-0.71259929	0.58890903	0.52380015	1.0754518	1.0621002
2.07	-0.7584533	-1.109613	-0.71008968	0.60285092	0.52730603	1.0970241	1.0647429
2.08	-0.7584533	-1.109613	-0.7079855	0.61659091	0.53089621	1.118388	1.067896
2.09	-0.7584533	-1.109613	-0.70628034	0.63014215	0.53457657	1.1395592	1.0715416
2.1	-0.7584533	-1.109613	-0.70496915	0.64350952	0.53834701	1.1605439	1.0756738
2.11	-0.7584533	-1.109613	-0.70403742	0.65671111	0.54221088	1.1813644	1.0802691
2.12	-0.7584533	-1.109613	-0.70348282	0.66975671	0.54617487	1.2020319	1.0853131
2.13	-0.7584533	-1.109613	-0.70329838	0.68265815	0.55024335	1.2225604	1.0907896
2.14	-0.7584533	-1.109613	-0.70347709	0.69542727	0.55442071	1.2429641	1.0966826
2.15	-0.7584533	-1.109613	-0.70401197	0.70807587	0.55871134	1.2632571	1.1029758
2.16	-0.7584533	-1.109613	-0.7048945	0.72060987	0.56311196	1.2834483	1.1096665
2.17	-0.7584533	-1.109613	-0.70611674	0.73303741	0.5676222	1.3035484	1.1167466
2.18	-0.7584533	-1.109613	-0.70767253	0.74537352	0.57225059	1.3235746	1.124193
2.19	-0.7584533	-1.109613	-0.70955467	0.75762915	0.57700038	1.34354	1.1319914
2.2	-0.7584533	-1.109613	-0.71175592	0.76981526	0.58187483	1.3634582	1.1401276
2.21	-0.7584533	-1.109613	-0.71426908	0.7819428	0.58687719	1.3833424	1.1485876
2.22	-0.7584533	-1.109613	-0.71709535	0.79400561	0.59200001	1.4031884	1.1573909
2.23	-0.7584533	-1.109613	-0.72022736	0.80601492	0.5972467	1.4230097	1.166523
2.24	-0.7584533	-1.109613	-0.7236562	0.81798516	0.60262271	1.4428234	1.1759627
2.25	-0.7584533	-1.109613	-0.72737554	0.82992549	0.60813016	1.462641	1.1856994
2.26	-0.7584533	-1.109613	-0.73137902	0.84184511	0.61377122	1.4824738	1.1957224
2.27	-0.7584533	-1.109613	-0.73566032	0.85375318	0.61954801	1.5023336	1.2060212
2.28	-0.7584533	-1.109613	-0.7402313	0.86563502	0.62545343	1.5222061	1.2166303
2.29	-0.7584533	-1.109613	-0.74507851	0.87750914	0.63149325	1.5421129	1.2275214
2.3	-0.7584533	-1.109613	-0.75019557	0.88938475	0.63766961	1.5620655	1.2386838
2.31	-0.7584533	-1.109613	-0.75557756	0.90126918	0.64398395	1.5820734	1.2501103
2.32	-0.7584533	-1.109613	-0.76121958	0.91316971	0.65043768	1.6021463	1.261794
2.33	-0.7584533	-1.109613	-0.7671182	0.92509207	0.65703182	1.6222917	1.2737305
2.34	-0.7584533	-1.109613	-0.77328575	0.93702514	0.66376328	1.6424991	1.2859476
2.35	-0.7584533	-1.109613	-0.77970794	0.94898626	0.67063593	1.6627888	1.2984192
2.36	-0.7584533	-1.109613	-0.78638122	0.96098127	0.67765083	1.6831689	1.3111411
2.37	-0.7584533	-1.109613	-0.79330203	0.97301602	0.68480904	1.7036473	1.3241087
2.38	-0.7584533	-1.109613	-0.80046681	0.98509638	0.69211163	1.7242318	1.3373178
2.39	-0.7584533	-1.109613	-0.80788101	0.99722031	0.69955882	1.7449217	1.3507794
2.4	-0.7584533	-1.109613	-0.81556053	1.0093766	0.70714987	1.7657062	1.3645225
2.41	-0.7584533	-1.109613	-0.82348279	1.0215878	0.71488761	1.7866115	1.3785102
2.42	-0.7584533	-1.109613	-0.831645	1.033859	0.72277302	1.8076449	1.3927392
2.43	-0.7584533	-1.109613	-0.84004437	1.0461955	0.7308071	1.8288134	1.4072067
2.44	-0.7584533	-1.109613	-0.84867814	1.0586025	0.73899084	1.8501242	1.4219096
2.45	-0.7584533	-1.109613	-0.85754352	1.0710851	0.74732523	1.8715845	1.4368447
2.46	-0.7584533	-1.109613	-0.86663773	1.0836484	0.75581125	1.8932015	1.4520092
2.47	-0.7584533	-1.109613	-0.87595799	1.0962977	0.7644499	1.9149824	1.4673999
2.48	-0.7584533	-1.109613	-0.88550151	1.1090382	0.77324216	1.9369343	1.4830138
2.49	-0.7584533	-1.109613	-0.89526552	1.1218749	0.78218904	1.9590643	1.4988478
2.5	-0.7584533	-1.109613	-0.90526787	1.1347969	0.7912909	1.9813621	1.5149326
2.51	-0.7584533	-1.109613	-0.91552572	1.1477933	0.80054815	2.0038175	1.5312976
2.52	-0.7584533	-1.109613	-0.92601082	1.1608897	0.80996253	2.0264597	1.5478981
2.53	-0.7584533	-1.109613	-0.93672164	1.1740901	0.81953499	2.0492948	1.5647334
2.54	-0.7584533	-1.109613	-0.94765662	1.1873988	0.8292665	2.0723288	1.5818021
2.55	-0.7584533	-1.109613	-0.9588142	1.20082	0.83915799	2.0955678	1.5991034
2.56	-0.7584533	-1.109613	-0.97019285	1.2143579	0.84921043	2.1190181	1.6166363
2.57	-0.7584533	-1.109613	-0.981791	1.2280167	0.85942477	2.1426857	1.6343995
2.58	-0.7584533	-1.109613	-0.99360712	1.2418005	0.86980196	2.1665767	1.6523922
2.59	-0.7584533	-1.109613	-1.0056396	1.2557137	0.88034296	2.1906972	1.6706133
2.6	-0.7584533	-1.109613	-1.017887	1.2697603	0.89104872	2.2150533	1.6890618
2.61	-0.7584533	-1.109613	-1.0303754	1.2839267	0.90192229	2.2396324	1.7077777
2.62	-0.7584533	-1.109613	-1.0431121	1.2982114	0.91296526	2.2644346	1.7267731
2.63	-0.7584533	-1.109613	-1.0560744	1.312632	0.92417702	2.2894802	1.7460158
2.64	-0.7584533	-1.109613	-1.0692623	1.3271921	0.93555863	2.3147744	1.7655066
2.65	-0.7584533	-1.109613	-1.0826753	1.3418949	0.94711112	2.3403226	1.7852465
2.66	-0.7584533	-1.109613	-1.0963132	1.356744	0.95883555	2.36613	1.8052362
2.67	-0.7584533	-1.109613	-1.1101756	1.3717426	0.97073297	2.3922018	1.8254766
2.68	-0.7584533	-1.109613	-1.1242624	1.3868941	0.98280442	2.4185434	1.8459685
2.69	-0.7584533	-1.109613	-1.1385732	1.402202	0.99505095	2.4451599	1.8667126
2.7	-0.7584533	-1.109613	-1.1531076	1.4176697	1.0074736	2.4720567	1.8877099
2.71	-0.7584533	-1.109613	-1.1678654	1.4333004	1.0200735	2.4992389	1.9089612
2.72	-0.7584533	-1.109613	-1.1828741	1.4490865	1.0328583	2.5267017	1.9305025
2.73	-0.7584533	-1.109613	-1.1981307	1.4650324	1.0458287	2.5544512	1.9523314
2.74	-0.7584533	-1.109613	-1.2136223	1.4811465	1.0589824	2.5824973	1.9744327
2.75	-0.7584533	-1.109613	-1.2293498	1.4974317	1.0723209	2.610845	1.9968086
2.76	-0.7584533	-1.109613	-1.2453137	1.5138912	1.0858453	2.639499	2.0194612
2.77	-0.7584533	-1.109613	-1.2615149	1.5305278	1.0995571	2.6684644	2.0423925
2.78	-0.7584533	-1.109613	-1.277954	1.5473446	1.1134574	2.6977459	2.0656047
2.79	-0.7584533	-1.109613	-1.2946318	1.5643445	1.1275477	2.7273485	2.0890999
2.8	-0.7584533	-1.109613	-1.3115488	1.5815305	1.1418291	2.7572771	2.1128802
2.81	-0.7584533	-1.109613	-1.328706	1.5989056	1.156303	2.7875365	2.1369477
2.82	-0.7584533	-1.109613	-1.3461038	1.6164728	1.1709707	2.8181317	2.1613044
2.83	-0.7584533	-1.109613	-1.3637686	1.6342331	1.185845	2.8490692	2.1859796
2.84	-0.7584533	-1.109613	-1.3816913	1.6521903	1.2009228	2.8803532	2.2109653
2.85	-0.7584533	-1.109613	-1.3998666	1.6703478	1.2162026	2.9119883	2.2362568
2.86	-0.7584533	-1.109613	-1.4182959	1.6887086	1.2316861	2.9439793	2.2618571
2.87	-0.7584533	-1.109613	-1.4369807	1.7072755	1.2473749	2.9763313	2.2877692
2.88	-0.7584533	-1.109613	-1.4559224	1.7260515	1.2632706	3.0090492	2.3139959
2.89	-0.7584533	-1.109613	-1.4751225	1.7450395	1.2793749	3.0421379	2.3405402
2.9	-0.7584533	-1.109613	-1.4945825	1.7642425	1.2956895	3.0756023	2.367405
2.91	-0.7584533	-1.109613	-1.5143039	1.7836633	1.3122159	3.1094473	2.3945932
2.92	-0.7584533	-1.109613	-1.5342881	1.8033049	1.3289559	3.1436781	2.4221077
2.93	-0.7584533	-1.109613	-1.5545367	1.8231702	1.345911	3.1782993	2.4499515
2.94	-0.7584533	-1.109613	-1.5751044	1.8432774	1.3631166	3.2133475	2.4781813
2.95	-0.7584533	-1.109613	-1.595956	1.863619	1.3805511	3.2488057	2.5067629
2.96	-0.7584533	-1.109613	-1.6170866	1.884196	1.3982122	3.2846754	2.5356929
2.97	-0.7584533	-1.109613	-1.6384983	1.9050115	1.4161018	3.3209618	2.5649748
2.98	-0.7584533	-1.109613	-1.660193	1.9260686	1.4342219	3.3576701	2.594612
2.99	-0.7584533	-1.109613	-1.6821727	1.9473703	1.4525746	3.3948056	2.6246079
3	-0.7584533	-1.109613	-1.7044394	1.9689198	1.4711617	3.4323735	2.654966
3.01	-0.7584533	-1.109613	-1.7269951	1.9907202	1.4899852	3.470379	2.6856898
3.02	-0.7584533	-1.109613	-1.7498418	2.0127744	1.5090471	3.5088274	2.7167825
3.03	-0.7584533	-1.109613	-1.7729815	2.0350856	1.5283494	3.547724	2.7482478
3.04	-0.7584533	-1.109613	-1.7964161	2.0576568	1.547894	3.587074	2.780089
3.05	-0.7584533	-1.109613	-1.8201477	2.0804911	1.5676828	3.6268825	2.8123096
3.06	-0.7584533	-1.109613	-1.8441783	2.1035917	1.587718	3.667155	2.8449131
3.07	-0.7584533	-1.109613	-1.8685097	2.1269614	1.6080013	3.7078965	2.8779027
3.08	-0.7584533	-1.109613	-1.8931441	2.1506036	1.6285349	3.7491124	2.9112821
3.09	-0.7584533	-1.109613	-1.9180834	2.1745211	1.6493206	3.7908079	2.9450546
3.1	-0.7584533	-1.109613	-1.9433295	2.1987171	1.6703604	3.8329882	2.9792237
3.11	-0.7584533	-1.109613	-1.9688846	2.2231946	1.6916563	3.8756586	3.0137928
3.12	-0.7584533	-1.109613	-1.9948275	2.2479897	1.7132624	3.9188868	3.0488476
3.13	-0.7584533	-1.109613	-2.021123	2.2730895	1.7351555	3.9626476	3.0843515
3.14	-0.7584533	-1.109613	-2.0477507	2.2984875	1.7573224	4.0069284	3.1202844
3.15	-0.7584533	-1.109613	-2.0747135	2.3241871	1.7797656	4.0517351	3.1566506
3.16	-0.7584533	-1.109613	-2.1020144	2.3501919	1.8024877	4.0970736	3.1934545
3.17	-0.7584533	-1.109613	-2.1296561	2.3765052	1.8254913	4.1429499	3.2307004
3.18	-0.7584533	-1.109613	-2.1576415	2.4031305	1.848779	4.18937	3.2683927
3.19	-0.7584533	-1.109613	-2.1859736	2.4300713	1.8723533	4.2363397	3.3065359
3.2	-0.7584533	-1.109613	-2.2146551	2.4573311	1.8962167	4.2838651	3.3451342
3.21	-0.7584533	-1.109613	-2.2436889	2.4849132	1.9203718	4.3319521	3.3841921
3.22	-0.7584533	-1.109613	-2.273078	2.5128211	1.9448213	4.3806067	3.4237139
3.23	-0.7584533	-1.109613	-2.302825	2.5410582	1.9695676	4.4298348	3.4637041
3.24	-0.7584533	-1.109613	-2.332933	2.5696281	1.9946132	4.4796423	3.5041669
3.25	-0.7584533	-1.109613	-2.3634048	2.5985341	2.0199609	4.5300353	3.5451068
3.26	-0.7584533	-1.109613	-2.3942433	2.6277798	2.0456131	4.5810196	3.5865281
3.27	-0.7584533	-1.109613	-2.4254512	2.6573684	2.0715723	4.6326013	3.6284352
3.28	-0.7584533	-1.109613	-2.4570316	2.6873036	2.0978412	4.6847862	3.6708324
3.29	-0.7584533	-1.109613	-2.4889871	2.7175888	2.1244224	4.7375804	3.7137243
3.3	-0.7584533	-1.109613	-2.5213988	2.7482735	2.1513754	4.7910734	3.7572034
3.31	-0.7584533	-1.109613	-2.554254	2.7793521	2.1786915	4.8452546	3.8012565
3.32	-0.7584533	-1.109613	-2.5875143	2.8108036	2.206343	4.9000857	3.8458414
3.33	-0.7584533	-1.109613	-2.6211836	2.842632	2.2343334	4.9555738	3.8909637
3.34	-0.7584533	-1.109613	-2.6552659	2.8748415	2.2626658	5.0117259	3.9366288
3.35	-0.7584533	-1.109613	-2.6897651	2.9074361	2.2913438	5.0685493	3.9828425
3.36	-0.7584533	-1.109613	-2.7246851	2.94042	2.3203706	5.126051	4.0296103
3.37	-0.7584533	-1.109613	-2.76003	2.9737971	2.3497496	5.184238	4.0769378
3.38	-0.7584533	-1.109613	-2.7958035	3.0075717	2.3794842	5.2431176	4.1248305
3.39	-0.7584533	-1.109613	-2.8320097	3.0417477	2.4095776	5.3026969	4.1732942
3.4	-0.7584533	-1.109613	-2.8686526	3.0763293	2.4400333	5.3629828	4.2223343
3.41	-0.7584533	-1.109613	-2.905736	3.1113205	2.4708545	5.4239826	4.2719565
3.42	-0.7584533	-1.109613	-2.9432639	3.1467255	2.5020446	5.4857034	4.3221664
3.43	-0.7584533	-1.109613	-2.9812402	3.1825482	2.5336071	5.5481522	4.3729695
3.44	-0.7584533	-1.109613	-3.0196689	3.2187929	2.5655451	5.6113361	4.4243714
3.45	-0.7584533	-1.109613	-3.0585539	3.2554636	2.5978621	5.6752624	4.4763778
3.46	-0.7584533	-1.109613	-3.0978991	3.2925643	2.6305615	5.739938	4.5289943
3.47	-0.7584533	-1.109613	-3.1377086	3.3300992	2.6636465	5.80537	4.5822263
3.48	-0.7584533	-1.109613	-3.1780543	3.3681245	2.6971743	5.8716576	4.6361619
3.49	-0.7584533	-1.109613	-3.2189561	3.4066564	2.7311606	5.938829	4.6908258
3.5	-0.7584533	-1.109613	-3.2603573	3.4456526	2.765561	6.0068097	4.7461502
3.51	-0.7584533	-1.109613	-3.3022628	3.485118	2.8003798	6.0756083	4.8021421
3.52	-0.7584533	-1.109613	-3.3446779	3.5250576	2.8356212	6.1452334	4.8588087
3.53	-0.7584533	-1.109613	-3.3876077	3.5654764	2.8712895	6.2156939	4.9161568
3.54	-0.7584533	-1.109613	-3.4310574	3.6063795	2.907389	6.2869984	4.9741936
3.55	-0.7584533	-1.109613	-3.4750319	3.6477717	2.943924	6.3591556	5.0329261
3.56	-0.7584533	-1.109613	-3.5195365	3.6896582	2.9808988	6.4321743	5.0923612
3.57	-0.7584533	-1.109613	-3.5645763	3.7320438	3.0183176	6.506063	5.152506
3.58	-0.7584533	-1.109613	-3.6101565	3.7749336	3.0561848	6.5808307	5.2133676
3.59	-0.7584533	-1.109613	-3.6562821	3.8183326	3.0945046	6.6564858	5.274953
3.6	-0.7584533	-1.109613	-3.7029582	3.8622458	3.1332813	6.7330373	5.3372691
3.61	-0.7584533	-1.109613	-3.7501901	3.9066781	3.1725191	6.8104937	5.4003231
3.62	-0.7584533	-1.109613	-3.7979827	3.9516346	3.2122225	6.8888637	5.4641219
3.63	-0.7584533	-1.109613	-3.8463414	3.9971203	3.2523956	6.9681562	5.5286725
3.64	-0.7584533	-1.109613	-3.8952711	4.0431401	3.2930427	7.0483797	5.5939821
3.65	-0.7584533	-1.109613	-3.944777	4.089699	3.3341682	7.129543	5.6600575
3.66	-0.7584533	-1.109613	-3.9949218	4.1368525	3.3758235	7.2117427	5.7269791
3.67	-0.7584533	-1.109613	-4.0457653	4.1846536	3.4180577	7.2950713	5.7948231
3.68	-0.7584533	-1.109613	-4.0972267	4.2330318	3.4608047	7.3794059	5.8634876
3.69	-0.7584533	-1.109613	-4.1493124	4.2819934	3.5040699	7.4647575	5.9329813
3.7	-0.7584533	-1.109613	-4.202029	4.3315446	3.5478586	7.5511367	6.0033128
3.71	-0.7584533	-1.109613	-4.2553829	4.3816914	3.5921762	7.6385544	6.074491
3.72	-0.7584533	-1.109613	-4.3093806	4.4324402	3.6370282	7.7270213	6.1465246
3.73	-0.7584533	-1.109613	-4.3640286	4.483797	3.6824199	7.8165481	6.2194223
3.74	-0.7584533	-1.109613	-4.4193333	4.5357681	3.7283566	7.9071457	6.2931928
3.75	-0.7584533	-1.109613	-4.4753012	4.5883596	3.7748439	7.9988247	6.367845
3.76	-0.7584533	-1.109613	-4.5319389	4.6415776	3.821887	8.0915961	6.4433874
3.77	-0.7584533	-1.109613	-4.5892527	4.6954285	3.8694914	8.1854705	6.519829
3.78	-0.7584533	-1.109613	-4.6472492	4.7499183	3.9176625	8.2804587	6.5971784
3.79	-0.7584533	-1.109613	-4.7059348	4.8050533	3.9664056	8.3765715	6.6754443
3.8	-0.7584533	-1.109613	-4.765316	4.8608395	4.0157262	8.4738196	6.7546355
3.81	-0.7584533	-1.109613	-4.8253993	4.9172832	4.0656295	8.5722139	6.8347608
3.82	-0.7584533	-1.109613	-4.8861911	4.9743906	4.1161212	8.671765	6.9158288
3.83	-0.7584533	-1.109613	-4.947698	5.0321678	4.1672064	8.7724838	6.9978483
3.84	-0.7584533	-1.109613	-5.0100278	5.0906245	4.2189365	8.8744086	7.0809535
3.85	-0.7584533	-1.109613	-5.0734278	5.1497789	4.2714276	8.9776206	7.165451
3.86	-0.7584533	-1.109613	-5.1376322	5.2096302	4.3245627	9.0820608	7.251013
3.87	-0.7584533	-1.109613	-5.2026523	5.2701857	4.37835	9.1877425	7.3376542
3.88	-0.7584533	-1.109613	-5.2684998	5.3314527	4.4327976	9.2946794	7.42539
3.89	-0.7584533	-1.109613	-5.3351865	5.3934385	4.4879136	9.402885	7.5142354
3.9	-0.7584533	-1.109613	-5.4027243	5.4561504	4.5437064	9.512373	7.6042061
3.91	-0.7584533	-1.109613	-5.4711251	5.5195958	4.6001843	9.6231574	7.6953177
3.92	-0.7584533	-1.109613	-5.5404012	5.5837823	4.6573557	9.7352519	7.787586
3.93	-0.7584533	-1.109613	-5.6105649	5.6487172	4.7152292	9.8486706	7.881027
3.94	-0.7584533	-1.109613	-5.6816286	5.7144081	4.7738134	9.9634277	7.9756571
3.95	-0.7584533	-1.109613	-5.7536052	5.7808626	4.8331169	10.079537	8.0714925
3.96	-0.7584533	-1.109613	-5.8265071	5.8480884	4.8931486	10.197014	8.1685499
3.97	-0.7584533	-1.109613	-5.9003476	5.916093	4.9539174	10.315871	8.266846
3.98	-0.7584533	-1.109613	-5.9751394	5.9848842	5.015432	10.436125	8.3663978
3.99	-0.7584533	-1.109613	-6.050896	6.0544697	5.0777017	10.557789	8.4672224
4	-0.7584533	-1.109613	-6.1276307	6.1248573	5.1407355	10.680877	8.569337
4.01	-0.84555124	-0.57266487	-6.2053568	6.196055	5.2045425	10.805406	8.6727592
4.02	-0.84555124	-0.57266487	-6.2840882	6.2680705	5.2691321	10.931389	8.7775067
4.03	-0.84555124	-0.57266487	-6.3638386	6.3409117	5.3345137	11.058842	8.8835972
4.04	-0.84555124	-0.57266487	-6.444622	6.4145868	5.4006966	11.18778	8.991049
4.05	-0.84555124	-0.57266487	-6.5264524	6.4891036	5.4676904	11.318218	9.09988
4.06	-0.84555124	-0.57266487	-6.609344	6.5644702	5.5355047	11.450171	9.2101089
4.07	-0.84555124	-0.57266487	-6.6933114	6.6406948	5.6041492	11.583655	9.3217541
4.08	-0.84555124	-0.57266487	-6.7783689	6.7177855	5.6736337	11.718685	9.4348344
4.09	-0.84555124	-0.57266487	-6.8644485	6.7958343	5.7439694	11.855384	9.5492669
4.1	-0.84555124	-0.57266487	-6.9512084	6.8752116	5.8151719	11.994225	9.6646312
4.11	-0.84555124	-0.57266487	-7.0390282	6.9555555	5.8872454	12.134755	9.781396
4.12	-0.84555124	-0.57266487	-7.1279182	7.0368792	5.9602001	12.276997	9.899575
4.13	-0.84555124	-0.57266487	-7.217889	7.1191959	6.0340462	12.420972	10.019182
4.14	-0.84555124	-0.57266487	-7.3089509	7.2025191	6.1087942	12.566703	10.14023
4.15	-0.84555124	-0.57266487	-7.4011144	7.2868624	6.1844544	12.714213	10.262734
4.16	-0.84555124	-0.57266487	-7.49439	7.3722396	6.2610374	12.863525	10.386707
4.17	-0.84555124	-0.57266487	-7.5887883	7.4586646	6.3385538	13.014661	10.512162
4.18	-0.84555124	-0.57266487	-7.6843197	7.5461516	6.4170142	13.167646	10.639115
4.19	-0.84555124	-0.57266487	-7.7809948	7.6347148	6.4964296	13.322503	10.767579
4.2	-0.84555124	-0.57266487	-7.8788243	7.7243687	6.5768106	13.479256	10.897567
4.21	-0.84555124	-0.57266487	-7.9778187	7.8151279	6.6581684	13.637929	11.029094
4.22	-0.84555124	-0.57266487	-8.0779887	7.9070071	6.7405138	13.798546	11.162174
4.23	-0.84555124	-0.57266487	-8.179345	8.0000214	6.8238581	13.961133	11.29682
4.24	-0.84555124	-0.57266487	-8.2818983	8.0941858	6.9082125	14.125715	11.433048
4.25	-0.84555124	-0.57266487	-8.3856593	8.1895156	6.9935881	14.292316	11.57087
4.26	-0.84555124	-0.57266487	-8.4906387	8.2860263	7.0799965	14.460963	11.710302
4.27	-0.84555124	-0.57266487	-8.5968473	8.3837334	7.1674491	14.63168	11.851357
4.28	-0.84555124	-0.57266487	-8.704296	8.4826527	7.2559574	14.804494	11.99405
4.29	-0.84555124	-0.57266487	-8.8129956	8.5828002	7.345533	14.979431	12.138394
4.3	-0.84555124	-0.57266487	-8.9229568	8.684192	7.4361877	15.156518	12.284405
4.31	-0.84555124	-0.57266487	-9.0341907	8.7868443	7.5279333	15.335782	12.432096
4.32	-0.84555124	-0.57266487	-9.146708	8.8907737	7.6207816	15.517248	12.581482
4.33	-0.84555124	-0.57266487	-9.2605198	8.9959966	7.7147446	15.700946	12.732577
4.34	-0.84555124	-0.57266487	-9.37567	9.1025241	7.8098435	15.886902	12.885446
4.35	-0.84555124	-0.57266487	-9.4924894	9.2103168	7.9061777	16.075156	13.040596
4.36	-0.84555124	-0.57266487	-9.6106918	9.3194441	8.0036783	16.265727	13.197584
4.37	-0.84555124	-0.57266487	-9.7302918	9.4299227	8.1023585	16.458641	13.35643
4.38	-0.84555124	-0.57266487	-9.8513039	9.5417694	8.2022317	16.653928	13.517154
4.39	-0.84555124	-0.57266487	-9.9737431	9.6550011	8.3033114	16.851617	13.679776
4.4	-0.84555124	-0.57266487	-10.097624	9.7696349	8.4056113	17.051736	13.844317
4.41	-0.84555124	-0.57266487	-10.222962	9.8856882	8.5091449	17.254316	14.010798
4.42	-0.84555124	-0.57266487	-10.349772	10.003178	8.6139262	17.459386	14.179239
4.43	-0.84555124	-0.57266487	-10.47807	10.122122	8.7199691	17.666975	14.349661
4.44	-0.84555124	-0.57266487	-10.60787	10.242539	8.8272876	17.877115	14.522085
4.45	-0.84555124	-0.57266487	-10.739188	10.364445	8.9358959	18.089835	14.696534
4.46	-0.84555124	-0.57266487	-10.87204	10.487859	9.0458082	18.305166	14.873028
4.47	-0.84555124	-0.57266487	-11.006442	10.612799	9.1570389	18.523139	15.051588
4.48	-0.84555124	-0.57266487	-11.142409	10.739283	9.2696026	18.743786	15.232237
4.49	-0.84555124	-0.57266487	-11.279957	10.867331	9.3835137	18.967137	15.414998
4.5	-0.84555124	-0.57266487	-11.419102	10.996959	9.498787	19.193224	15.599891
4.51	-0.84555124	-0.57266487	-11.559862	11.128188	9.6154374	19.42208	15.786939
4.52	-0.84555124	-0.57266487	-11.702251	11.261036	9.7334796	19.653736	15.976165
4.53	-0.84555124	-0.57266487	-11.846286	11.395521	9.8529288	19.888226	16.167592
4.54	-0.84555124	-0.57266487	-11.991984	11.531664	9.9738001	20.125581	16.361243
4.55	-0.84555124	-0.57266487	-12.139361	11.669484	10.096109	20.365835	16.55714
4.56	-0.84555124	-0.57266487	-12.288435	11.809	10.21987	20.609021	16.755306
4.57	-0.84555124	-0.57266487	-12.439222	11.950231	10.3451	20.855172	16.955766
4.58	-0.84555124	-0.57266487	-12.591739	12.093199	10.471813	21.104323	17.158542
4.59	-0.84555124	-0.57266487	-12.746009	12.237921	10.600028	21.356508	17.363667
4.6	-0.84555124	-0.57266487	-12.902601	12.384396	10.729989	21.611851	17.571854
4.61	-0.84555124	-0.57266487	-13.061056	12.532664	10.861515	21.87031	17.782531
4.62	-0.84555124	-0.57266487	-13.221397	12.682745	10.994624	22.13192	17.99573
4.63	-0.84555124	-0.57266487	-13.383647	12.834659	11.129334	22.396716	18.211482
4.64	-0.84555124	-0.57266487	-13.547829	12.988426	11.265664	22.664736	18.429817
4.65	-0.84555124	-0.57266487	-13.713966	13.144068	11.403632	22.936015	18.650768
4.66	-0.84555124	-0.57266487	-13.882082	13.301604	11.543258	23.210591	18.874367
4.67	-0.84555124	-0.57266487	-14.052202	13.461057	11.684561	23.488499	19.100646
4.68	-0.84555124	-0.57266487	-14.224348	13.622446	11.827558	23.769778	19.329638
4.69	-0.84555124	-0.57266487	-14.398546	13.785794	11.972271	24.054466	19.561377
4.7	-0.84555124	-0.57266487	-14.57482	13.951121	12.118718	24.342599	19.795895
4.71	-0.84555124	-0.57266487	-14.753195	14.118449	12.266919	24.634216	20.033226
4.72	-0.84555124	-0.57266487	-14.933697	14.287799	12.416893	24.929355	20.273406
4.73	-0.84555124	-0.57266487	-15.11635	14.459194	12.568661	25.228056	20.516467
4.74	-0.84555124	-0.57266487	-15.301179	14.632656	12.722244	25.530357	20.762446
4.75	-0.84555124	-0.57266487	-15.488212	14.808205	12.87766	25.836297	21.011376
4.76	-0.84555124	-0.57266487	-15.677475	14.985866	13.034931	26.145915	21.263294
4.77	-0.84555124	-0.57266487	-15.868992	15.165659	13.194077	26.459253	21.518236
4.78	-0.84555124	-0.57266487	-16.062792	15.347608	13.355119	26.776349	21.776237
4.79	-0.84555124	-0.57266487	-16.258901	15.531735	13.518078	27.097243	22.037334
4.8	-0.84555124	-0.57266487	-16.457346	15.718063	13.682976	27.421978	22.301565
4.81	-0.84555124	-0.57266487	-16.658154	15.906615	13.849833	27.750592	22.568965
4.82	-0.84555124	-0.57266487	-16.861354	16.097414	14.01867	28.083129	22.839574
4.83	-0.84555124	-0.57266487	-17.066973	16.290483	14.189511	28.419628	23.113428
4.84	-0.84555124	-0.57266487	-17.275038	16.485846	14.362375	28.760132	23.390565
4.85	-0.84555124	-0.57266487	-17.485822	16.683876	14.537567	29.10524	23.671259
4.86	-0.84555124	-0.57266487	-17.699163	16.884325	14.714891	29.454561	23.955367
4.87	-0.84555124	-0.57266487	-17.915077	17.087197	14.894351	29.808105	24.242913
4.88	-0.84555124	-0.57266487	-18.133596	17.292519	15.075975	30.165922	24.533941
4.89	-0.84555124	-0.57266487	-18.354751	17.500319	15.259786	30.52806	24.828492
4.9	-0.84555124	-0.57266487	-18.578575	17.710625	15.445811	30.894569	25.126609
4.91	-0.84555124	-0.57266487	-18.8051	17.923465	15.634076	31.265498	25.428336
4.92	-0.84555124	-0.57266487	-19.034359	18.138868	15.824607	31.640897	25.733716
4.93	-0.84555124	-0.57266487	-19.266385	18.356862	16.017431	32.020817	26.042792
4.94	-0.84555124	-0.57266487	-19.501211	18.577476	16.212574	32.40531	26.35561
4.95	-0.84555124	-0.57266487	-19.738872	18.800739	16.410063	32.794425	26.672213
4.96	-0.84555124	-0.57266487	-19.979401	19.026682	16.609926	33.188217	26.992648
4.97	-0.84555124	-0.57266487	-20.222833	19.255332	16.81219	33.586735	27.316959
4.98	-0.84555124	-0.57266487	-20.469202	19.486721	17.016883	33.990034	27.645192
4.99	-0.84555124	-0.57266487	-20.718543	19.720879	17.224032	34.398167	27.977395
5	-0.84555124	-0.57266487	-20.970892	19.957835	17.433665	34.811186	28.313612
5.01	-0.84555124	-0.57266487	-21.226284	20.19762	17.645812	35.229146	28.653893
5.02	-0.84555124	-0.57266487	-21.484756	20.440265	17.860501	35.652102	28.998283
5.03	-0.84555124	-0.57266487	-21.746342	20.685802	18.077759	36.080107	29.346832
5.04	-0.84555124	-0.57266487	-22.011081	20.93426	18.297618	36.513217	29.699587
5.05	-0.84555124	-0.57266487	-22.279008	21.185673	18.520105	36.951489	30.056597
5.06	-0.84555124	-0.57266487	-22.550161	21.440071	18.745251	37.394977	30.417912
5.07	-0.84555124	-0.57266487	-22.824578	21.697487	18.973085	37.843738	30.78358
5.08	-0.84555124	-0.57266487	-23.102295	21.957953	19.203638	38.29783	31.153651
5.09	-0.84555124	-0.57266487	-23.383352	22.2215	19.436938	38.757309	31.528177
5.1	-0.84555124	-0.57266487	-23.667968	22.48862	19.673298	39.222955	31.907449
5.11	-0.84555124	-0.57266487	-23.956061	22.759039	19.91256	39.694343	32.291358
5.12	-0.84555124	-0.57266487	-24.247641	23.032721	20.154714	40.171424	32.679917
5.13	-0.84555124	-0.57266487	-24.542752	23.309705	20.399793	40.654265	33.073182
5.14	-0.84555124	-0.57266487	-24.841434	23.590031	20.647833	41.142934	33.471208
5.15	-0.84555124	-0.57266487	-25.143729	23.873737	20.898868	41.637497	33.874051
5.16	-0.84555124	-0.57266487	-25.44968	24.160862	21.152934	42.138026	34.281766
5.17	-0.84555124	-0.57266487	-25.759329	24.451447	21.410067	42.644588	34.694409
5.18	-0.84555124	-0.57266487	-26.072721	24.745533	21.670301	43.157255	35.112038
5.19	-0.84555124	-0.57266487	-26.389897	25.043159	21.933674	43.676097	35.534711
5.2	-0.84555124	-0.57266487	-26.710903	25.344366	22.200222	44.201185	35.962484
5.21	-0.84555124	-0.57266487	-27.035783	25.649197	22.469982	44.732591	36.395417
5.22	-0.84555124	-0.57266487	-27.36458	25.957692	22.74299	45.270388	36.833567
5.23	-0.84555124	-0.57266487	-27.69734	26.269895	23.019285	45.81465	37.276996
5.24	-0.84555124	-0.57266487	-28.034109	26.585846	23.298905	46.365449	37.725761
5.25	-0.84555124	-0.57266487	-28.374931	26.90559	23.581887	46.922861	38.179924
5.26	-0.84555124	-0.57266487	-28.719854	27.229169	23.868269	47.486961	38.639544
5.27	-0.84555124	-0.57266487	-29.068923	27.556627	24.158091	48.057824	39.104684
5.28	-0.84555124	-0.57266487	-29.422185	27.888008	24.451392	48.635527	39.575404
5.29	-0.84555124	-0.57266487	-29.779688	28.223356	24.74821	49.220147	40.051767
5.3	-0.84555124	-0.57266487	-30.141478	28.562716	25.048587	49.811761	40.533835
5.31	-0.84555124	-0.57266487	-30.507604	28.906132	25.35256	50.410448	41.021672
5.32	-0.84555124	-0.57266487	-30.878114	29.25365	25.660172	51.016285	41.51534
5.33	-0.84555124	-0.57266487	-31.253057	29.605316	25.971462	51.629354	42.014904
5.34	-0.84555124	-0.57266487	-31.632481	29.961176	26.286472	52.249734	42.520428
5.35	-0.84555124	-0.57266487	-32.016944	30.321795	26.605664	52.878417	43.032723
5.36	-0.84555124	-0.57266487	-32.406212	30.686929	26.928844	53.514972	43.551437
5.37	-0.84555124	-0.57266487	-32.800196	31.056486	27.255939	54.159239	44.076434
5.38	-0.84555124	-0.57266487	-33.198954	31.430518	27.586997	54.811308	44.607789
5.39	-0.84555124	-0.57266487	-33.60254	31.809079	27.922064	55.47127	45.145574
5.4	-0.84555124	-0.57266487	-34.011009	32.192221	28.261187	56.139219	45.689864
5.41	-0.84555124	-0.57266487	-34.42442	32.579998	28.604413	56.815247	46.240735
5.42	-0.84555124	-0.57266487	-34.842828	32.972464	28.95179	57.499448	46.798261
5.43	-0.84555124	-0.57266487	-35.26629	33.369674	29.303365	58.191919	47.362519
5.44	-0.84555124	-0.57266487	-35.694865	33.771683	29.659188	58.892754	47.933585
5.45	-0.84555124	-0.57266487	-36.128612	34.178547	30.019307	59.60205	48.511538
5.46	-0.84555124	-0.57266487	-36.567588	34.590321	30.383771	60.319904	49.096454
5.47	-0.84555124	-0.57266487	-37.011853	35.007062	30.75263	61.046415	49.688414
5.48	-0.84555124	-0.57266487	-37.461467	35.428828	31.125935	61.781681	50.287495
5.49	-0.84555124	-0.57266487	-37.916489	35.855674	31.503735	62.525802	50.893779
5.5	-0.84555124	-0.57266487	-38.376981	36.28766	31.886081	63.27888	51.507345
5.51	-0.84555124	-0.57266487	-38.843003	36.724844	32.273025	64.041015	52.128274
5.52	-0.84555124	-0.57266487	-39.314618	37.167284	32.664618	64.812309	52.756649
5.53	-0.84555124	-0.57266487	-39.791886	37.615039	33.060913	65.592865	53.392552
5.54	-0.84555124	-0.57266487	-40.274871	38.06817	33.461962	66.382788	54.036065
5.55	-0.84555124	-0.57266487	-40.763636	38.526737	33.867817	67.182182	54.687272
5.56	-0.84555124	-0.57266487	-41.258243	38.9908	34.278533	67.991152	55.346258
5.57	-0.84555124	-0.57266487	-41.758757	39.460421	34.694161	68.809804	56.013107
5.58	-0.84555124	-0.57266487	-42.265242	39.935661	35.114758	69.638246	56.687905
5.59	-0.84555124	-0.57266487	-42.777762	40.416582	35.540377	70.476584	57.370737
5.6	-0.84555124	-0.57266487	-43.296384	40.903247	35.971072	71.324929	58.061691
5.61	-0.84555124	-0.57266487	-43.821172	41.395718	36.4069	72.183389	58.760853
5.62	-0.84555124	-0.57266487	-44.352193	41.89406	36.847916	73.052075	59.468312
5.63	-0.84555124	-0.57266487	-44.889514	42.398336	37.294175	73.931097	60.184156
5.64	-0.84555124	-0.57266487	-45.434094	42.909334	37.746414	74.821868	60.909705
5.65	-0.84555124	-0.57266487	-45.985666	43.426847	38.204434	75.724012	61.644588
5.66	-0.84555124	-0.57266487	-46.543914	43.950631	38.668001	76.637084	62.388365
5.67	-0.84555124	-0.57266487	-47.108915	44.480757	39.13718	77.561211	63.14114
5.68	-0.84555124	-0.57266487	-47.680749	45.0173	39.612035	78.496523	63.903018
5.69	-0.84555124	-0.57266487	-48.259494	45.560334	40.092632	79.443149	64.674104
5.7	-0.84555124	-0.57266487	-48.84523	46.109936	40.579039	80.40122	65.454504
5.71	-0.84555124	-0.57266487	-49.438039	46.66618	41.071321	81.370869	66.244327
5.72	-0.84555124	-0.57266487	-50.037999	47.229144	41.569547	82.352229	67.04368
5.73	-0.84555124	-0.57266487	-50.645195	47.798904	42.073784	83.345435	67.852673
5.74	-0.84555124	-0.57266487	-51.259708	48.375539	42.584101	84.350622	68.671416
5.75	-0.84555124	-0.57266487	-51.881621	48.959126	43.100567	85.367927	69.500021
5.76	-0.84555124	-0.57266487	-52.511019	49.549745	43.623253	86.397487	70.338598
5.77	-0.84555124	-0.57266487	-53.147985	50.147475	44.152227	87.439443	71.187261
5.78	-0.84555124	-0.57266487	-53.792605	50.752398	44.687562	88.493932	72.046124
5.79	-0.84555124	-0.57266487	-54.444965	51.364593	45.229329	89.561097	72.915301
5.8	-0.84555124	-0.57266487	-55.105151	51.984142	45.777599	90.64108	73.794908
5.81	-0.84555124	-0.57266487	-55.773251	52.611128	46.332445	91.734024	74.685061
5.82	-0.84555124	-0.57266487	-56.449352	53.245634	46.89394	92.840073	75.585878
5.83	-0.84555124	-0.57266487	-57.133543	53.887742	47.462158	93.959373	76.497476
5.84	-0.84555124	-0.57266487	-57.825913	54.537537	48.037173	95.092071	77.419976
5.85	-0.84555124	-0.57266487	-58.526551	55.195105	48.61906	96.238313	78.353496
5.86	-0.84555124	-0.57266487	-59.235549	55.860529	49.207893	97.39825	79.298158
5.87	-0.84555124	-0.57266487	-59.952998	56.533897	49.80375	98.57203	80.254084
5.88	-0.84555124	-0.57266487	-60.678989	57.215294	50.406705	99.759805	81.221397
5.89	-0.84555124	-0.57266487	-61.413614	57.904808	51.016836	100.96173	82.200219
5.9	-0.84555124	-0.57266487	-62.156968	58.602528	51.634221	102.17795	83.190676
5.91	-0.84555124	-0.57266487	-62.909144	59.308541	52.258938	103.40863	84.192893
5.92	-0.84555124	-0.57266487	-63.670236	60.022936	52.891065	104.65391	85.206996
5.93	-0.84555124	-0.57266487	-64.44176	60.74671	53.531753	105.91558	86.23471
5.94	-0.84555124	-0.57266487	-65.22363	61.479835	54.180944	107.19358	87.275956
5.95	-0.84555124	-0.57266487	-66.015024	62.221818	54.838025	108.48703	88.329833
5.96	-0.84555124	-0.57266487	-66.816057	62.972762	55.503091	109.79611	89.396489
5.97	-0.84555124	-0.57266487	-67.626844	63.732771	56.176237	111.12099	90.476076
5.98	-0.84555124	-0.57266487	-68.447502	64.501948	56.857558	112.46186	91.568746
5.99	-0.84555124	-0.57266487	-69.278148	65.280399	57.54715	113.81891	92.674651
6	-0.84555124	-0.57266487	-70.118901	66.06823	58.245111	115.19231	93.793947
6.01	-0.55868076	0.17838023	-70.969881	66.865549	58.951538	116.58227	94.926789
6.02	-0.55868076	0.17838023	-71.831208	67.672463	59.666531	117.98896	96.073335
6.03	-0.55868076	0.17838023	-72.703005	68.489082	60.39019	119.41257	97.233742
6.04	-0.55868076	0.17838023	-73.585394	69.315514	61.122614	120.8533	98.408172
6.05	-0.55868076	0.17838023	-74.478499	70.151871	61.863906	122.31134	99.596786
6.06	-0.55868076	0.17838023	-75.382445	70.998263	62.614168	123.78689	100.79974
6.07	-0.55868076	0.17838023	-76.297358	71.854803	63.373502	125.28014	102.01721
6.08	-0.55868076	0.17838023	-77.223365	72.721605	64.142013	126.79129	103.24936
6.09	-0.55868076	0.17838023	-78.160594	73.598783	64.919805	128.32053	104.49634
6.1	-0.55868076	0.17838023	-79.109174	74.48645	65.706985	129.86808	105.75834
6.11	-0.55868076	0.17838023	-80.069235	75.384724	66.503658	131.43413	107.03551
6.12	-0.55868076	0.17838023	-81.04091	76.29372	67.309931	133.01889	108.32803
6.13	-0.55868076	0.17838023	-82.024328	77.213557	68.125914	134.62255	109.63608
6.14	-0.55868076	0.17838023	-83.019625	78.144352	68.951715	136.24534	110.95982
6.15	-0.55868076	0.17838023	-84.026935	79.086225	69.787444	137.88745	112.29942
6.16	-0.55868076	0.17838023	-85.046392	80.039297	70.633211	139.5491	113.65507
6.17	-0.55868076	0.17838023	-86.078133	81.003688	71.489128	141.23051	115.02694
6.18	-0.55868076	0.17838023	-87.122296	81.979519	72.355307	142.93187	116.41521
6.19	-0.55868076	0.17838023	-88.17902	82.966915	73.231862	144.65341	117.82006
6.2	-0.55868076	0.17838023	-89.248443	83.965998	74.118906	146.39534	119.24168
6.21	-0.55868076	0.17838023	-90.330707	84.976893	75.016555	148.15788	120.68023
6.22	-0.55868076	0.17838023	-91.426603	86.001167	75.925678	149.94369	122.13733
6.23	-0.55868076	0.17838023	-92.53641	87.039245	76.84655	151.75349	123.61345
6.24	-0.55868076	0.17838023	-93.65966	88.089898	77.778577	153.58521	125.10745
6.25	-0.55868076	0.17838023	-94.796507	89.153277	78.721889	155.43912	126.61954
6.26	-0.55868076	0.17838023	-95.947106	90.229532	79.676616	157.31547	128.14992
6.27	-0.55868076	0.17838023	-97.111614	91.318813	80.64289	159.21453	129.69881
6.28	-0.55868076	0.17838023	-98.290189	92.421274	81.620842	161.13657	131.26641
6.29	-0.55868076	0.17838023	-99.48299	93.53707	82.610607	163.08185	132.85296
6.3	-0.55868076	0.17838023	-100.69018	94.666354	83.612319	165.05064	134.45866
6.31	-0.55868076	0.17838023	-101.91191	95.809286	84.626114	167.04322	136.08373
6.32	-0.55868076	0.17838023	-103.14836	96.966021	85.652127	169.05986	137.72839
6.33	-0.55868076	0.17838023	-104.39969	98.136721	86.690498	171.10084	139.39287
6.34	-0.55868076	0.17838023	-105.66605	99.321546	87.741364	173.16645	141.07739
6.35	-0.55868076	0.17838023	-106.94762	100.52066	88.804866	175.25695	142.78217
6.36	-0.55868076	0.17838023	-108.24457	101.73422	89.881146	177.37264	144.50745
6.37	-0.55868076	0.17838023	-109.55707	102.9624	90.970344	179.5138	146.25345
6.38	-0.55868076	0.17838023	-110.88528	104.20536	92.072604	181.68073	148.0204
6.39	-0.55868076	0.17838023	-112.22937	105.46327	93.18807	183.87371	149.80854
6.4	-0.55868076	0.17838023	-113.58953	106.7363	94.316888	186.09304	151.6181
6.41	-0.55868076	0.17838023	-114.96592	108.02461	95.459204	188.33901	153.44932
6.42	-0.55868076	0.17838023	-116.35873	109.32839	96.615166	190.61192	155.30244
6.43	-0.55868076	0.17838023	-117.76812	110.6478	97.784922	192.91208	157.17769
6.44	-0.55868076	0.17838023	-119.19427	111.98301	98.968622	195.23978	159.07532
6.45	-0.55868076	0.17838023	-120.63737	113.33421	100.16642	197.59533	160.99558
6.46	-0.55868076	0.17838023	-122.0976	114.70157	101.37846	199.97904	162.9387
6.47	-0.55868076	0.17838023	-123.57513	116.08526	102.6049	202.39122	164.90493
6.48	-0.55868076	0.17838023	-125.07015	117.48547	103.84589	204.83218	166.89453
6.49	-0.55868076	0.17838023	-126.58284	118.90238	105.10159	207.30223	168.90775
6.5	-0.55868076	0.17838023	-128.11339	120.33617	106.37216	209.80169	170.94483
6.51	-0.55868076	0.17838023	-129.66362	121.78828	107.65903	212.33312	173.00805
6.52	-0.55868076	0.17838023	-131.23486	123.25978	108.96325	214.89838	175.09908
6.53	-0.55868076	0.17838023	-132.82506	124.74913	110.28323	217.49475	177.2154
6.54	-0.55868076	0.17838023	-134.43443	126.25654	111.61916	220.12259	179.35732
6.55	-0.55868076	0.17838023	-136.06321	127.78222	112.97121	222.78228	181.52513
6.56	-0.55868076	0.17838023	-137.71162	129.32639	114.33958	225.47418	183.71914
6.57	-0.55868076	0.17838023	-139.37987	130.88925	115.72445	228.19868	185.93964
6.58	-0.55868076	0.17838023	-141.0682	132.47104	117.12602	230.95614	188.18694
6.59	-0.55868076	0.17838023	-142.77684	134.07195	118.54447	233.74696	190.46136
6.6	-0.55868076	0.17838023	-144.50601	135.69223	119.97999	236.57151	192.7632
6.61	-0.55868076	0.17838023	-146.25596	137.33209	121.43279	239.43018	195.09277
6.62	-0.55868076	0.17838023	-148.02691	138.99175	122.90306	242.32338	197.4504
6.63	-0.55868076	0.17838023	-149.81911	140.67144	124.39098	245.25148	199.83639
6.64	-0.55868076	0.17838023	-151.63278	142.37139	125.89678	248.21489	202.25108
6.65	-0.55868076	0.17838023	-153.46818	144.09183	127.42064	251.214	204.69479
6.66	-0.55868076	0.17838023	-155.32554	145.83299	128.96276	254.24923	207.16784
6.67	-0.55868076	0.17838023	-157.20511	147.59511	130.52336	257.32098	209.67056
6.68	-0.55868076	0.17838023	-159.10713	149.37841	132.10263	260.42966	212.20329
6.69	-0.55868076	0.17838023	-161.03185	151.18315	133.70078	263.57568	214.76635
6.7	-0.55868076	0.17838023	-162.97953	153.00955	135.31803	266.75946	217.36008
6.71	-0.55868076	0.17838023	-164.95041	154.85786	136.95458	269.98142	219.98483
6.72	-0.55868076	0.17838023	-166.94475	156.72832	138.61064	273.24198	222.64094
6.73	-0.55868076	0.17838023	-168.96281	158.62118	140.28643	276.54158	225.32874
6.74	-0.55868076	0.17838023	-171.00483	160.53668	141.98216	279.88063	228.04859
6.75	-0.55868076	0.17838023	-173.07109	162.47507	143.69805	283.25957	230.80084
6.76	-0.55868076	0.17838023	-175.16183	164.4366	145.43432	286.67884	233.58583
6.77	-0.55868076	0.17838023	-177.27733	166.42152	147.19118	290.13887	236.40393
6.78	-0.55868076	0.17838023	-179.41786	168.43009	148.96887	293.64012	239.25548
6.79	-0.55868076	0.17838023	-181.58367	170.46256	150.76759	297.18301	242.14086
6.8	-0.55868076	0.17838023	-183.77682	172.52059	152.58899	300.77046	245.0626
6.81	-0.55868076	0.17838023	-186.00024	174.60649	154.4354	304.40656	248.0243
6.82	-0.55868076	0.17838023	-188.25052	176.71768	156.30413	308.08672	251.02185
6.83	-0.55868076	0.17838023	-190.52798	178.85443	158.19545	311.81144	254.05567
6.84	-0.55868076	0.17838023	-192.83294	181.01705	160.10962	315.58126	257.12617
6.85	-0.55868076	0.17838023	-195.16572	183.20585	162.0469	319.39669	260.23379
6.86	-0.55868076	0.17838023	-197.52664	185.42111	164.00757	323.25827	263.37897
6.87	-0.55868076	0.17838023	-199.91604	187.66315	165.99189	327.16652	266.56213
6.88	-0.55868076	0.17838023	-202.33424	189.93228	168.00015	331.12198	269.78372
6.89	-0.55868076	0.17838023	-204.78157	192.22881	170.03261	335.1252	273.04418
6.9	-0.55868076	0.17838023	-207.25838	194.55304	172.08956	339.17673	276.34395
6.91	-0.55868076	0.17838023	-209.76499	196.9053	174.17127	343.2771	279.68348
6.92	-0.55868076	0.17838023	-212.30176	199.28591	176.27803	347.42688	283.06324
6.93	-0.55868076	0.17838023	-214.86902	201.69518	178.41013	351.62663	286.48367
6.94	-0.55868076	0.17838023	-217.46712	204.13343	180.56784	355.87691	289.94524
6.95	-0.55868076	0.17838023	-220.09642	206.601	182.75147	360.17829	293.44842
6.96	-0.55868076	0.17838023	-222.75726	209.09821	184.9613	364.53134	296.99366
6.97	-0.55868076	0.17838023	-225.45	211.6254	187.19762	368.93664	300.58145
6.98	-0.55868076	0.17838023	-228.175	214.18289	189.46074	373.39477	304.21226
6.99	-0.55868076	0.17838023	-230.93262	216.77102	191.75096	377.90631	307.88657
7	-0.55868076	0.17838023	-233.72323	219.39014	194.06856	382.47186	311.60487
7.01	-0.55868076	0.17838023	-236.54718	222.04058	196.41387	387.09202	315.36763
7.02	-0.55868076	0.17838023	-239.40486	224.72268	198.78718	391.76738	319.17535
7.03	-0.55868076	0.17838023	-242.29662	227.43679	201.1888	396.49854	323.02853
7.04	-0.55868076	0.17838023	-245.22286	230.18327	203.61904	401.28612	326.92767
7.05	-0.55868076	0.17838023	-248.18394	232.96246	206.07822	406.13072	330.87325
7.06	-0.55868076	0.17838023	-251.18025	235.77471	208.56665	411.03297	334.8658
7.07	-0.55868076	0.17838023	-254.21216	238.62038	211.08465	415.99348	338.90582
7.08	-0.55868076	0.17838023	-257.28008	241.49984	213.63254	421.01288	342.99382
7.09	-0.55868076	0.17838023	-260.38613	244.41514	216.21211	426.09477	347.13267
7.1	-0.55868076	0.17838023	-263.53583	247.37159	218.82799	431.24835	351.32973
7.11	-0.55868076	0.17838023	-266.7237	250.36387	221.47557	436.4644	355.57766
7.12	-0.55868076	0.17838023	-269.95018	253.39241	224.15522	441.74365	359.87706
7.13	-0.55868076	0.17838023	-273.21573	256.45762	226.86732	447.08684	364.22854
7.14	-0.55868076	0.17838023	-276.52081	259.55994	229.61224	452.4947	368.63269
7.15	-0.55868076	0.17838023	-279.86587	262.69979	232.39036	457.96799	373.09014
7.16	-0.55868076	0.17838023	-283.25138	265.8776	235.20208	463.50746	377.60149
7.17	-0.55868076	0.17838023	-286.67781	269.09381	238.04777	469.11388	382.16736
7.18	-0.55868076	0.17838023	-290.14563	272.34886	240.92783	474.788	386.78839
7.19	-0.55868076	0.17838023	-293.65532	275.6432	243.84266	480.5306	391.4652
7.2	-0.55868076	0.17838023	-297.20735	278.97726	246.79264	486.34246	396.19844
7.21	-0.55868076	0.17838023	-300.80221	282.35151	249.77819	492.22437	400.98874
7.22	-0.55868076	0.17838023	-304.44038	285.76639	252.7997	498.17711	405.83674
7.23	-0.55868076	0.17838023	-308.12236	289.22236	255.85758	504.20149	410.74311
7.24	-0.55868076	0.17838023	-311.84864	292.71988	258.95225	510.29831	415.70849
7.25	-0.55868076	0.17838023	-315.61972	296.25942	262.08411	516.46838	420.73356
7.26	-0.55868076	0.17838023	-319.4361	299.84145	265.25359	522.71251	425.81897
7.27	-0.55868076	0.17838023	-323.2983	303.46644	268.46109	529.03153	430.9654
7.28	-0.55868076	0.17838023	-327.20681	307.13485	271.70705	535.42627	436.17353
7.29	-0.55868076	0.17838023	-331.16215	310.84718	274.9919	541.89756	441.44404
7.3	-0.55868076	0.17838023	-335.16485	314.60391	278.31605	548.44625	446.77761
7.31	-0.55868076	0.17838023	-339.21543	318.40551	281.67995	555.07317	452.17494
7.32	-0.55868076	0.17838023	-343.3144	322.25248	285.08402	561.77919	457.63673
7.33	-0.55868076	0.17838023	-347.4623	326.14532	288.52871	568.56517	463.16368
7.34	-0.55868076	0.17838023	-351.65966	330.08452	292.01447	575.43197	468.75649
7.35	-0.55868076	0.17838023	-355.90703	334.07057	295.54172	582.38046	474.41588
7.36	-0.55868076	0.17838023	-360.20494	338.10399	299.11094	589.41152	480.14258
7.37	-0.55868076	0.17838023	-364.55393	342.18528	302.72255	596.52603	485.93729
7.38	-0.55868076	0.17838023	-368.95456	346.31495	306.37703	603.7249	491.80075
7.39	-0.55868076	0.17838023	-373.40738	350.49352	310.07483	611.00901	497.73369
7.4	-0.55868076	0.17838023	-377.91431	354.72285	313.81755	618.38161	503.73872
7.41	-0.55868076	0.17838023	-382.48645	359.01393	317.61459	625.8618	509.83108
7.42	-0.55868076	0.17838023	-387.11401	363.35701	321.45764	633.43261	515.99727
7.43	-0.55868076	0.17838023	-391.79764	367.75268	325.34724	641.09512	522.23815
7.44	-0.55868076	0.17838023	-396.53797	372.20156	329.28394	648.85039	528.5546
7.45	-0.55868076	0.17838023	-401.33569	376.70427	333.26828	656.69949	534.94749
7.46	-0.55868076	0.17838023	-406.19144	381.26144	337.30082	664.64352	541.41771
7.47	-0.55868076	0.17838023	-411.1059	385.87368	341.38211	672.68356	547.96615
7.48	-0.55868076	0.17838023	-416.07974	390.54164	345.51271	680.82073	554.59371
7.49	-0.55868076	0.17838023	-421.11365	395.26595	349.69319	689.05613	561.30129
7.5	-0.55868076	0.17838023	-426.2083	400.04726	353.92411	697.39088	568.08981
7.51	-0.55868076	0.17838023	-431.3644	404.88621	358.20606	705.82612	574.96019
7.52	-0.55868076	0.17838023	-436.58264	409.78347	362.53961	714.36299	581.91336
7.53	-0.55868076	0.17838023	-441.86372	414.73968	366.92534	723.00263	588.95026
7.54	-0.55868076	0.17838023	-447.20835	419.75551	371.36385	731.74621	596.07182
7.55	-0.55868076	0.17838023	-452.61724	424.83163	375.85572	740.59488	603.279
7.56	-0.55868076	0.17838023	-458.09112	429.96872	380.40155	749.54984	610.57276
7.57	-0.55868076	0.17838023	-463.6307	435.16746	385.00195	758.61225	617.95406
7.58	-0.55868076	0.17838023	-469.23672	440.42853	389.65752	767.78333	625.42388
7.59	-0.55868076	0.17838023	-474.90992	445.75263	394.36888	777.06426	632.98319
7.6	-0.55868076	0.17838023	-480.65103	451.14044	399.13663	786.45626	640.63298
7.61	-0.55868076	0.17838023	-486.4608	456.59267	403.9614	795.96056	648.37426
7.62	-0.55868076	0.17838023	-492.33998	462.11003	408.84382	805.57838	656.20801
7.63	-0.55868076	0.17838023	-498.28934	467.69322	413.78451	815.31096	664.13525
7.64	-0.55868076	0.17838023	-504.30963	473.34296	418.7841	825.15956	672.157
7.65	-0.55868076	0.17838023	-510.40162	479.05998	423.84324	835.12542	680.27428
7.66	-0.55868076	0.17838023	-516.5661	484.845	428.96257	845.20983	688.48812
7.67	-0.55868076	0.17838023	-522.80383	490.69875	434.14274	855.41404	696.79956
7.68	-0.55868076	0.17838023	-529.1156	496.62197	439.3844	865.73935	705.20965
7.69	-0.55868076	0.17838023	-535.50221	502.6154	444.6882	876.18704	713.71944
7.7	-0.55868076	0.17838023	-541.96444	508.67979	450.05481	886.75843	722.32999
7.71	-0.55868076	0.17838023	-548.50311	514.8159	455.4849	897.45483	731.04237
7.72	-0.55868076	0.17838023	-555.13946	521.04335	460.99605	908.31048	739.88451
7.73	-0.55868076	0.17838023	-561.85626	527.34625	466.574	919.29764	748.83379
7.74	-0.55868076	0.17838023	-568.65444	533.72547	472.21954	930.41785	757.89145
7.75	-0.55868076	0.17838023	-575.53497	540.18191	477.93345	941.67267	767.05877
7.76	-0.55868076	0.17838023	-582.49879	546.71647	483.71653	953.06365	776.33701
7.77	-0.55868076	0.17838023	-589.54687	553.33004	489.56958	964.59237	785.72746
7.78	-0.55868076	0.17838023	-596.68019	560.02354	495.4934	976.26042	795.23141
7.79	-0.55868076	0.17838023	-603.89972	566.7979	501.48882	988.06941	804.85017
7.8	-0.55868076	0.17838023	-611.20646	573.65403	507.55666	1000.0209	814.58506
7.81	-0.55868076	0.17838023	-618.60141	580.59287	513.69775	1012.1167	824.4374
7.82	-0.55868076	0.17838023	-626.08557	587.61537	519.91291	1024.3582	834.40853
7.83	-0.55868076	0.17838023	-633.65996	594.72248	526.203	1036.7472	844.49981
7.84	-0.55868076	0.17838023	-641.3256	601.91515	532.56886	1049.2854	854.71258
7.85	-0.55868076	0.17838023	-649.08351	609.19435	539.01135	1061.9744	865.04823
7.86	-0.55868076	0.17838023	-656.93475	616.56105	545.53133	1074.816	875.50813
7.87	-0.55868076	0.17838023	-664.88035	624.01623	552.12967	1087.8118	886.09368
7.88	-0.55868076	0.17838023	-672.92137	631.56089	558.80725	1100.9635	896.80627
7.89	-0.55868076	0.17838023	-681.05887	639.196	565.56494	1114.2729	907.64732
7.9	-0.55868076	0.17838023	-689.29392	646.92259	572.40364	1127.7418	918.61825
7.91	-0.55868076	0.17838023	-697.62761	654.74166	579.32425	1141.3719	929.7205
7.92	-0.55868076	0.17838023	-706.06101	662.65422	586.32766	1155.1649	940.95551
7.93	-0.55868076	0.17838023	-714.59523	670.66131	593.41479	1169.1228	952.32475
7.94	-0.55868076	0.17838023	-723.23137	678.76396	600.58655	1183.2472	963.82967
7.95	-0.55868076	0.17838023	-731.97053	686.9632	607.84386	1197.5399	975.47176
7.96	-0.55868076	0.17838023	-740.81384	695.26009	615.18766	1212.0029	987.25249
7.97	-0.55868076	0.17838023	-749.76243	703.65568	622.61887	1226.638	999.17338
7.98	-0.55868076	0.17838023	-758.81742	712.15103	630.13845	1241.4469	1011.2359
7.99	-0.55868076	0.17838023	-767.97997	720.74722	637.74735	1256.4316	1023.4417
8	-0.55868076	0.17838023	-777.25123	729.44533	645.44651	1271.594	1035.7921
8.01	-0.19686145	0.58644262	-786.63235	738.24644	653.2369	1286.9359	1048.2888
8.02	-0.19686145	0.58644262	-796.1245	747.15164	661.11949	1302.4593	1060.9333
8.03	-0.19686145	0.58644262	-805.75404	756.1864	669.11623	1318.2085	1073.7617
8.04	-0.19686145	0.58644262	-815.50322	765.33349	677.21234	1334.1536	1086.7495
8.05	-0.19686145	0.58644262	-825.37047	774.59139	685.40649	1350.2918	1099.8947
8.06	-0.19686145	0.58644262	-835.35716	783.96137	693.69984	1366.6254	1113.1989
8.07	-0.19686145	0.58644262	-845.46469	793.44473	702.09354	1383.1566	1126.6642
8.08	-0.19686145	0.58644262	-855.69445	803.04281	710.58875	1399.8878	1140.2924
8.09	-0.19686145	0.58644262	-866.04784	812.75692	719.18664	1416.8213	1154.0852
8.1	-0.19686145	0.58644262	-876.5263	822.5884	727.88839	1433.9594	1168.0447
8.11	-0.19686145	0.58644262	-887.13125	832.5386	736.69519	1451.3044	1182.1728
8.12	-0.19686145	0.58644262	-897.86415	842.60887	745.60825	1468.8587	1196.4713
8.13	-0.19686145	0.58644262	-908.72643	852.80059	754.62877	1486.6247	1210.9423
8.14	-0.19686145	0.58644262	-919.71959	863.11514	763.75797	1504.6049	1225.5876
8.15	-0.19686145	0.58644262	-930.84508	873.55391	772.99708	1522.8016	1240.4093
8.16	-0.19686145	0.58644262	-942.10441	884.11831	782.34734	1541.2172	1255.4093
8.17	-0.19686145	0.58644262	-953.49908	894.80975	791.81	1559.8544	1270.5897
8.18	-0.19686145	0.58644262	-965.0306	905.62965	801.38632	1578.7154	1285.9524
8.19	-0.19686145	0.58644262	-976.70049	916.57945	811.07756	1597.8029	1301.4996
8.2	-0.19686145	0.58644262	-988.51031	927.66059	820.88501	1617.1194	1317.2332
8.21	-0.19686145	0.58644262	-1000.4616	938.87455	830.80995	1636.6674	1333.1554
8.22	-0.19686145	0.58644262	-1012.5559	950.22278	840.85367	1656.4494	1349.2682
8.23	-0.19686145	0.58644262	-1024.7948	961.70676	851.01749	1676.4681	1365.5737
8.24	-0.19686145	0.58644262	-1037.1799	973.32799	861.30271	1696.7261	1382.074
8.25	-0.19686145	0.58644262	-1049.7128	985.08797	871.71068	1717.2259	1398.7713
8.26	-0.19686145	0.58644262	-1062.395	996.98822	882.24271	1737.9702	1415.6678
8.27	-0.19686145	0.58644262	-1075.2283	1009.0302	892.90016	1758.9617	1432.7655
8.28	-0.19686145	0.58644262	-1088.2142	1021.2156	903.68439	1780.203	1450.0666
8.29	-0.19686145	0.58644262	-1101.3544	1033.5458	914.59675	1801.6968	1467.5734
8.3	-0.19686145	0.58644262	-1114.6505	1046.0225	925.63862	1823.4459	1485.2881
8.31	-0.19686145	0.58644262	-1128.1042	1058.6471	936.81139	1845.453	1503.2129
8.32	-0.19686145	0.58644262	-1141.7172	1071.4213	948.11644	1867.7208	1521.3499
8.33	-0.19686145	0.58644262	-1155.4912	1084.3467	959.55519	1890.2521	1539.7016
8.34	-0.19686145	0.58644262	-1169.4608	1097.4553	971.15635	1913.1029	1558.3136
8.35	-0.19686145	0.58644262	-1183.6084	1110.731	982.90537	1936.2448	1577.1627
8.36	-0.19686145	0.58644262	-1197.9274	1124.1674	994.79666	1959.667	1596.2402
8.37	-0.19686145	0.58644262	-1212.4196	1137.7666	1006.8319	1983.3728	1615.5486
8.38	-0.19686145	0.58644262	-1227.0872	1151.5303	1019.0127	2007.3655	1635.0907
8.39	-0.19686145	0.58644262	-1241.9322	1165.4605	1031.3409	2031.6485	1654.8691
8.4	-0.19686145	0.58644262	-1256.9566	1179.5592	1043.818	2056.225	1674.8867
8.41	-0.19686145	0.58644262	-1272.1624	1193.8282	1056.4458	2081.0986	1695.1461
8.42	-0.19686145	0.58644262	-1287.5518	1208.2695	1069.2261	2106.2725	1715.6502
8.43	-0.19686145	0.58644262	-1303.1268	1222.8851	1082.1606	2131.7502	1736.4017
8.44	-0.19686145	0.58644262	-1318.8896	1237.677	1095.251	2157.5352	1757.4035
8.45	-0.19686145	0.58644262	-1334.8423	1252.6472	1108.4991	2183.631	1778.6584
8.46	-0.19686145	0.58644262	-1350.9871	1267.7976	1121.9068	2210.0411	1800.1692
8.47	-0.19686145	0.58644262	-1367.3261	1283.1305	1135.4757	2236.769	1821.9389
8.48	-0.19686145	0.58644262	-1383.8615	1298.6477	1149.2078	2263.8184	1843.9704
8.49	-0.19686145	0.58644262	-1400.5955	1314.3513	1163.1048	2291.1928	1866.2666
8.5	-0.19686145	0.58644262	-1417.5303	1330.2435	1177.1686	2318.8959	1888.8305
8.51	-0.19686145	0.58644262	-1434.6683	1346.3264	1191.401	2346.9313	1911.665
8.52	-0.19686145	0.58644262	-1452.0115	1362.602	1205.804	2375.3027	1934.7732
8.53	-0.19686145	0.58644262	-1469.5623	1379.0725	1220.3793	2404.0139	1958.1581
8.54	-0.19686145	0.58644262	-1487.323	1395.74	1235.129	2433.0686	1981.8228
8.55	-0.19686145	0.58644262	-1505.2958	1412.6068	1250.0549	2462.4705	2005.7702
8.56	-0.19686145	0.58644262	-1523.4832	1429.6749	1265.1589	2492.2235	2030.0036
8.57	-0.19686145	0.58644262	-1541.8874	1446.9466	1280.443	2522.3313	2054.5259
8.58	-0.19686145	0.58644262	-1560.5108	1464.4242	1295.9092	2552.7979	2079.3405
8.59	-0.19686145	0.58644262	-1579.3558	1482.1097	1311.5593	2583.6271	2104.4503
8.6	-0.19686145	0.58644262	-1598.4247	1500.0055	1327.3955	2614.8229	2129.8587
8.61	-0.19686145	0.58644262	-1617.7199	1518.1138	1343.4196	2646.3891	2155.5688
8.62	-0.19686145	0.58644262	-1637.244	1536.4369	1359.6338	2678.3298	2181.5839
8.63	-0.19686145	0.58644262	-1656.9992	1554.9772	1376.04	2710.6489	2207.9071
8.64	-0.19686145	0.58644262	-1676.9882	1573.7368	1392.6402	2743.3505	2234.5419
8.65	-0.19686145	0.58644262	-1697.254	1592.756	1409.4704	2776.5046	2261.5453
8.66	-0.19686145	0.58644262	-1717.7845	1612.0235	1426.5204	2810.0914	2288.9011
8.67	-0.19686145	0.58644262	-1738.5636	1631.5243	1443.7768	2844.0851	2316.5883
8.68	-0.19686145	0.58644262	-1759.5943	1651.2613	1461.2421	2878.4904	2344.6108
8.69	-0.19686145	0.58644262	-1780.8794	1671.2371	1478.9188	2913.312	2372.9723
8.7	-0.19686145	0.58644262	-1802.422	1691.4546	1496.8093	2948.5549	2401.6769
8.71	-0.19686145	0.58644262	-1824.225	1711.9165	1514.9161	2984.2238	2430.7286
8.72	-0.19686145	0.58644262	-1846.2914	1732.6256	1533.2416	3020.3238	2460.1313
8.73	-0.19686145	0.58644262	-1868.6242	1753.5849	1551.7883	3056.8597	2489.889
8.74	-0.19686145	0.58644262	-1891.2266	1774.797	1570.5589	3093.8365	2520.0059
8.75	-0.19686145	0.58644262	-1914.1015	1796.265	1589.5559	3131.2593	2550.486
8.76	-0.19686145	0.58644262	-1937.2521	1817.9918	1608.7818	3169.1331	2581.3335
8.77	-0.19686145	0.58644262	-1960.6814	1839.9802	1628.2392	3207.4631	2612.5525
8.78	-0.19686145	0.58644262	-1984.3928	1862.2333	1647.9308	3246.2544	2644.1472
8.79	-0.19686145	0.58644262	-2008.3892	1884.7539	1667.8592	3285.5122	2676.1219
8.8	-0.19686145	0.58644262	-2032.674	1907.5452	1688.027	3325.2418	2708.4808
8.81	-0.19686145	0.58644262	-2057.2503	1930.6101	1708.437	3365.4483	2741.2282
8.82	-0.19686145	0.58644262	-2082.1215	1953.9517	1729.0917	3406.1371	2774.3684
8.83	-0.19686145	0.58644262	-2107.2907	1977.5731	1749.9941	3447.3137	2807.9058
8.84	-0.19686145	0.58644262	-2132.7613	2001.4773	1771.1467	3488.9832	2841.8448
8.85	-0.19686145	0.58644262	-2158.5366	2025.6675	1792.5523	3531.1513	2876.1899
8.86	-0.19686145	0.58644262	-2184.6199	2050.1468	1814.2138	3573.8234	2910.9454
8.87	-0.19686145	0.58644262	-2211.0147	2074.9184	1836.1339	3617.005	2946.1159
8.88	-0.19686145	0.58644262	-2237.7243	2099.9854	1858.3154	3660.7016	2981.7059
8.89	-0.19686145	0.58644262	-2264.7521	2125.3511	1880.7613	3704.9188	3017.72
8.9	-0.19686145	0.58644262	-2292.1016	2151.0187	1903.4743	3749.6623	3054.1627
8.91	-0.19686145	0.58644262	-2319.7763	2176.9915	1926.4573	3794.9378	3091.0388
8.92	-0.19686145	0.58644262	-2347.7797	2203.2727	1949.7133	3840.751	3128.3527
8.93	-0.19686145	0.58644262	-2376.1152	2229.8657	1973.2451	3887.1076	3166.1093
8.94	-0.19686145	0.58644262	-2404.7865	2256.7738	1997.0558	3934.0135	3204.3132
8.95	-0.19686145	0.58644262	-2433.7971	2284.0002	2021.1482	3981.4744	3242.9693
8.96	-0.19686145	0.58644262	-2463.2028	2311.5976	2045.5688	4029.5819	3282.1518
8.97	-0.19686145	0.58644262	-2493.004	2339.5663	2070.3179	4078.3366	3321.8613
8.98	-0.19686145	0.58644262	-2523.1666	2367.874	2095.367	4127.6824	3362.0522
8.99	-0.19686145	0.58644262	-2553.6945	2396.5247	2120.7195	4177.626	3402.73
9	-0.19686145	0.58644262	-2584.5922	2425.5223	2146.3791	4228.1745	3443.9005
9.01	-0.19686145	0.58644262	-2615.8639	2454.871	2172.3493	4279.3349	3485.5692
9.02	-0.19686145	0.58644262	-2647.514	2484.5747	2198.6337	4331.1141	3527.7421
9.03	-0.19686145	0.58644262	-2679.5467	2514.6375	2225.2359	4383.5194	3570.4248
9.04	-0.19686145	0.58644262	-2711.9664	2545.0636	2252.1595	4436.558	3613.6232
9.05	-0.19686145	0.58644262	-2744.7777	2575.8571	2279.4082	4490.237	3657.3433
9.06	-0.19686145	0.58644262	-2777.9849	2607.0222	2306.9858	4544.5637	3701.5909
9.07	-0.19686145	0.58644262	-2811.5926	2638.563	2334.8959	4599.5456	3746.372
9.08	-0.19686145	0.58644262	-2845.6053	2670.484	2363.1424	4655.19	3791.6928
9.09	-0.19686145	0.58644262	-2880.0276	2702.7893	2391.729	4711.5044	3837.5592
9.1	-0.19686145	0.58644262	-2914.864	2735.4833	2420.6595	4768.4963	3883.9775
9.11	-0.19686145	0.58644262	-2950.1192	2768.5703	2449.9378	4826.1733	3930.9537
9.12	-0.19686145	0.58644262	-2985.7979	2802.0547	2479.5678	4884.5431	3978.4941
9.13	-0.19686145	0.58644262	-3021.9048	2835.9409	2509.5534	4943.6134	4026.6051
9.14	-0.19686145	0.58644262	-3058.4447	2870.2335	2539.8985	5003.392	4075.2928
9.15	-0.19686145	0.58644262	-3095.4222	2904.9367	2570.6071	5063.8865	4124.5637
9.16	-0.19686145	0.58644262	-3132.8424	2940.0553	2601.6832	5125.1051	4174.4243
9.17	-0.19686145	0.58644262	-3170.7099	2975.5937	2633.1309	5187.0554	4224.8808
9.18	-0.19686145	0.58644262	-3209.0297	3011.5566	2664.9542	5249.7457	4275.94
9.19	-0.19686145	0.58644262	-3247.8067	3047.9485	2697.1572	5313.1839	4327.6083
9.2	-0.19686145	0.58644262	-3287.0459	3084.7741	2729.7439	5377.3781	4379.8923
9.21	-0.19686145	0.58644262	-3326.7523	3122.0381	2762.7186	5442.3365	4432.7987
9.22	-0.19686145	0.58644262	-3366.9309	3159.7451	2796.0855	5508.0673	4486.3342
9.23	-0.19686145	0.58644262	-3407.5867	3197.9001	2829.8487	5574.5788	4540.5055
9.24	-0.19686145	0.58644262	-3448.725	3236.5077	2864.0125	5641.8794	4595.3195
9.25	-0.19686145	0.58644262	-3490.3507	3275.5727	2898.5811	5709.9775	4650.7829
9.26	-0.19686145	0.58644262	-3532.4691	3315.1001	2933.5589	5778.8814	4706.9027
9.27	-0.19686145	0.58644262	-3575.0854	3355.0947	2968.9501	5848.5998	4763.6858
9.28	-0.19686145	0.58644262	-3618.256	3395.6096	3004.8017	5919.2252	4821.2077
9.29	-0.19686145	0.58644262	-3662.0365	3436.6973	3041.1599	5990.8491	4879.5433
9.3	-0.19686145	0.58644262	-3706.3478	3478.2831	3077.9589	6063.3411	4938.586
9.31	-0.19686145	0.58644262	-3751.1958	3520.3726	3115.2037	6136.7113	4998.344
9.32	-0.19686145	0.58644262	-3796.5869	3562.9718	3152.8995	6210.97	5058.8257
9.33	-0.19686145	0.58644262	-3842.5274	3606.0866	3191.0515	6286.1274	5120.0394
9.34	-0.19686145	0.58644262	-3889.0236	3649.723	3229.6651	6362.1939	5181.9936
9.35	-0.19686145	0.58644262	-3936.0819	3693.8868	3268.7454	6439.18	5244.6968
9.36	-0.19686145	0.58644262	-3983.7087	3738.5842	3308.2979	6517.0961	5308.1576
9.37	-0.19686145	0.58644262	-4031.9105	3783.8213	3348.328	6595.9531	5372.3846
9.38	-0.19686145	0.58644262	-4080.694	3829.6042	3388.841	6675.7615	5437.3867
9.39	-0.19686145	0.58644262	-4130.0656	3875.9392	3429.8426	6756.5321	5503.1725
9.4	-0.19686145	0.58644262	-4180.0321	3922.8324	3471.3381	6838.2759	5569.751
9.41	-0.19686145	0.58644262	-4230.6002	3970.2902	3513.3333	6921.0039	5637.1311
9.42	-0.19686145	0.58644262	-4281.7765	4018.3188	3555.8336	7004.727	5705.3218
9.43	-0.19686145	0.58644262	-4333.568	4066.9248	3598.8448	7089.4565	5774.3323
9.44	-0.19686145	0.58644262	-4385.9815	4116.1145	3642.3725	7175.2035	5844.1715
9.45	-0.19686145	0.58644262	-4439.0239	4165.8945	3686.4226	7261.9794	5914.8489
9.46	-0.19686145	0.58644262	-4492.7021	4216.2712	3731.0007	7349.7956	5986.3736
9.47	-0.19686145	0.58644262	-4547.0233	4267.2513	3776.1127	7438.6635	6058.755
9.48	-0.19686145	0.58644262	-4601.9944	4318.8414	3821.7646	7528.5948	6132.0025
9.49	-0.19686145	0.58644262	-4657.6226	4371.0482	3867.9621	7619.6011	6206.1257
9.5	-0.19686145	0.58644262	-4713.9151	4423.8784	3914.7113	7711.6941	6281.1341
9.51	-0.19686145	0.58644262	-4770.8791	4477.3388	3962.0182	7804.8857	6357.0373
9.52	-0.19686145	0.58644262	-4828.5218	4531.4363	4009.8888	7899.1877	6433.8451
9.53	-0.19686145	0.58644262	-4886.8507	4586.1777	4058.3292	7994.6122	6511.5672
9.54	-0.19686145	0.58644262	-4945.873	4641.57	4107.3456	8091.1713	6590.2135
9.55	-0.19686145	0.58644262	-5005.5963	4697.6201	4156.944	8188.8771	6669.7939
9.56	-0.19686145	0.58644262	-5066.028	4754.3351	4207.1309	8287.7419	6750.3183
9.57	-0.19686145	0.58644262	-5127.1757	4811.722	4257.9123	8387.778	6831.7969
9.58	-0.19686145	0.58644262	-5189.0469	4869.788	4309.2946	8488.9979	6914.2397
9.59	-0.19686145	0.58644262	-5251.6493	4928.5403	4361.2842	8591.414	6997.6569
9.6	-0.19686145	0.58644262	-5315.0241	4988.0174	4413.9153	8695.0936	7082.1033
9.61	-0.19686145	0.58644262	-5379.3352	5048.3732	4467.3238	8800.3049	7167.7965
9.62	-0.19686145	0.58644262	-5444.4257	5109.4604	4521.3796	8906.7915	7254.5285
9.63	-0.19686145	0.58644262	-5510.3049	5171.2877	4576.0903	9014.5681	7342.3112
9.64	-0.19686145	0.58644262	-5576.9817	5233.8637	4631.4635	9123.6497	7431.1568
9.65	-0.19686145	0.58644262	-5644.4656	5297.197	4687.5069	9234.0516	7521.0778
9.66	-0.19686145	0.58644262	-5712.7657	5361.2965	4744.2283	9345.789	7612.0865
9.67	-0.19686145	0.58644262	-5781.8916	5426.1709	4801.6353	9458.8772	7704.1955
9.68	-0.19686145	0.58644262	-5851.8526	5491.8291	4859.736	9573.3318	7797.4174
9.69	-0.19686145	0.58644262	-5922.6584	5558.2801	4918.5382	9689.1684	7891.765
9.7	-0.19686145	0.58644262	-5994.3185	5625.533	4978.05	9806.4027	7987.251
9.71	-0.19686145	0.58644262	-6066.8428	5693.5968	5038.2794	9925.0507	8083.8884
9.72	-0.19686145	0.58644262	-6140.2409	5762.4808	5099.2345	10045.128	8181.6902
9.73	-0.19686145	0.58644262	-6214.5228	5832.1942	5160.9235	10166.652	8280.6697
9.74	-0.19686145	0.58644262	-6289.6984	5902.7463	5223.3548	10289.637	8380.84
9.75	-0.19686145	0.58644262	-6365.7776	5974.1466	5286.5365	10414.101	8482.2145
9.76	-0.19686145	0.58644262	-6442.7707	6046.4044	5350.4771	10540.06	8584.8067
9.77	-0.19686145	0.58644262	-6520.6877	6119.5295	5415.1851	10667.531	8688.6301
9.78	-0.19686145	0.58644262	-6599.539	6193.5313	5480.669	10796.53	8793.6983
9.79	-0.19686145	0.58644262	-6679.3348	6268.4196	5546.9372	10927.074	8900.0252
9.8	-0.19686145	0.58644262	-6760.0856	6344.2041	5613.9986	11059.181	9007.6245
9.81	-0.19686145	0.58644262	-6841.8018	6420.8947	5681.8617	11192.867	9116.5103
9.82	-0.19686145	0.58644262	-6924.494	6498.5013	5750.5354	11328.15	9226.6966
9.83	-0.19686145	0.58644262	-7008.1728	6577.0339	5820.0284	11465.047	9338.1976
9.84	-0.19686145	0.58644262	-7092.849	6656.5025	5890.3497	11603.576	9451.0275
9.85	-0.19686145	0.58644262	-7178.5333	6736.9172	5961.5083	11743.754	9565.2008
9.86	-0.19686145	0.58644262	-7265.2366	6818.2883	6033.5131	11885.599	9680.7319
9.87	-0.19686145	0.58644262	-7352.9698	6900.626	6106.3732	12029.129	9797.6355
9.88	-0.19686145	0.58644262	-7441.744	6983.9407	6180.0978	12174.362	9915.926
9.89	-0.19686145	0.58644262	-7531.5703	7068.2428	6254.6962	12321.316	10035.618
9.9	-0.19686145	0.58644262	-7622.4597	7153.5427	6330.1776	12470.01	10156.728
9.91	-0.19686145	0.58644262	-7714.4237	7239.851	6406.5512	12620.462	10279.269
9.92	-0.19686145	0.58644262	-7807.4735	7327.1784	6483.8267	12772.69	10403.256
9.93	-0.19686145	0.58644262	-7901.6686	7415.5804	6562.0531	12926.791	10528.769
9.94	-0.19686145	0.58644262	-7996.9967	7505.0456	6641.2204	13082.746	10655.791
9.95	-0.19686145	0.58644262	-8093.472	7595.5873	6721.3403	13240.578	10784.341
9.96	-0.19686145	0.58644262	-8191.1107	7687.2207	6802.4262	13400.312	10914.441
9.97	-0.19686145	0.58644262	-8289.9295	7779.9614	6884.4921	13561.978	11046.112
9.98	-0.19686145	0.58644262	-8389.9455	7873.8255	6967.5521	13725.601	11179.377
9.99	-0.19686145	0.58644262	-8491.1763	7968.8293	7051.6207	13891.212	11314.26
10	-0.19686145	0.58644262	-8593.6395	8064.9896	7136.7128	14058.838	11450.784


==> graphics/data/synthetic_dt_sim_identfb.dat <==
0	-0.64901377	1.181166	0	0	0	0	0
0.1	-0.64901377	1.181166	-0.039000479	-0.045585451	-0.021198703	-0.043491197	0.11056121
0.2	-0.64901377	1.181166	-0.067134592	-0.064681817	-0.024663326	-0.059345105	0.1705672
0.3	-0.64901377	1.181166	-0.08925102	-0.069804818	-0.019821422	-0.059875317	0.20678032
0.4	-0.64901377	1.181166	-0.10819736	-0.067164639	-0.010968078	-0.05126048	0.23236323
0.5	-0.64901377	1.181166	-0.12572349	-0.059825568	4.3961526e-05	-0.036574836	0.25383243
0.6	-0.64901377	1.181166	-0.14296481	-0.049270021	0.012510183	-0.017299432	0.27446873
0.7	-0.64901377	1.181166	-0.16070711	-0.036174491	0.026257923	0.0059208485	0.29598926
0.8	-0.64901377	1.181166	-0.17953623	-0.020795474	0.041357361	0.032896184	0.31936706
0.9	-0.64901377	1.181166	-0.19992544	-0.0031617596	0.057989519	0.063699168	0.34523307
1	-0.64901377	1.181166	-0.22228862	0.016829819	0.076388807	0.09856746	0.37407404
1.1	-0.64901377	1.181166	-0.24701408	0.039367131	0.096820475	0.13785523	0.40633086
1.2	-0.64901377	1.181166	-0.27448727	0.064700107	0.11957408	0.18201007	0.44244876
1.3	-0.64901377	1.181166	-0.30510698	0.093130823	0.14496414	0.23156358	0.48290435
1.4	-0.64901377	1.181166	-0.33929778	0.12501037	0.17333388	0.28712969	0.52822181
1.5	-0.64901377	1.181166	-0.37752024	0.16073953	0.20506041	0.3494076	0.57898439
1.6	-0.64901377	1.181166	-0.42028003	0.20077181	0.2405605	0.41918783	0.63584399
1.7	-0.64901377	1.181166	-0.46813658	0.24561798	0.28029678	0.49736058	0.69953052
1.8	-0.64901377	1.181166	-0.52171171	0.29585194	0.32478445	0.58492606	0.77086161
1.9	-0.64901377	1.181166	-0.5816986	0.35211765	0.37459839	0.68300659	0.85075327
2	-0.7584533	-1.109613	-0.64887135	0.4151371	0.43038096	0.7928606	0.94023168
2.1	-0.7584533	-1.109613	-0.58301459	0.56210235	0.45205206	1.0099077	0.91255558
2.2	-0.7584533	-1.109613	-0.56531553	0.67559351	0.47753957	1.1898224	0.95228599
2.3	-0.7584533	-1.109613	-0.58247994	0.77457731	0.51337333	1.3544671	1.0295393
2.4	-0.7584533	-1.109613	-0.62637881	0.86954455	0.56169507	1.5167522	1.13078
2.5	-0.7584533	-1.109613	-0.69214534	0.96666927	0.6230108	1.6848856	1.2504512
2.6	-0.7584533	-1.109613	-0.77704156	1.0699253	0.69740386	1.8645993	1.3869143
2.7	-0.7584533	-1.109613	-0.87976808	1.1821799	0.78503776	2.0603456	1.5404954
2.8	-0.7584533	-1.109613	-1.0000369	1.3057705	0.88634188	2.2759598	1.7125586
2.9	-0.7584533	-1.109613	-1.1383047	1.4428204	1.0020641	2.5150451	1.9050789
3	-0.7584533	-1.109613	-1.295608	1.5954193	1.1332735	2.7812096	2.1204579
3.1	-0.7584533	-1.109613	-1.4734627	1.7657347	1.2813507	3.0782241	2.3614578
3.2	-0.7584533	-1.109613	-1.6738086	1.9560879	1.4479792	3.4101377	2.6311936
3.3	-0.7584533	-1.109613	-1.8989834	2.1690116	1.635145	3.7813713	2.9331549
3.4	-0.7584533	-1.109613	-2.151718	2.4072995	1.8451443	4.1968005	3.2712433
3.5	-0.7584533	-1.109613	-2.4351487	2.674052	2.0805997	4.6618351	3.6498208
3.6	-0.7584533	-1.109613	-2.752841	2.9727231	2.344484	5.1824998	4.0737655
3.7	-0.7584533	-1.109613	-3.1088248	3.3071685	2.6401519	5.7655187	4.5485353
3.8	-0.7584533	-1.109613	-3.5076385	3.681698	2.9713774	6.4184071	5.0802385
3.9	-0.7584533	-1.109613	-3.9543823	4.101133	3.3423998	7.1495708	5.675713
4	-0.84555124	-0.57266487	-4.4547802	4.5708693	3.7579749	7.9684168	6.3426148
4.1	-0.84555124	-0.57266487	-5.0429266	5.0780523	4.2262477	8.8642363	7.1266251
4.2	-0.84555124	-0.57266487	-5.6906553	5.6589489	4.7537743	9.8823637	7.9837383
4.3	-0.84555124	-0.57266487	-6.408988	6.3164039	5.3448878	11.030979	8.9337441
4.4	-0.84555124	-0.57266487	-7.2088311	7.0564843	6.0062303	12.32222	9.9930894
4.5	-0.84555124	-0.57266487	-8.1015271	7.8874539	6.7460019	13.771241	11.17742
4.6	-0.84555124	-0.57266487	-9.0992365	8.8193258	7.5736803	15.395856	12.502919
4.7	-0.84555124	-0.57266487	-10.215233	9.8637122	8.4999685	17.216475	13.98707
4.8	-0.84555124	-0.57266487	-11.46416	11.033831	9.5368585	19.256218	15.64915
4.9	-0.84555124	-0.57266487	-12.862268	12.344602	10.697757	21.541127	17.510608
5	-0.84555124	-0.57266487	-14.427663	13.812802	11.997651	24.100459	19.595402
5.1	-0.84555124	-0.57266487	-16.180553	15.457255	13.453294	26.967038	21.930335
5.2	-0.84555124	-0.57266487	-18.143528	17.299068	15.083433	30.177658	24.545417
5.3	-0.84555124	-0.57266487	-20.341858	19.361894	16.909041	33.773549	27.474252
5.4	-0.84555124	-0.57266487	-22.803825	21.672232	18.953602	37.800903	30.754478
5.5	-0.84555124	-0.57266487	-25.561086	24.259765	21.243401	42.311463	34.428246
5.6	-0.84555124	-0.57266487	-28.649091	27.15774	23.807877	47.363187	38.542767
5.7	-0.84555124	-0.57266487	-32.107533	30.403398	26.679991	53.020989	43.150915
5.8	-0.84555124	-0.57266487	-35.980863	34.038446	29.896659	59.357574	48.31191
5.9	-0.84555124	-0.57266487	-40.318864	38.109598	33.499222	66.454372	54.092074
6	-0.55868076	0.17838023	-45.177287	42.669171	37.533978	74.402582	60.56569
6.1	-0.55868076	0.17838023	-50.676829	47.752925	42.081183	83.271754	67.842006
6.2	-0.55868076	0.17838023	-56.813014	53.461341	47.166077	93.22558	75.977809
6.3	-0.55868076	0.17838023	-63.669786	59.863194	52.854175	104.38629	85.083948
6.4	-0.55868076	0.17838023	-71.338619	67.038226	59.219267	116.89399	95.280357
6.5	-0.55868076	0.17838023	-79.92031	75.077214	66.34391	130.90742	106.69938
6.6	-0.55868076	0.17838023	-89.526651	84.082636	74.320326	146.60543	119.48831
6.7	-0.55868076	0.17838023	-100.28212	94.169723	83.251546	164.18898	133.81172
6.8	-0.55868076	0.17838023	-112.32562	105.4678	93.252739	183.88355	149.85375
6.9	-0.55868076	0.17838023	-125.81242	118.12187	104.45272	205.9419	167.82056
7	-0.55868076	0.17838023	-140.91615	132.29442	116.99563	230.64729	187.94302
7.1	-0.55868076	0.17838023	-157.83113	148.16751	131.04281	258.31707	210.47971
7.2	-0.55868076	0.17838023	-176.7749	165.94507	146.77488	289.30673	235.72024
7.3	-0.55868076	0.17838023	-197.99101	185.85553	164.39408	324.01445	263.98894
7.4	-0.55868076	0.17838023	-221.75219	208.15473	184.1269	362.88623	295.64911
7.5	-0.55868076	0.17838023	-248.36384	233.12924	206.22696	406.42157	331.1076
7.6	-0.55868076	0.17838023	-278.16799	261.09998	230.97829	455.17994	370.82008
7.7	-0.55868076	0.17838023	-311.54768	292.42642	258.69899	509.78793	415.2969
7.8	-0.55868076	0.17838023	-348.93189	327.51112	289.74532	570.94729	465.10964
7.9	-0.55868076	0.17838023	-390.80107	366.80497	324.51627	639.444	520.89845
8	-0.19686145	0.58644262	-437.69329	410.81292	363.45869	716.15831	583.38028
8.1	-0.19686145	0.58644262	-490.25267	460.08994	407.10081	802.05693	653.35922
8.2	-0.19686145	0.58644262	-549.10115	515.28513	455.96831	898.27196	731.73424
8.3	-0.19686145	0.58644262	-614.99842	577.10628	510.69112	1006.0374	819.51296
8.4	-0.19686145	0.58644262	-688.79367	646.34688	571.97386	1126.7365	917.8235
8.5	-0.19686145	0.58644262	-771.43684	723.89615	640.60512	1261.9194	1027.9292
8.6	-0.19686145	0.58644262	-863.9911	810.75027	717.46758	1413.3225	1151.2449
8.7	-0.19686145	0.58644262	-967.64662	908.02515	803.54952	1582.891	1289.3554
8.8	-0.19686145	0.58644262	-1083.736	1016.9707	899.95755	1772.8039	1444.0354
8.9	-0.19686145	0.58644262	-1213.7515	1138.9869	1007.9309	1985.5015	1617.2726
9	-0.19686145	0.58644262	-1359.3642	1275.6418	1128.8572	2223.717	1811.2933
9.1	-0.19686145	0.58644262	-1522.4456	1428.6913	1264.2907	2490.5117	2028.591
9.2	-0.19686145	0.58644262	-1705.0915	1600.1024	1415.972	2789.3142	2271.958
9.3	-0.19686145	0.58644262	-1909.6493	1792.0779	1585.8504	3123.9643	2544.5219
9.4	-0.19686145	0.58644262	-2138.7478	2007.0848	1776.1091	3498.7626	2849.7855
9.5	-0.19686145	0.58644262	-2395.3313	2247.8863	1989.1931	3918.5257	3191.6717
9.6	-0.19686145	0.58644262	-2682.6971	2517.5768	2227.8408	4388.6481	3574.5743
9.7	-0.19686145	0.58644262	-3004.5383	2819.6223	2495.1191	4915.1714	4003.4138
9.8	-0.19686145	0.58644262	-3364.9908	3157.9043	2794.463	5504.8619	4483.7015
9.9	-0.19686145	0.58644262	-3768.687	3536.7702	3129.7192	6165.2979	5021.6095


==> graphics/data/synthetic_dt_sim_inferfb.dat <==
0	-0.64901377	1.181166	0	0	0	0	0
0.1	-0.64901377	1.181166	-0.039000479	-0.045585451	-0.021198703	-0.043491197	0.11056121
0.2	-0.64901377	1.181166	0.068223186	0.0050117657	-0.068572603	0.028282113	0.058900535
0.3	-0.64901377	1.181166	0.12629848	0.011391967	-0.117675	0.048218494	0.079942379
0.4	-0.64901377	1.181166	0.13500851	-0.00089133691	-0.13953081	0.039044719	0.11301961
0.5	-0.64901377	1.181166	0.11671012	-0.015097836	-0.13743517	0.021581779	0.13404516
0.6	-0.64901377	1.181166	0.096425173	-0.022376246	-0.12583344	0.0099981114	0.13818449
0.7	-0.64901377	1.181166	0.086332096	-0.022603534	-0.11634296	0.0073501986	0.13256341
0.8	-0.64901377	1.181166	0.086279475	-0.019573188	-0.11297283	0.010119191	0.12567406
0.9	-0.64901377	1.181166	0.090717362	-0.016749922	-0.11416271	0.013783351	0.12198302
1	-0.64901377	1.181166	0.094727468	-0.015560301	-0.11672925	0.015844519	0.12172871
1.1	-0.64901377	1.181166	0.096357787	-0.015746224	-0.1185061	0.016067862	0.12314048
1.2	-0.64901377	1.181166	0.096040351	-0.016441891	-0.1189618	0.015352557	0.12452174
1.3	-0.64901377	1.181166	0.095030705	-0.016984214	-0.11858157	0.014610722	0.12513521
1.4	-0.64901377	1.181166	0.094264763	-0.017162262	-0.11803749	0.014262171	0.12507251
1.5	-0.64901377	1.181166	0.094025356	-0.017081212	-0.11771769	0.014278712	0.12474357
1.6	-0.64901377	1.181166	0.094150657	-0.01692928	-0.11767218	0.01444846	0.12447594
1.7	-0.64901377	1.181166	0.094369608	-0.016828811	-0.11777341	0.014593601	0.12438168
1.8	-0.64901377	1.181166	0.094510618	-0.016806072	-0.11788457	0.014648554	0.12441594
1.9	-0.64901377	1.181166	0.094539996	-0.016830291	-0.11793945	0.014633422	0.1244886
2	-0.7584533	-1.109613	0.094503724	-0.016862152	-0.11793935	0.014595409	0.12453865
2.1	-0.7584533	-1.109613	0.23553892	0.059502921	-0.15871339	0.10857724	-0.0033394348
2.2	-0.7584533	-1.109613	0.11669867	-0.020360359	-0.13239587	0.007314179	0.10821584
2.3	-0.7584533	-1.109613	0.020156625	-0.048229613	-0.06969715	-0.041658419	0.1123632
2.4	-0.7584533	-1.109613	-0.019251468	-0.043637593	-0.026644795	-0.046962875	0.078033848
2.5	-0.7584533	-1.109613	-0.011338182	-0.026686274	-0.015712508	-0.029490254	0.044483807
2.6	-0.7584533	-1.109613	0.013251653	-0.013532132	-0.025032203	-0.011472549	0.029665197
2.7	-0.7584533	-1.109613	0.03182747	-0.0092455995	-0.038261861	-0.0030483584	0.031257142
2.8	-0.7584533	-1.109613	0.037587408	-0.01124048	-0.046005122	-0.0034875107	0.039272721
2.9	-0.7584533	-1.109613	0.034507058	-0.014937394	-0.04708218	-0.0076255498	0.045765961
3	-0.7584533	-1.109613	0.029180257	-0.017371987	-0.044608787	-0.011147757	0.048037119
3.1	-0.7584533	-1.109613	0.025763838	-0.017916237	-0.041908221	-0.012473025	0.047191916
3.2	-0.7584533	-1.109613	0.025061867	-0.017323271	-0.040581327	-0.012098363	0.04542338
3.3	-0.7584533	-1.109613	0.025949449	-0.016548734	-0.040589408	-0.011172866	0.044210228
3.4	-0.7584533	-1.109613	0.027058741	-0.01611644	-0.041186314	-0.01050795	0.043906312
3.5	-0.7584533	-1.109613	0.027660835	-0.016072283	-0.041718945	-0.010321904	0.044172393
3.6	-0.7584533	-1.109613	0.027708772	-0.016224718	-0.041932175	-0.010450247	0.044546478
3.7	-0.7584533	-1.109613	0.027484276	-0.016381279	-0.041887036	-0.010648218	0.044764292
3.8	-0.7584533	-1.109613	0.027261301	-0.016454185	-0.041751731	-0.01076903	0.044793726
3.9	-0.7584533	-1.109613	0.027160755	-0.016450105	-0.041650241	-0.010789585	0.044723376
4	-0.84555124	-0.57266487	0.027169517	-0.016414043	-0.041619194	-0.010754364	0.044647097
4.1	-0.84555124	-0.57266487	-0.00045348568	-0.03527838	-0.038823811	-0.031952721	0.081718166
4.2	-0.84555124	-0.57266487	0.034785401	-0.015042313	-0.050421312	-0.0050710232	0.056505359
4.3	-0.84555124	-0.57266487	0.058755682	-0.0097892246	-0.06781584	0.0055600005	0.059252716
4.4	-0.84555124	-0.57266487	0.066133358	-0.012457446	-0.077856351	0.004892531	0.069770615
4.5	-0.84555124	-0.57266487	0.061995794	-0.017309709	-0.079178871	-0.00056147731	0.078235987
4.6	-0.84555124	-0.57266487	0.055008901	-0.020473865	-0.075902681	-0.0051546026	0.081148901
4.7	-0.84555124	-0.57266487	0.050570321	-0.021160781	-0.072372038	-0.0068578643	0.080005183
4.8	-0.84555124	-0.57266487	0.049687864	-0.020371722	-0.070656189	-0.0063468172	0.077683194
4.9	-0.84555124	-0.57266487	0.050867535	-0.019357632	-0.070683727	-0.005130832	0.076105517
5	-0.84555124	-0.57266487	0.052319426	-0.018797279	-0.071470956	-0.0042655655	0.075720076
5.1	-0.84555124	-0.57266487	0.053099491	-0.018744535	-0.072165916	-0.0040286242	0.076074909
5.2	-0.84555124	-0.57266487	0.053155061	-0.018946162	-0.072440395	-0.0042002784	0.076564952
5.3	-0.84555124	-0.57266487	0.052858336	-0.019150731	-0.072378144	-0.0044597741	0.076847494
5.4	-0.84555124	-0.57266487	0.052567082	-0.019244903	-0.072200248	-0.004616609	0.076883548
5.5	-0.84555124	-0.57266487	0.052437297	-0.019238595	-0.072068101	-0.004642185	0.07679038
5.6	-0.84555124	-0.57266487	0.052450133	-0.01919108	-0.072028441	-0.0045954664	0.076690662
5.7	-0.84555124	-0.57266487	0.052519339	-0.019151199	-0.072051537	-0.0045421319	0.076642483
5.8	-0.84555124	-0.57266487	0.052575804	-0.019136487	-0.072089909	-0.0045149803	0.076643516
5.9	-0.84555124	-0.57266487	0.052595776	-0.019140993	-0.072114117	-0.0045142898	0.076665852
6	-0.55868076	0.17838023	0.052588625	-0.019151578	-0.072118812	-0.0045257352	0.07668546
6.1	-0.55868076	0.17838023	-0.0056863877	-0.041995386	-0.043709368	-0.037130215	0.10274802
6.2	-0.55868076	0.17838023	0.016905064	-0.019165702	-0.040291338	-0.0108983	0.064081979
6.3	-0.55868076	0.17838023	0.045601354	-0.0071812569	-0.054870733	0.0070519917	0.054461999
6.4	-0.55868076	0.17838023	0.062659046	-0.0051533519	-0.069108289	0.013034931	0.060237961
6.5	-0.55868076	0.17838023	0.065131259	-0.0087632484	-0.075448144	0.01031878	0.069909916
6.6	-0.55868076	0.17838023	0.059779513	-0.012899333	-0.074814433	0.0052286521	0.076016186
6.7	-0.55868076	0.17838023	0.05387267	-0.015011367	-0.071427999	0.0018623542	0.077204831
6.8	-0.55868076	0.17838023	0.050944583	-0.015070647	-0.068667435	0.0011002843	0.07555904
6.9	-0.55868076	0.17838023	0.050939056	-0.014185356	-0.067692381	0.001911602	0.073552359
7	-0.55868076	0.17838023	0.052235275	-0.013363723	-0.068043195	0.0029790888	0.072481038
7.1	-0.55868076	0.17838023	0.053402175	-0.013019025	-0.068791639	0.0035775187	0.072410361
7.2	-0.55868076	0.17838023	0.05387443	-0.013074488	-0.0693081	0.0036407405	0.072822943
7.3	-0.55868076	0.17838023	0.053780127	-0.013277489	-0.069439463	0.0034316044	0.073224988
7.4	-0.55868076	0.17838023	0.05348555	-0.013435206	-0.069327965	0.003215635	0.073402818
7.5	-0.55868076	0.17838023	0.053262827	-0.01348668	-0.069169428	0.0031145575	0.073383907
7.6	-0.55868076	0.17838023	0.053193651	-0.013462834	-0.069076555	0.0031197284	0.073287895
7.7	-0.55868076	0.17838023	0.053230481	-0.013418538	-0.069063575	0.0031692905	0.073210048
7.8	-0.55868076	0.17838023	0.053294307	-0.013389343	-0.069093185	0.0032115161	0.07318278
7.9	-0.55868076	0.17838023	0.053335278	-0.013382799	-0.069125553	0.0032274246	0.073192878
8	-0.19686145	0.58644262	0.053343721	-0.013389895	-0.069141473	0.0032229515	0.073214067
8.1	-0.19686145	0.58644262	0.011827672	-0.023996324	-0.041378737	-0.015951642	0.074358472
8.2	-0.19686145	0.58644262	0.010676442	-0.01434641	-0.029646339	-0.0074165507	0.051642603
8.3	-0.19686145	0.58644262	0.023839634	-0.0055027606	-0.03266515	0.003886118	0.039645532
8.4	-0.19686145	0.58644262	0.036496494	-0.0015045093	-0.040498713	0.010614947	0.038290781
8.5	-0.19686145	0.58644262	0.041993036	-0.0018684317	-0.046201328	0.011609296	0.042455633
8.6	-0.19686145	0.58644262	0.041308142	-0.0039701619	-0.047842599	0.0095144851	0.04679529
8.7	-0.19686145	0.58644262	0.038250182	-0.005696652	-0.046782921	0.0071906103	0.048843275
8.8	-0.19686145	0.58644262	0.035807465	-0.0063136442	-0.045101621	0.0060338907	0.048754578
8.9	-0.19686145	0.58644262	0.034971977	-0.0061006938	-0.044062146	0.0060274497	0.047764814
9	-0.19686145	0.58644262	0.035306922	-0.0056352129	-0.043875483	0.0065356873	0.046915086
9.1	-0.19686145	0.58644262	0.035979091	-0.0053116849	-0.04416972	0.0069951187	0.046591576
9.2	-0.19686145	0.58644262	0.036434083	-0.005227898	-0.044516993	0.0071819924	0.046678557
9.3	-0.19686145	0.58644262	0.03654412	-0.0052963987	-0.044698208	0.0071457057	0.046900457
9.4	-0.19686145	0.58644262	0.036440781	-0.0053951688	-0.04470668	0.0070300649	0.047061146
9.5	-0.19686145	0.58644262	0.03629905	-0.0054534572	-0.044633761	0.0069423055	0.04710689
9.6	-0.19686145	0.58644262	0.036217649	-0.0054619285	-0.044564491	0.0069148565	0.047076577
9.7	-0.19686145	0.58644262	0.036207506	-0.0054436363	-0.044534667	0.0069291965	0.047029018
9.8	-0.19686145	0.58644262	0.036234567	-0.0054234392	-0.044538657	0.0069542766	0.046999764
9.9	-0.19686145	0.58644262	0.036263385	-0.0054134241	-0.044555494	0.0069704345	0.046994619


==> graphics/data/synthetic_dt_sim_nofb.dat <==
0	-0.64901377	1.181166	0	0	0	0	0
0.1	-0.64901377	1.181166	-0.039000479	-0.045585451	-0.021198703	-0.043491197	0.11056121
0.2	-0.64901377	1.181166	-0.067134592	-0.064681817	-0.024663326	-0.059345105	0.1705672
0.3	-0.64901377	1.181166	-0.08925102	-0.069804818	-0.019821422	-0.059875317	0.20678032
0.4	-0.64901377	1.181166	-0.10819736	-0.067164639	-0.010968078	-0.05126048	0.23236323
0.5	-0.64901377	1.181166	-0.12572349	-0.059825568	4.3961526e-05	-0.036574836	0.25383243
0.6	-0.64901377	1.181166	-0.14296481	-0.049270021	0.012510183	-0.017299432	0.27446873
0.7	-0.64901377	1.181166	-0.16070711	-0.036174491	0.026257923	0.0059208485	0.29598926
0.8	-0.64901377	1.181166	-0.17953623	-0.020795474	0.041357361	0.032896184	0.31936706
0.9	-0.64901377	1.181166	-0.19992544	-0.0031617596	0.057989519	0.063699168	0.34523307
1	-0.64901377	1.181166	-0.22228862	0.016829819	0.076388807	0.09856746	0.37407404
1.1	-0.64901377	1.181166	-0.24701408	0.039367131	0.096820475	0.13785523	0.40633086
1.2	-0.64901377	1.181166	-0.27448727	0.064700107	0.11957408	0.18201007	0.44244876
1.3	-0.64901377	1.181166	-0.30510698	0.093130823	0.14496414	0.23156358	0.48290435
1.4	-0.64901377	1.181166	-0.33929778	0.12501037	0.17333388	0.28712969	0.52822181
1.5	-0.64901377	1.181166	-0.37752024	0.16073953	0.20506041	0.3494076	0.57898439
1.6	-0.64901377	1.181166	-0.42028003	0.20077181	0.2405605	0.41918783	0.63584399
1.7	-0.64901377	1.181166	-0.46813658	0.24561798	0.28029678	0.49736058	0.69953052
1.8	-0.64901377	1.181166	-0.52171171	0.29585194	0.32478445	0.58492606	0.77086161
1.9	-0.64901377	1.181166	-0.5816986	0.35211765	0.37459839	0.68300659	0.85075327
2	-0.7584533	-1.109613	-0.64887135	0.4151371	0.43038096	0.7928606	0.94023168
2.1	-0.7584533	-1.109613	-0.58301459	0.56210235	0.45205206	1.0099077	0.91255558
2.2	-0.7584533	-1.109613	-0.56531553	0.67559351	0.47753957	1.1898224	0.95228599
2.3	-0.7584533	-1.109613	-0.58247994	0.77457731	0.51337333	1.3544671	1.0295393
2.4	-0.7584533	-1.109613	-0.62637881	0.86954455	0.56169507	1.5167522	1.13078
2.5	-0.7584533	-1.109613	-0.69214534	0.96666927	0.6230108	1.6848856	1.2504512
2.6	-0.7584533	-1.109613	-0.77704156	1.0699253	0.69740386	1.8645993	1.3869143
2.7	-0.7584533	-1.109613	-0.87976808	1.1821799	0.78503776	2.0603456	1.5404954
2.8	-0.7584533	-1.109613	-1.0000369	1.3057705	0.88634188	2.2759598	1.7125586
2.9	-0.7584533	-1.109613	-1.1383047	1.4428204	1.0020641	2.5150451	1.9050789
3	-0.7584533	-1.109613	-1.295608	1.5954193	1.1332735	2.7812096	2.1204579
3.1	-0.7584533	-1.109613	-1.4734627	1.7657347	1.2813507	3.0782241	2.3614578
3.2	-0.7584533	-1.109613	-1.6738086	1.9560879	1.4479792	3.4101377	2.6311936
3.3	-0.7584533	-1.109613	-1.8989834	2.1690116	1.635145	3.7813713	2.9331549
3.4	-0.7584533	-1.109613	-2.151718	2.4072995	1.8451443	4.1968005	3.2712433
3.5	-0.7584533	-1.109613	-2.4351487	2.674052	2.0805997	4.6618351	3.6498208
3.6	-0.7584533	-1.109613	-2.752841	2.9727231	2.344484	5.1824998	4.0737655
3.7	-0.7584533	-1.109613	-3.1088248	3.3071685	2.6401519	5.7655187	4.5485353
3.8	-0.7584533	-1.109613	-3.5076385	3.681698	2.9713774	6.4184071	5.0802385
3.9	-0.7584533	-1.109613	-3.9543823	4.101133	3.3423998	7.1495708	5.675713
4	-0.84555124	-0.57266487	-4.4547802	4.5708693	3.7579749	7.9684168	6.3426148
4.1	-0.84555124	-0.57266487	-5.0429266	5.0780523	4.2262477	8.8642363	7.1266251
4.2	-0.84555124	-0.57266487	-5.6906553	5.6589489	4.7537743	9.8823637	7.9837383
4.3	-0.84555124	-0.57266487	-6.408988	6.3164039	5.3448878	11.030979	8.9337441
4.4	-0.84555124	-0.57266487	-7.2088311	7.0564843	6.0062303	12.32222	9.9930894
4.5	-0.84555124	-0.57266487	-8.1015271	7.8874539	6.7460019	13.771241	11.17742
4.6	-0.84555124	-0.57266487	-9.0992365	8.8193258	7.5736803	15.395856	12.502919
4.7	-0.84555124	-0.57266487	-10.215233	9.8637122	8.4999685	17.216475	13.98707
4.8	-0.84555124	-0.57266487	-11.46416	11.033831	9.5368585	19.256218	15.64915
4.9	-0.84555124	-0.57266487	-12.862268	12.344602	10.697757	21.541127	17.510608
5	-0.84555124	-0.57266487	-14.427663	13.812802	11.997651	24.100459	19.595402
5.1	-0.84555124	-0.57266487	-16.180553	15.457255	13.453294	26.967038	21.930335
5.2	-0.84555124	-0.57266487	-18.143528	17.299068	15.083433	30.177658	24.545417
5.3	-0.84555124	-0.57266487	-20.341858	19.361894	16.909041	33.773549	27.474252
5.4	-0.84555124	-0.57266487	-22.803825	21.672232	18.953602	37.800903	30.754478
5.5	-0.84555124	-0.57266487	-25.561086	24.259765	21.243401	42.311463	34.428246
5.6	-0.84555124	-0.57266487	-28.649091	27.15774	23.807877	47.363187	38.542767
5.7	-0.84555124	-0.57266487	-32.107533	30.403398	26.679991	53.020989	43.150915
5.8	-0.84555124	-0.57266487	-35.980863	34.038446	29.896659	59.357574	48.31191
5.9	-0.84555124	-0.57266487	-40.318864	38.109598	33.499222	66.454372	54.092074
6	-0.55868076	0.17838023	-45.177287	42.669171	37.533978	74.402582	60.56569
6.1	-0.55868076	0.17838023	-50.676829	47.752925	42.081183	83.271754	67.842006
6.2	-0.55868076	0.17838023	-56.813014	53.461341	47.166077	93.22558	75.977809
6.3	-0.55868076	0.17838023	-63.669786	59.863194	52.854175	104.38629	85.083948
6.4	-0.55868076	0.17838023	-71.338619	67.038226	59.219267	116.89399	95.280357
6.5	-0.55868076	0.17838023	-79.92031	75.077214	66.34391	130.90742	106.69938
6.6	-0.55868076	0.17838023	-89.526651	84.082636	74.320326	146.60543	119.48831
6.7	-0.55868076	0.17838023	-100.28212	94.169723	83.251546	164.18898	133.81172
6.8	-0.55868076	0.17838023	-112.32562	105.4678	93.252739	183.88355	149.85375
6.9	-0.55868076	0.17838023	-125.81242	118.12187	104.45272	205.9419	167.82056
7	-0.55868076	0.17838023	-140.91615	132.29442	116.99563	230.64729	187.94302
7.1	-0.55868076	0.17838023	-157.83113	148.16751	131.04281	258.31707	210.47971
7.2	-0.55868076	0.17838023	-176.7749	165.94507	146.77488	289.30673	235.72024
7.3	-0.55868076	0.17838023	-197.99101	185.85553	164.39408	324.01445	263.98894
7.4	-0.55868076	0.17838023	-221.75219	208.15473	184.1269	362.88623	295.64911
7.5	-0.55868076	0.17838023	-248.36384	233.12924	206.22696	406.42157	331.1076
7.6	-0.55868076	0.17838023	-278.16799	261.09998	230.97829	455.17994	370.82008
7.7	-0.55868076	0.17838023	-311.54768	292.42642	258.69899	509.78793	415.2969
7.8	-0.55868076	0.17838023	-348.93189	327.51112	289.74532	570.94729	465.10964
7.9	-0.55868076	0.17838023	-390.80107	366.80497	324.51627	639.444	520.89845
8	-0.19686145	0.58644262	-437.69329	410.81292	363.45869	716.15831	583.38028
8.1	-0.19686145	0.58644262	-490.25267	460.08994	407.10081	802.05693	653.35922
8.2	-0.19686145	0.58644262	-549.10115	515.28513	455.96831	898.27196	731.73424
8.3	-0.19686145	0.58644262	-614.99842	577.10628	510.69112	1006.0374	819.51296
8.4	-0.19686145	0.58644262	-688.79367	646.34688	571.97386	1126.7365	917.8235
8.5	-0.19686145	0.58644262	-771.43684	723.89615	640.60512	1261.9194	1027.9292
8.6	-0.19686145	0.58644262	-863.9911	810.75027	717.46758	1413.3225	1151.2449
8.7	-0.19686145	0.58644262	-967.64662	908.02515	803.54952	1582.891	1289.3554
8.8	-0.19686145	0.58644262	-1083.736	1016.9707	899.95755	1772.8039	1444.0354
8.9	-0.19686145	0.58644262	-1213.7515	1138.9869	1007.9309	1985.5015	1617.2726
9	-0.19686145	0.58644262	-1359.3642	1275.6418	1128.8572	2223.717	1811.2933
9.1	-0.19686145	0.58644262	-1522.4456	1428.6913	1264.2907	2490.5117	2028.591
9.2	-0.19686145	0.58644262	-1705.0915	1600.1024	1415.972	2789.3142	2271.958
9.3	-0.19686145	0.58644262	-1909.6493	1792.0779	1585.8504	3123.9643	2544.5219
9.4	-0.19686145	0.58644262	-2138.7478	2007.0848	1776.1091	3498.7626	2849.7855
9.5	-0.19686145	0.58644262	-2395.3313	2247.8863	1989.1931	3918.5257	3191.6717
9.6	-0.19686145	0.58644262	-2682.6971	2517.5768	2227.8408	4388.6481	3574.5743
9.7	-0.19686145	0.58644262	-3004.5383	2819.6223	2495.1191	4915.1714	4003.4138
9.8	-0.19686145	0.58644262	-3364.9908	3157.9043	2794.463	5504.8619	4483.7015
9.9	-0.19686145	0.58644262	-3768.687	3536.7702	3129.7192	6165.2979	5021.6095

